JAX-Fluids 2.0: Towards HPC for Differentiable CFD of Compressible Two-phase Flows

In our effort to facilitate machine learning-assisted computational fluid dynamics (CFD), we introduce the second iteration of JAX-Fluids. JAX-Fluids is a Python-based fully-differentiable CFD solver designed for compressible single- and two-phase flows. In this work, the first version is extended to incorporate high-performance computing (HPC) capabilities. We introduce a parallelization strategy utilizing JAX primitive operations that scales efficiently on GPU (up to 512 NVIDIA A100 graphics cards) and TPU (up to 1024 TPU v3 cores) HPC systems. We further demonstrate the stable parallel computation of automatic differentiation gradients across extended integration trajectories. The new code version offers enhanced two-phase flow modeling capabilities. In particular, a five-equation diffuse-interface model is incorporated which complements the level-set sharp-interface model. Additional algorithmic improvements include positivity-preserving limiters for increased robustness, support for stretched Cartesian meshes, refactored I/O handling, comprehensive post-processing routines, and an updated list of state-of-the-art high-order numerical discretization schemes. We verify newly added numerical models by showcasing simulation results for single- and two-phase flows, including turbulent boundary layer and channel flows, air-helium shock bubble interactions, and air-water shock drop interactions.

==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_diffuse_4096_float64_down.txt <==
-11.9399999999999995 49.9438476562500142
-1.9397999999999995 49.9438476562500142
8.0667000000000009 49.9438476562500142
18.0670000000000002 49.9438476562500142
28.0640000000000001 49.9438476562500142
38.0705000000000027 49.9438476562500142
48.0670999999999964 50.0307617187500000
58.0708000000000055 50.7260742187500071
68.0682000000000045 51.6821289062500071
78.0698999999999899 52.6381835937500000
88.0664000000000016 53.5942382812500000
98.0705999999999989 54.6372070312500000
108.0621999999999900 55.7670898437500000
118.0673999999999921 56.9838867187500000
128.0672000000000139 58.2875976562499929
138.0721000000000060 59.5913085937500000
148.0627000000000066 60.8950195312500000
158.0671000000000106 62.2856445312500000
168.0634000000000015 63.9370117187500071
178.0717999999999961 65.5014648437500000
188.0694000000000017 67.0659179687500000
198.0713999999999828 68.5434570312500000
208.0685000000000002 70.1079101562500142
218.0687000000000069 71.6723632812500142
228.0701999999999998 73.2368164062500142
238.0629999999999882 74.7143554687500000
248.0709999999999980 76.1049804687500000
258.0611999999999853 77.4956054687500000
268.0680999999999585 78.7993164062500142
278.0670000000000073 80.1030273437500000
288.0646000000000413 81.4067382812500000
298.0681999999999903 82.7973632812500000
308.0619000000000369 84.0141601562499858
318.0643999999999778 85.3178710937500000
328.0683999999999969 86.7954101562500000
338.0622000000000185 87.9252929687499858
348.0668999999999755 89.3159179687499858
358.0683999999999969 90.7065429687500000
368.0677000000000021 92.0971679687500000
378.0669000000000324 93.4877929687500142
388.0683999999999969 94.7915039062499858
398.0685000000000286 96.1821289062500000
408.0665000000000191 97.5727539062500000
418.0677999999999770 98.8764648437500142
428.0686000000000035 100.2670898437500142
438.0690000000000168 101.7446289062500000
448.0700999999999681 103.1352539062500000
458.0690000000000168 104.6127929687500000
468.0659999999999741 106.0034179687500142
478.0633999999999446 107.4809570312499858
488.0671999999999571 108.8715820312500000
498.0676999999999452 110.2622070312500000
508.0663000000000693 111.7397460937500142
518.0675999999999704 113.2172851562499858
528.0714000000000397 114.6948242187500142
538.0670999999999822 116.0854492187500000
548.0652000000000044 117.4760742187500000
558.0636000000000649 118.8666992187499858
568.0611999999999853 120.4311523437500142
578.0696000000000367 121.9956054687500142
588.0606999999999971 123.4731445312500000
598.0691000000000486 125.1245117187500284
608.0658000000000811 126.6020507812499716
618.0671999999999571 128.0795898437499716
628.0633000000000266 129.5571289062500000
638.0637000000000398 131.0346679687500284
648.0665999999999940 132.5991210937500284
658.0701999999999998 134.0766601562499716
668.0689999999999600 135.5541992187499716
678.0711000000000013 137.0317382812500000
688.0639999999999645 138.5092773437500284
698.0673000000000457 139.9868164062500284
708.0609999999999218 141.4643554687500000
718.0701999999999998 142.9418945312500000
728.0681000000000722 144.4194335937500000
738.0624000000000251 145.8969726562500000
748.0701000000000249 147.4614257812500284
758.0622999999999365 148.9389648437500284
768.0647999999999911 150.4165039062500000
778.0651000000000295 151.8940429687500000
788.0704000000000633 153.3715820312500000
798.0676000000000840 154.8491210937500000
808.0631999999999380 156.3266601562500000
818.0671000000000959 157.8041992187500000
828.0613999999999351 159.2817382812500000
838.0701000000000249 160.7592773437500000
848.0694000000000869 162.2368164062499716
858.0621999999999616 163.7143554687500000
868.0642000000000280 164.6704101562500000
878.0702999999999747 166.1479492187500000
888.0636000000000649 167.6254882812500000
898.0629000000000133 169.0161132812500000
908.0669000000000324 170.4936523437500000
918.0646000000000413 171.8842773437499716
928.0643000000000029 173.3618164062499716
938.0610000000000355 174.8393554687500000
948.0634999999999764 176.2299804687500000
958.0654999999999291 177.7075195312500000
968.0643999999999778 179.1850585937500000
978.0698999999998478 180.5756835937499716
988.0621000000001004 182.0532226562499716


==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_diffuse_4096_float64_jet.txt <==
-11.9399999999999995 0.0551757812500067
-1.9397999999999995 0.0551757812500067
8.0667000000000009 1.3588867187500075
18.0670000000000002 3.1840820312500004
28.0640000000000001 5.0092773437500071
38.0705000000000027 6.9213867187500124
48.0670999999999964 8.9204101562500036
58.0708000000000055 11.0063476562500053
68.0682000000000045 13.0922851562500071
78.0698999999999899 15.1782226562500071
88.0664000000000016 17.0903320312500036
98.0705999999999989 19.1762695312500000
108.0621999999999900 21.1752929687500071
118.0673999999999921 23.3481445312500036
128.0672000000000139 25.6079101562500036
138.0721000000000060 27.8676757812500036
148.0627000000000066 30.2143554687500000
158.0671000000000106 32.4741210937500071
168.0634000000000015 34.8208007812500071
178.0717999999999961 37.2543945312500071
188.0694000000000017 39.7749023437500000
198.0713999999999828 42.2954101562500213
208.0685000000000002 44.8159179687500071
218.0687000000000069 47.3364257812500071
228.0701999999999998 49.7700195312500142
238.0629999999999882 52.2905273437500071
248.0709999999999980 54.7241210937500142
258.0611999999999853 57.1577148437500000
268.0680999999999585 59.5043945312500000
278.0670000000000073 61.8510742187499929
288.0646000000000413 64.1977539062500142
298.0681999999999903 66.5444335937500142
308.0619000000000369 68.8041992187500000
318.0643999999999778 71.0639648437500142
328.0683999999999969 73.3237304687499858
338.0622000000000185 75.4965820312500000
348.0668999999999755 77.7563476562500000
358.0683999999999969 79.9291992187500000
368.0677000000000021 82.0151367187499858
378.0669000000000324 84.1879882812499858
388.0683999999999969 86.2739257812500142
398.0685000000000286 88.3598632812500000
408.0665000000000191 90.4458007812500000
418.0677999999999770 92.4448242187500000
428.0686000000000035 94.4438476562500000
438.0690000000000168 96.4428710937500000
448.0700999999999681 98.3549804687499858
458.0690000000000168 100.2670898437500142
468.0659999999999741 102.1791992187499858
478.0633999999999446 104.0043945312500142
488.0671999999999571 105.8295898437500142
498.0676999999999452 107.6547851562499858
508.0663000000000693 109.3930664062499858
518.0675999999999704 111.1313476562500142
528.0714000000000397 112.7827148437499858
538.0670999999999822 114.4340820312500000
548.0652000000000044 116.0854492187500000
558.0636000000000649 117.6499023437500000
568.0611999999999853 119.2143554687500000
578.0696000000000367 120.8657226562499858
588.0606999999999971 122.4301757812499858
598.0691000000000486 123.9946289062500142


==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_diffuse_4096_float64_up.txt <==
-11.9399999999999995 0.0551757812500067
-1.9397999999999995 0.0551757812500067
8.0667000000000009 1.3588867187500075
18.0670000000000002 3.0971679687500018
28.0640000000000001 4.9223632812500089
38.0705000000000027 6.8344726562500036
48.0670999999999964 8.8334960937500036
58.0708000000000055 10.9194335937500071
68.0682000000000045 13.0922851562500071
78.0698999999999899 15.1782226562500071
88.0664000000000016 17.0903320312500036
98.0705999999999989 19.0893554687500036
108.0621999999999900 20.9145507812500107
118.0673999999999921 22.6528320312500036
128.0672000000000139 24.0434570312500071
138.0721000000000060 25.3471679687500071
148.0627000000000066 26.5639648437500000
158.0671000000000106 27.9545898437500036
168.0634000000000015 29.0844726562500071
178.0717999999999961 30.2143554687500000
188.0694000000000017 31.2573242187500071
198.0713999999999828 32.1264648437500071
208.0685000000000002 32.9956054687500000
218.0687000000000069 33.9516601562500071
228.0701999999999998 34.9946289062500071
238.0629999999999882 36.2114257812500000
248.0709999999999980 37.4282226562500000
258.0611999999999853 38.6450195312500071
268.0680999999999585 39.9487304687500000
278.0670000000000073 40.6440429687500000
288.0646000000000413 41.5131835937499858
298.0681999999999903 42.5561523437500000
308.0619000000000369 43.5991210937500071
318.0643999999999778 44.7290039062500000
328.0683999999999969 45.8588867187499929
338.0622000000000185 46.9018554687500000
348.0668999999999755 47.8579101562499929
358.0683999999999969 48.9877929687500142
368.0677000000000021 50.1176757812500071
378.0669000000000324 51.2475585937500000
388.0683999999999969 52.1166992187500071
398.0685000000000286 53.1596679687499929
408.0665000000000191 54.2895507812500071
418.0677999999999770 55.5063476562500071
428.0686000000000035 56.7231445312499929
438.0690000000000168 57.9399414062500000
448.0700999999999681 59.1567382812500000
458.0690000000000168 60.4604492187499929
468.0659999999999741 61.5903320312500071
478.0633999999999446 62.5463867187500142
488.0671999999999571 63.5893554687500142
498.0676999999999452 64.6323242187500000
508.0663000000000693 65.7622070312500142
518.0675999999999704 66.6313476562500000
528.0714000000000397 67.5874023437499858
538.0670999999999822 68.5434570312500000
548.0652000000000044 69.5864257812499858
558.0636000000000649 70.6293945312500000
568.0611999999999853 71.7592773437500000
578.0696000000000367 72.9760742187499858
588.0606999999999971 74.1928710937500000
598.0691000000000486 75.3227539062500000
608.0658000000000811 76.3657226562500000
618.0671999999999571 77.3217773437500142
628.0633000000000266 78.3647460937500000
638.0637000000000398 79.4077148437499858
648.0665999999999940 80.4506835937499858
658.0701999999999998 81.4067382812500000
668.0689999999999600 82.4497070312500000
678.0711000000000013 83.4926757812500000
688.0639999999999645 84.6225585937500142
698.0673000000000457 85.7524414062499858
708.0609999999999218 86.8823242187500000
718.0701999999999998 88.0122070312500142
728.0681000000000722 89.2290039062500142
738.0624000000000251 90.4458007812500000
748.0701000000000249 91.6625976562499858
758.0622999999999365 92.8793945312499858
768.0647999999999911 94.0961914062500000
778.0651000000000295 95.2260742187499858
788.0704000000000633 96.3559570312500284
798.0676000000000840 97.4858398437500000
808.0631999999999380 98.6157226562499858
818.0671000000000959 99.8325195312500000
828.0613999999999351 100.7885742187500142
838.0701000000000249 101.8315429687500000
848.0694000000000869 102.8745117187500000
858.0621999999999616 103.9174804687499858
868.0642000000000280 104.9604492187500000
878.0702999999999747 106.0034179687500142
888.0636000000000649 107.1333007812500000
898.0629000000000133 108.1762695312500142
908.0669000000000324 109.3061523437499858
918.0646000000000413 110.4360351562500000
928.0643000000000029 111.6528320312500142
938.0610000000000355 112.6958007812500000
948.0634999999999764 113.6518554687500000
958.0654999999999291 114.6948242187500142
968.0643999999999778 115.7377929687500000
978.0698999999998478 116.7807617187499858
988.0621000000001004 117.9106445312500000


==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_levelset_4096_float64_down.txt <==
-11.9399999999999995 49.9438476562500142
-1.9397999999999995 49.9438476562500142
8.0654000000000003 49.9438476562500142
18.0699000000000005 49.9438476562500142
28.0701000000000001 49.9438476562500142
38.0686000000000035 49.9438476562500142
48.0723000000000056 50.0307617187500000
58.0615999999999985 50.6391601562500000
68.0683999999999969 51.5083007812500071
78.0648000000000053 52.3774414062499929
88.0670000000000073 53.3334960937500142
98.0630000000000024 54.2895507812500071
108.0665000000000049 55.3325195312499929
118.0704000000000207 56.4624023437500071
128.0683999999999969 57.7661132812500000
138.0666999999999973 58.9829101562500071
148.0632999999999981 60.2866210937499929
158.0698999999999899 61.6772460937500000
168.0681999999999903 63.2416992187500000
178.0627000000000066 64.8061523437499858
188.0627999999999815 66.2836914062500142
198.0654000000000110 67.7612304687499858
208.0681000000000154 69.2387695312500000
218.0670999999999822 70.8032226562500000
228.0640999999999963 72.2807617187500000
238.0680000000000121 73.7583007812500142
248.0615999999999701 75.1489257812500000
258.0600999999999772 76.5395507812500000
268.0631000000000199 77.8432617187500000
278.0683999999999969 79.2338867187500000
288.0687000000000353 80.5375976562500142
298.0611000000000104 81.8413085937500000
308.0647999999999911 83.2319335937500000
318.0654000000000110 84.5356445312499858
328.0622000000000185 85.8393554687500000
338.0674000000000206 87.2299804687500000
348.0666999999999689 88.6206054687500000
358.0602000000000089 90.0112304687500142
368.0636000000000081 91.3149414062499858
378.0669000000000324 92.7055664062500000
388.0624000000000251 94.0961914062500000
398.0622999999999934 95.3999023437499858
408.0606000000000222 96.7905273437499858
418.0625000000000000 98.1811523437500000
428.0627000000000066 99.5717773437500000
438.0672999999999888 100.9624023437500142
448.0665999999999940 102.4399414062500142
458.0634999999999764 103.8305664062500142
468.0636000000000081 105.3081054687500000
478.0645000000000095 106.7856445312500000
488.0640999999999963 108.2631835937500000
498.0649999999999977 109.8276367187499858
508.0600999999999772 111.3051757812500142
518.0619000000000369 112.8696289062499858
528.0615000000000236 114.3471679687500000
538.0661000000000058 115.8247070312500000
548.0631000000000768 117.3891601562500000
558.0674000000000206 118.8666992187499858
568.0646000000000413 120.4311523437500142
578.0602000000000089 121.9086914062499858
588.0601000000000340 123.3862304687500000
598.0655000000000427 124.9506835937500000
608.0633000000000266 126.4282226562500000
618.0602000000000089 127.9926757812500142
628.0625000000000000 129.4702148437500284
638.0602999999999838 131.1215820312500000
648.0664000000000442 132.6860351562500000
658.0665000000000191 134.2504882812500000
668.0615000000000236 135.8149414062500000
678.0648999999999660 137.3793945312500000
688.0675999999999704 139.0307617187500284
698.0670999999999822 140.5952148437500000
708.0600000000000591 142.1596679687500000
718.0669000000000324 143.6372070312500000
728.0634999999999764 145.2016601562500284
738.0661000000000058 146.7661132812500284
748.0611999999999853 148.2436523437500000
758.0615000000000236 149.7211914062500000
768.0642000000000280 151.1987304687500284
778.0610000000000355 152.6762695312500284
788.0665999999999940 154.1538085937500000
798.0615000000000236 155.6313476562500000
808.0646000000000413 157.1088867187500000
818.0626999999999498 158.5864257812500000
828.0628000000000384 159.9770507812500000
838.0634999999999764 161.4545898437500000
848.0612999999999602 162.9321289062500284
858.0638000000000147 164.4096679687499716
868.0609000000000606 165.8002929687500000
878.0625999999999749 167.2778320312500284
888.0629000000000133 168.7553710937500000
898.0602000000000089 170.2329101562500000
908.0634000000000015 171.6235351562500000
918.0619000000000369 173.1010742187499716
928.0608000000000857 174.4916992187500284
938.0612999999999602 175.9692382812500284
948.0613000000000739 177.3598632812500000
958.0620000000000118 178.8374023437500000
968.0618999999999232 180.3149414062500000
978.0608000000000857 181.7055664062500000
988.0614000000000487 183.1831054687500284


==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_levelset_4096_float64_jet.txt <==
-11.9399999999999995 0.0551757812500067
-1.9397999999999995 0.0551757812500067
8.0654000000000003 1.3588867187500075
18.0699000000000005 3.1840820312500004
28.0701000000000001 5.0961914062500053
38.0686000000000035 7.0083007812500115
48.0723000000000056 9.0073242187500018
58.0615999999999985 11.0932617187500036
68.0683999999999969 13.1791992187500053
78.0648000000000053 15.2651367187500053
88.0670000000000073 17.2641601562500107
98.0630000000000024 19.2631835937500000
108.0665000000000049 21.3491210937500036
118.0704000000000207 23.5219726562500000
128.0683999999999969 25.6948242187500036
138.0666999999999973 27.9545898437500036
148.0632999999999981 30.3012695312500071
158.0698999999999899 32.4741210937500071
168.0681999999999903 34.9077148437500071
178.0627000000000066 37.3413085937500142
188.0627999999999815 39.8618164062500071
198.0654000000000110 42.3823242187500000
208.0681000000000154 44.8159179687500071
218.0670999999999822 47.3364257812500071
228.0640999999999963 49.8569335937500000
238.0680000000000121 52.2905273437500071
248.0615999999999701 54.7241210937500142
258.0600999999999772 57.1577148437500000
268.0631000000000199 59.5043945312500000
278.0683999999999969 61.8510742187499929
288.0687000000000353 64.1108398437500000
298.0611000000000104 66.3706054687500142
308.0647999999999911 68.6303710937500000
318.0654000000000110 70.8901367187500142
328.0622000000000185 73.1499023437499858
338.0674000000000206 75.3227539062500000
348.0666999999999689 77.4956054687500000
358.0602000000000089 79.6684570312500000
368.0636000000000081 81.8413085937500000
378.0669000000000324 84.0141601562499858
388.0624000000000251 86.1000976562500142
398.0622999999999934 88.1860351562500142
408.0606000000000222 90.1850585937500000
418.0625000000000000 92.2709960937500000
428.0627000000000066 94.2700195312500000
438.0672999999999888 96.2690429687500000
448.0665999999999940 98.1811523437500000
458.0634999999999764 100.1801757812499858
468.0636000000000081 102.0922851562499858
478.0645000000000095 103.9174804687499858
488.0640999999999963 105.8295898437500142
498.0649999999999977 107.6547851562499858
508.0600999999999772 109.3930664062499858
518.0619000000000369 111.2182617187499858
528.0615000000000236 112.9565429687499858
538.0661000000000058 114.6948242187500142
548.0631000000000768 116.3461914062500000
558.0674000000000206 117.9975585937500000
568.0646000000000413 119.6489257812500000
578.0602000000000089 121.3002929687500000
588.0601000000000340 122.8647460937500000
598.0655000000000427 124.5161132812500000
608.0633000000000266 126.0805664062500142
618.0602000000000089 127.7319335937499858
628.0625000000000000 129.2963867187500000
638.0602999999999838 130.9477539062500000
648.0664000000000442 132.5122070312499716
658.0665000000000191 134.0766601562499716
668.0615000000000236 135.6411132812500284
678.0648999999999660 137.2924804687500000
688.0675999999999704 138.8569335937500000
698.0670999999999822 140.4213867187500000
708.0600000000000591 141.9858398437500000
718.0669000000000324 143.5502929687500000
728.0634999999999764 145.0278320312500000
738.0661000000000058 146.5922851562500000
748.0611999999999853 148.0698242187500000
758.0615000000000236 149.5473632812500284
768.0642000000000280 151.0249023437500000
778.0610000000000355 152.5893554687500000
788.0665999999999940 154.0668945312500000
798.0615000000000236 155.4575195312500284
808.0646000000000413 156.9350585937499716
818.0626999999999498 158.4125976562500000
828.0628000000000384 159.8901367187500284
838.0634999999999764 161.2807617187500000
848.0612999999999602 162.7583007812500000
858.0638000000000147 164.2358398437500000
868.0609000000000606 165.7133789062500000
878.0625999999999749 167.1040039062500000
888.0629000000000133 168.5815429687500000
898.0602000000000089 170.0590820312500284
908.0634000000000015 171.4497070312500000
918.0619000000000369 172.9272460937500284
928.0608000000000857 174.4047851562500284
938.0612999999999602 175.7954101562500000
948.0613000000000739 177.2729492187500000
958.0620000000000118 178.6635742187499716
968.0618999999999232 180.1411132812500284
978.0608000000000857 181.6186523437500284
988.0614000000000487 183.0092773437500000


==> figures/air_helium_shockbubble/2D/statistics/charpoints_SBI_2D_levelset_4096_float64_up.txt <==
-11.9399999999999995 0.0551757812500067
-1.9397999999999995 0.0551757812500067
8.0654000000000003 1.3588867187500075
18.0699000000000005 3.1840820312500004
28.0701000000000001 5.0961914062500053
38.0686000000000035 7.0083007812500115
48.0723000000000056 9.0073242187500018
58.0615999999999985 11.0932617187500036
68.0683999999999969 13.1791992187500053
78.0648000000000053 15.2651367187500053
88.0670000000000073 17.0903320312500036
98.0630000000000024 18.9155273437500071
108.0665000000000049 20.7407226562500036
118.0704000000000207 22.5659179687500036
128.0683999999999969 24.0434570312500071
138.0666999999999973 25.1733398437500107
148.0632999999999981 26.3901367187500036
158.0698999999999899 27.7807617187500036
168.0681999999999903 28.9975585937500071
178.0627000000000066 30.0405273437500000
188.0627999999999815 30.9965820312500107
198.0654000000000110 31.9526367187500107
208.0681000000000154 32.9956054687500000
218.0670999999999822 34.2124023437500000
228.0640999999999963 35.5161132812500142
238.0680000000000121 36.7329101562500142
248.0615999999999701 37.7758789062500000
258.0600999999999772 38.9057617187500142
268.0631000000000199 39.9487304687500000
278.0683999999999969 40.9047851562500142
288.0687000000000353 41.9477539062499929
298.0611000000000104 43.0776367187500142
308.0647999999999911 44.1206054687500000
318.0654000000000110 45.2504882812500142
328.0622000000000185 46.3803710937500142
338.0674000000000206 47.4233398437500142
348.0666999999999689 48.4663085937500000
358.0602000000000089 49.5092773437500071
368.0636000000000081 50.6391601562500000
378.0669000000000324 51.7690429687500142
388.0624000000000251 52.9858398437499929
398.0622999999999934 54.1157226562500142
408.0606000000000222 55.2456054687500071
418.0625000000000000 56.3754882812500000
428.0627000000000066 57.5053710937499929
438.0672999999999888 58.5483398437500000
448.0665999999999940 59.5043945312500000
458.0634999999999764 60.5473632812500000
468.0636000000000081 61.5903320312500071
478.0645000000000095 62.7202148437500142
488.0640999999999963 63.6762695312499929
498.0649999999999977 64.8061523437499858
508.0600999999999772 65.9360351562500142
518.0619000000000369 66.9790039062500000
528.0615000000000236 68.1088867187500142
538.0661000000000058 69.1518554687500000
548.0631000000000768 70.2817382812500000
558.0674000000000206 71.4116210937500000
568.0646000000000413 72.6284179687500000
578.0602000000000089 73.8452148437500000
588.0601000000000340 74.9750976562500000
598.0655000000000427 76.1918945312500000
608.0633000000000266 77.2348632812499858
618.0602000000000089 78.3647460937500000
628.0625000000000000 79.4077148437499858
638.0602999999999838 80.5375976562500142
648.0664000000000442 81.5805664062500000
658.0665000000000191 82.6235351562500000
668.0615000000000236 83.6665039062500000
678.0648999999999660 84.7094726562500000
688.0675999999999704 85.7524414062499858
698.0670999999999822 86.8823242187500000
708.0600000000000591 87.9252929687499858
718.0669000000000324 89.1420898437500000
728.0634999999999764 90.0981445312500142
738.0661000000000058 91.1411132812499858
748.0611999999999853 92.2709960937500000
758.0615000000000236 93.3139648437500142
768.0642000000000280 94.4438476562500000
778.0610000000000355 95.5737304687500000
788.0665999999999940 96.7036132812500142
798.0615000000000236 97.8334960937500000
808.0646000000000413 98.8764648437500142
818.0626999999999498 100.0063476562500000
828.0628000000000384 101.1362304687500000
838.0634999999999764 102.2661132812500142
848.0612999999999602 103.3090820312500000
858.0638000000000147 104.3520507812500142
868.0609000000000606 105.4819335937500000
878.0625999999999749 106.6118164062500000
888.0629000000000133 107.6547851562499858
898.0602000000000089 108.7846679687500000
908.0634000000000015 109.8276367187499858
918.0619000000000369 110.9575195312500142
928.0608000000000857 112.0874023437500000
938.0612999999999602 113.2172851562499858
948.0613000000000739 114.2602539062500000
958.0620000000000118 115.3901367187500142
968.0618999999999232 116.5200195312499858
978.0608000000000857 117.6499023437500000
988.0614000000000487 118.7797851562500142


==> figures/air_helium_shockbubble/2D/statistics/ref_downstream_2D.txt <==
49.772727272727266 23.129251700680015
51.647727272727266 76.19047619047603
56.93181818181819 130.61224489795893
61.36363636363636 167.34693877551
68.86363636363636 219.0476190476188
76.19318181818181 272.1088435374148
82.8409090909091 326.5306122448977
89.82954545454545 379.59183673469374
96.81818181818181 432.65306122448965
103.63636363636364 485.71428571428555
108.23863636363637 522.4489795918365
115.22727272727273 575.5102040816325
122.38636363636364 628.5714285714284
129.71590909090907 680.2721088435372
137.21590909090912 731.972789115646
144.88636363636363 783.673469387755
152.5568181818182 835.3741496598639
157.67045454545456 869.3877551020407
165.17045454545456 922.4489795918366
172.67045454545456 975.5102040816325

==> figures/air_helium_shockbubble/2D/statistics/ref_jet_2D.txt <==
3.75 21.768707482993022
13.977272727272723 77.55102040816303
24.20454545454546 130.61224489795893
31.19318181818182 167.34693877551
42.27272727272727 219.0476190476188
53.52272727272728 273.46938775510193
64.60227272727273 326.5306122448977
75.51136363636364 379.59183673469374
85.73863636363636 432.65306122448965
95.79545454545455 485.71428571428555
102.27272727272727 522.4489795918365
111.47727272727273 575.5102040816325
120.34090909090908 628.5714285714284
128.52272727272725 680.2721088435372
136.36363636363637 731.972789115646
144.03409090909093 785.034013605442
151.875 835.3741496598639
157.3295454545455 870.7482993197277
164.82954545454544 922.4489795918366
172.67045454545456 975.5102040816325

==> figures/air_helium_shockbubble/2D/statistics/ref_upstream_2D.txt <==
3.75 23.129251700680015
13.295454545454543 77.55102040816303
22.329545454545453 130.61224489795893
27.784090909090907 167.34693877551
33.57954545454545 220.40816326530592
38.01136363636363 273.46938775510193
43.977272727272734 326.5306122448977
49.772727272727266 379.59183673469374
55.05681818181819 432.65306122448965
60.852272727272734 484.35374149659856
64.26136363636364 522.4489795918365
69.7159090909091 575.5102040816325
75.3409090909091 628.5714285714284
81.13636363636364 680.2721088435372
86.76136363636364 731.972789115646
91.875 783.673469387755
97.67045454545455 836.7346938775509
101.76136363636364 870.7482993197277
107.72727272727273 922.4489795918366
113.86363636363639 974.1496598639454

==> figures/convergence/statistics/convergence_diffuse_TENO6-A.txt <==
64.0000000000000000 0.0312500000000000 0.0751074211354467 0.1770100794949021 0.7066883269601778
128.0000000000000000 0.0156250000000000 0.0051639485355747 0.0107185799512388 0.0377133352517385
256.0000000000000000 0.0078125000000000 0.0000879693488317 0.0001926157364242 0.0007077111850284
512.0000000000000000 0.0039062500000000 0.0000015246191342 0.0000031706270270 0.0000113649697369
1024.0000000000000000 0.0019531250000000 0.0000000751569348 0.0000004536276245 0.0000068269959790
2048.0000000000000000 0.0009765625000000 0.0000001843025060 0.0000019326402085 0.0000508951222771
4096.0000000000000000 0.0004882812500000 0.0000001496600824 0.0000019919745681 0.0000422807854167


==> figures/convergence/statistics/convergence_diffuse_WENO5-Z.txt <==
64.0000000000000000 0.0312500000000000 0.1651513691523076 0.3262626206938602 1.2302126912778171
128.0000000000000000 0.0156250000000000 0.0129639570133635 0.0281910131532810 0.1056941149665596
256.0000000000000000 0.0078125000000000 0.0005468588373649 0.0011806977603470 0.0046276029589380
512.0000000000000000 0.0039062500000000 0.0000169207185972 0.0000368666814681 0.0001463053417714
1024.0000000000000000 0.0019531250000000 0.0000005251664455 0.0000011496796778 0.0000045565767905
2048.0000000000000000 0.0009765625000000 0.0000000164231214 0.0000000359800938 0.0000001424497240
4096.0000000000000000 0.0004882812500000 0.0000000005356426 0.0000000011703707 0.0000000046952202


==> figures/convergence/statistics/convergence_fit_diffuse_TENO6-A.txt <==
0.0156250000000000 0.0030983691213448 0.0064311479707433 0.0226280011510431
0.0078125000000000 0.0000484120175210 0.0001004866870429 0.0003535625179850
0.0039062500000000 0.0000007564377738 0.0000015701044850 0.0000055244143435
0.0019531250000000 0.0000000118193402 0.0000000245328826 0.0000000863189741
0.0009765625000000 0.0000000001846772 0.0000000003833263 0.0000000013487340
0.0004882812500000 0.0000000000028856 0.0000000000059895 0.0000000000210740


==> figures/convergence/statistics/convergence_fit_diffuse_WENO5-Z.txt <==
0.0156250000000000 0.0077783742080181 0.0169146078919686 0.0634164689799357
0.0078125000000000 0.0002430741940006 0.0005285814966240 0.0019817646556230
0.0039062500000000 0.0000075960685625 0.0000165181717695 0.0000619301454882
0.0019531250000000 0.0000002373771426 0.0000005161928678 0.0000019353170465
0.0009765625000000 0.0000000074180357 0.0000000161310271 0.0000000604786577
0.0004882812500000 0.0000000002318136 0.0000000005040946 0.0000000018899581


==> figures/convergence/statistics/convergence_fit_levelset_TENO6-A.txt <==
0.0156250000000000 0.0030974161019654 0.0064311488441164 0.0226279575838415
0.0078125000000000 0.0000483971265932 0.0001004867006893 0.0003535618372475
0.0039062500000000 0.0000007562051030 0.0000015701046983 0.0000055244037070
0.0019531250000000 0.0000000118157047 0.0000000245328859 0.0000000863188079
0.0009765625000000 0.0000000001846204 0.0000000003833263 0.0000000013487314
0.0004882812500000 0.0000000000028847 0.0000000000059895 0.0000000000210739


==> figures/convergence/statistics/convergence_fit_levelset_WENO5-Z.txt <==
0.0156250000000000 0.0077784399191156 0.0169146039769285 0.0634162194758767
0.0078125000000000 0.0002430762474724 0.0005285813742790 0.0019817568586211
0.0039062500000000 0.0000075961327335 0.0000165181679462 0.0000619299018319
0.0019531250000000 0.0000002373791479 0.0000005161927483 0.0000019353094322
0.0009765625000000 0.0000000074180984 0.0000000161310234 0.0000000604784198
0.0004882812500000 0.0000000002318156 0.0000000005040945 0.0000000018899506


==> figures/convergence/statistics/convergence_fit_singlephase_TENO6-A.txt <==
0.0156250000000000 0.0030974184598544 0.0064311488689183 0.0226279437046834
0.0078125000000000 0.0000483971634352 0.0001004867010768 0.0003535616203857
0.0039062500000000 0.0000007562056787 0.0000015701047043 0.0000055244003185
0.0019531250000000 0.0000000118157137 0.0000000245328860 0.0000000863187550
0.0009765625000000 0.0000000001846205 0.0000000003833263 0.0000000013487305
0.0004882812500000 0.0000000000028847 0.0000000000059895 0.0000000000210739


==> figures/convergence/statistics/convergence_fit_singlephase_WENO5-Z.txt <==
0.0156250000000000 0.0077784399124163 0.0169146039764272 0.0634162194806345
0.0078125000000000 0.0002430762472630 0.0005285813742634 0.0019817568587698
0.0039062500000000 0.0000075961327270 0.0000165181679457 0.0000619299018366
0.0019531250000000 0.0000002373791477 0.0000005161927483 0.0000019353094324
0.0009765625000000 0.0000000074180984 0.0000000161310234 0.0000000604784198
0.0004882812500000 0.0000000002318156 0.0000000005040945 0.0000000018899506


==> figures/convergence/statistics/convergence_levelset_TENO6-A.txt <==
64.0000000000000000 0.0312500000000000 0.0602788118770318 0.1287471387708991 0.4432670425231491
128.0000000000000000 0.0156250000000000 0.0051623601699423 0.0107185814068606 0.0377132626397358
256.0000000000000000 0.0078125000000000 0.0000878708905492 0.0001926152975748 0.0007077107465863
512.0000000000000000 0.0039062500000000 0.0000014179080610 0.0000031081756690 0.0000113649228553
1024.0000000000000000 0.0019531250000000 0.0000000223020930 0.0000000489573606 0.0000001799921003
2048.0000000000000000 0.0009765625000000 0.0000000003562599 0.0000000007694108 0.0000000029563250
4096.0000000000000000 0.0004882812500000 0.0000000000367902 0.0000000000686049 0.0000000005254372


==> figures/convergence/statistics/convergence_levelset_WENO5-Z.txt <==
64.0000000000000000 0.0312500000000000 0.0994217318776296 0.2166857305715621 0.7565072232817771
128.0000000000000000 0.0156250000000000 0.0129640665318594 0.0281910066282142 0.1056936991264612
256.0000000000000000 0.0078125000000000 0.0005468587880799 0.0011806977587069 0.0046276029453898
512.0000000000000000 0.0039062500000000 0.0000169207178987 0.0000368666800382 0.0001463053331108
1024.0000000000000000 0.0019531250000000 0.0000005251662609 0.0000011496788100 0.0000045565696185
2048.0000000000000000 0.0009765625000000 0.0000000164231528 0.0000000359801825 0.0000001424496539
4096.0000000000000000 0.0004882812500000 0.0000000005359413 0.0000000011705813 0.0000000048394577


==> figures/convergence/statistics/convergence_singlephase_TENO6-A.txt <==
64.0000000000000000 0.0312500000000000 0.0602787546225825 0.1287471820251319 0.4432705316656254
128.0000000000000000 0.0156250000000000 0.0051623640997573 0.0107185814481972 0.0377132395078057
256.0000000000000000 0.0078125000000000 0.0000878709293797 0.0001926152987697 0.0007077107725415
512.0000000000000000 0.0039062500000000 0.0000014179328194 0.0000031081768451 0.0000113649339148
1024.0000000000000000 0.0019531250000000 0.0000000223065362 0.0000000489594844 0.0000001798841129
2048.0000000000000000 0.0009765625000000 0.0000000003560911 0.0000000007667732 0.0000000029343674
4096.0000000000000000 0.0004882812500000 0.0000000000338283 0.0000000000595564 0.0000000002595657


==> figures/convergence/statistics/convergence_singlephase_WENO5-Z.txt <==
64.0000000000000000 0.0312500000000000 0.0994217238242352 0.2166855556349460 0.7565065817353975
128.0000000000000000 0.0156250000000000 0.0129640665206938 0.0281910066273787 0.1056936991343909
256.0000000000000000 0.0078125000000000 0.0005468587882768 0.0011806977584369 0.0046276029437440
512.0000000000000000 0.0039062500000000 0.0000169207177918 0.0000368666796378 0.0001463053269974
1024.0000000000000000 0.0019531250000000 0.0000005251662135 0.0000011496788315 0.0000045565703815
2048.0000000000000000 0.0009765625000000 0.0000000164227384 0.0000000359792112 0.0000001424389913
4096.0000000000000000 0.0004882812500000 0.0000000005353333 0.0000000011699591 0.0000000046931223


==> figures/gradients/verification/diffuse_1_2_1.txt <==
0.29999999999999998890 0.00030214273958508592
0.10000000000000000555 0.00003358983819862216
0.01000000000000000021 0.00000033592038811703
0.00100000000000000002 0.00000000335920952166
0.00010000000000000000 0.00000000003742223198
0.00001000000000000000 0.00000000015797702382


==> figures/gradients/verification/diffuse_2_2_1.txt <==
0.29999999999999998890 0.00030214273958512061
0.10000000000000000555 0.00003358983818533418
0.01000000000000000021 0.00000033592054247272
0.00100000000000000002 0.00000000335787617850
0.00010000000000000000 0.00000000003742115645
0.00001000000000000000 0.00000000006916025738
0.00000100000000000000 0.00000000001965758806


==> figures/gradients/verification/levelset_1_2_1.txt <==
0.29999999999999998890 0.00075413281168780141
0.10000000000000000555 0.00004093758503482398
0.01000000000000000021 0.00000040404645147013
0.00100000000000000002 0.00000000406187267848
0.00010000000000000000 0.00000000027201536162
0.00001000000000000000 0.00000000235923464792

==> figures/gradients/verification/levelset_2_2_1.txt <==
0.29999999999999998890 0.00044698557886443599
0.10000000000000000555 0.00000663969285577895
0.01000000000000000021 0.00007744975577675742
0.00100000000000000002 0.00000001427849086535
0.00010000000000000000 0.00000000115187995600
0.00001000000000000000 0.00000001107505335357
0.00000100000000000000 0.00000000099307092757


==> figures/gradients/verification/singlephase_1_2_1.txt <==
0.29999999999999998890 0.00030214273958161994
0.10000000000000000555 0.00003358983818923730
0.01000000000000000021 0.00000033592047643180
0.00100000000000000002 0.00000000335920901859
0.00010000000000000000 0.00000000002853994471
0.00001000000000000000 0.00000000006915968492

==> figures/gradients/verification/singlephase_2_2_1.txt <==
0.29999999999999998890 0.00030214273958253240
0.10000000000000000555 0.00003358983819162775
0.01000000000000000021 0.00000033592056430942
0.00100000000000000002 0.00000000335820887765
0.00010000000000000000 0.00000000003297989659
0.00001000000000000000 0.00000000001364947391
0.00000100000000000000 0.00000000013067952276

==> figures/gradients/verification_2D/1e-4/contour-000.dat <==
x  y
-0.458834023043008 -0.0903906249999999
-0.460955817719601 -0.0764843749999999
-0.462488259875735 -0.062578125
-0.463615112195923 -0.048671875
-0.464426159723339 -0.034765625
-0.464958762119398 -0.020859375
-0.465224238917536 -0.006953125
-0.465224238917536 0.006953125
-0.464958762119398 0.020859375
-0.464426159723339 0.034765625
-0.463615112195923 0.048671875
-0.462488259875735 0.062578125
-0.460955817719601 0.076484375
-0.458834023043008 0.0903906249999999
-0.458046875 0.0943216334196604
-0.456128474520572 0.104296875
-0.453562831721168 0.118203125
-0.451025370428587 0.132109375
-0.448147118376981 0.146015625
-0.444233210135002 0.159921875
-0.444140625 0.160185163730251
-0.439935838534553 0.173828125
-0.436124445085532 0.187734375
-0.43151150830303 0.201640625
-0.430234375 0.204611776481341
-0.425901320759889 0.215546875
-0.421004827960444 0.229453125
-0.416328125 0.239813373949498
-0.414572019877305 0.243359375
-0.408584219936429 0.257265625
-0.402421875 0.269635154066355
-0.401542809018366 0.271171875
-0.394503649242601 0.285078125
-0.388515625 0.295524020883063
-0.386336968325553 0.298984375
-0.37850916318427 0.312890625
-0.374609375 0.318695748668954
-0.369160615290282 0.326796875
-0.360703125 0.339303937778095
-0.359640852686226 0.340703125
-0.349785874741613 0.354609375
-0.346796875 0.358326082225731
-0.338675406780291 0.368515625
-0.332890625 0.375366835788964
-0.326732809259956 0.382421875
-0.318984375 0.391029975358592
-0.313989564802403 0.396328125
-0.305078125 0.405517510209819
-0.300300907013268 0.410234375
-0.291171875 0.418940246375969
-0.285501478768254 0.424140625
-0.277265625 0.431430682303974
-0.269421504967293 0.438046875
-0.263359375 0.443078351369397
-0.251701976311019 0.451953125
-0.249453125 0.453728187264672
-0.235546875 0.463116987026872
-0.231652180621986 0.465859375
-0.221640625 0.472440129761568
-0.209502331992198 0.479765625
-0.207734375 0.480916923644741
-0.193828125 0.488285357222992
-0.183618741515429 0.493671875
-0.179921875 0.495724508631998
-0.166015625 0.501790800866085
-0.152574856827507 0.507578125
-0.152109375 0.507803281768779
-0.138203125 0.513185281208215
-0.124296875 0.517484045474416
-0.111955478344451 0.521484375
-0.110390625 0.522038584249422
-0.096484375 0.525867688000776
-0.0825781249999999 0.528719296520774
-0.0686718749999999 0.531125816001019
-0.0547656249999999 0.533278658933301
-0.0408593749999999 0.535168305401733
-0.0387138238288718 0.535390625
-0.0269531249999999 0.536568611199003
-0.0130468749999999 0.537336597215031
0.000859375000000107 0.537562854537596
0.0147656250000001 0.537272155417682
0.0286718750000001 0.536432419113101
0.0385245194766416 0.535390625
0.0425781250000001 0.534952454752344
0.0564843750000001 0.533025263398291
0.0703906250000002 0.530843670150447
0.0842968750000002 0.528397761714864
0.0982031250000002 0.525463256516611
0.11200518090203 0.521484375
0.112109375 0.521450525552154
0.126015625 0.516957989175319
0.139921875 0.512615978970841
0.152496718174656 0.507578125
0.153828125 0.506978037993134
0.167734375 0.501101284079454
0.181640625 0.494812212579605
0.183648071313363 0.493671875
0.195546875 0.487449882693568
0.209453125 0.479772975472576
0.209464197307156 0.479765625
0.223359375 0.471451339803453
0.231684022315033 0.465859375
0.237265625 0.461952838080346
0.251171875 0.45233268637742
0.251645981753638 0.451953125
0.265078125 0.44176888073461
0.269503045787284 0.438046875
0.278984375 0.430061440637181
0.285599721184378 0.424140625
0.292890625 0.417444124710262
0.300392995638501 0.410234375
0.306796875 0.403881808005465
0.314095976571866 0.396328125
0.320703125 0.389260998285708
0.326864562366928 0.382421875
0.334609375 0.373433660817719
0.338782948982277 0.368515625
0.348515625 0.356077502704047
0.349705981776792 0.354609375
0.359523360260811 0.340703125
0.362421875 0.336807251514622
0.36931811638149 0.326796875
0.376328125 0.316062349464728
0.378501542131174 0.312890625
0.386315734806776 0.298984375
0.390234375 0.292551136469124
0.394650630933535 0.285078125
0.401380234458216 0.271171875
0.404140625 0.266157321207911
0.408748505358886 0.257265625
0.414502524316785 0.243359375
0.418046875 0.235849873846358
0.421067553272788 0.229453125
0.426059017907789 0.215546875
0.431136585304804 0.201640625
0.431953125 0.199652540540869
0.436291319206953 0.187734375
0.440094431124897 0.173828125
0.443899360251094 0.159921875
0.445859375 0.153541950839987
0.448130792124497 0.146015625
0.451251753300424 0.132109375
0.453748444686058 0.118203125
0.456064767548527 0.104296875
0.458414550895948 0.0903906249999999
0.459765625 0.0823632255842026
0.460765956157386 0.076484375
0.46252507242121 0.062578125
0.46377299782647 0.048671875
0.464642135888943 0.034765625
0.465198438031262 0.020859375
0.465471322166462 0.006953125
0.465471322166462 -0.006953125
0.465198438031262 -0.020859375
0.464642135888943 -0.034765625
0.46377299782647 -0.048671875
0.46252507242121 -0.062578125
0.460765956157386 -0.0764843749999999
0.459765625 -0.0823632255842025
0.458414550895948 -0.0903906249999999
0.456064767548527 -0.104296875
0.453748444686058 -0.118203125
0.451251753300424 -0.132109375
0.448130792124497 -0.146015625
0.445859375 -0.153541950839987
0.443899360251094 -0.159921875
0.440094431124897 -0.173828125
0.436291319206953 -0.187734375
0.431953125 -0.199652540540869
0.431136585304804 -0.201640625
0.426059017907789 -0.215546875
0.421067553272788 -0.229453125
0.418046875 -0.235849873846358
0.414502524316785 -0.243359375
0.408748505358886 -0.257265625
0.404140625 -0.266157321207911
0.401380234458216 -0.271171875
0.394650630933535 -0.285078125
0.390234375 -0.292551136469124
0.386315734806776 -0.298984375
0.378501542131174 -0.312890625
0.376328125 -0.316062349464728
0.36931811638149 -0.326796875
0.362421875 -0.336807251514622
0.359523360260811 -0.340703125
0.349705981776792 -0.354609375
0.348515625 -0.356077502704048
0.338782948982277 -0.368515625
0.334609375 -0.373433660817719
0.326864562366928 -0.382421875
0.320703125 -0.389260998285708
0.314095976571866 -0.396328125
0.306796875 -0.403881808005465
0.300392995638501 -0.410234375
0.292890625 -0.417444124710262
0.285599721184378 -0.424140625
0.278984375 -0.430061440637181
0.269503045787284 -0.438046875
0.265078125 -0.44176888073461
0.251645981753638 -0.451953125
0.251171875 -0.45233268637742
0.237265625 -0.461952838080346
0.231684022315033 -0.465859375
0.223359375 -0.471451339803453
0.209464197307156 -0.479765625
0.209453125 -0.479772975472576
0.195546875 -0.487449882693568
0.183648071313363 -0.493671875
0.181640625 -0.494812212579605
0.167734375 -0.501101284079454
0.153828125 -0.506978037993134
0.152496718174656 -0.507578125
0.139921875 -0.512615978970841
0.126015625 -0.516957989175319
0.112109375 -0.521450525552153
0.11200518090203 -0.521484375
0.0982031250000002 -0.525463256516611
0.0842968750000002 -0.528397761714864
0.0703906250000002 -0.530843670150447
0.0564843750000001 -0.533025263398291
0.0425781250000001 -0.534952454752344
0.0385245194766402 -0.535390625
0.0286718750000001 -0.536432419113101
0.0147656250000001 -0.537272155417682
0.000859375000000107 -0.537562854537595
-0.0130468749999999 -0.537336597215031
-0.0269531249999999 -0.536568611199003
-0.0387138238288703 -0.535390625
-0.0408593749999999 -0.535168305401733
-0.0547656249999999 -0.533278658933301
-0.0686718749999999 -0.531125816001019
-0.0825781249999999 -0.528719296520774
-0.096484375 -0.525867688000776
-0.110390625 -0.522038584249422
-0.111955478344451 -0.521484375
-0.124296875 -0.517484045474416
-0.138203125 -0.513185281208215
-0.152109375 -0.507803281768779
-0.152574856827507 -0.507578125
-0.166015625 -0.501790800866086
-0.179921875 -0.495724508631998
-0.183618741515429 -0.493671875
-0.193828125 -0.488285357222992
-0.207734375 -0.480916923644741
-0.209502331992198 -0.479765625
-0.221640625 -0.472440129761568
-0.231652180621986 -0.465859375
-0.235546875 -0.463116987026871
-0.249453125 -0.453728187264672
-0.251701976311019 -0.451953125
-0.263359375 -0.443078351369397
-0.269421504967294 -0.438046875
-0.277265625 -0.431430682303974
-0.285501478768254 -0.424140625
-0.291171875 -0.418940246375969
-0.300300907013268 -0.410234375
-0.305078125 -0.405517510209819
-0.313989564802403 -0.396328125
-0.318984375 -0.391029975358592
-0.326732809259956 -0.382421875
-0.332890625 -0.375366835788964
-0.338675406780291 -0.368515625
-0.346796875 -0.358326082225731
-0.349785874741613 -0.354609375
-0.359640852686226 -0.340703125
-0.360703125 -0.339303937778095
-0.369160615290282 -0.326796875
-0.374609375 -0.318695748668954
-0.37850916318427 -0.312890625
-0.386336968325553 -0.298984375
-0.388515625 -0.295524020883063
-0.394503649242601 -0.285078125
-0.401542809018366 -0.271171875
-0.402421875 -0.269635154066355
-0.408584219936429 -0.257265625
-0.414572019877305 -0.243359375
-0.416328125 -0.239813373949498
-0.421004827960444 -0.229453125
-0.425901320759889 -0.215546875
-0.430234375 -0.204611776481341
-0.43151150830303 -0.201640625
-0.436124445085532 -0.187734375
-0.439935838534553 -0.173828125
-0.444140625 -0.160185163730251
-0.444233210135002 -0.159921875
-0.448147118376981 -0.146015625
-0.451025370428587 -0.132109375
-0.453562831721168 -0.118203125
-0.456128474520572 -0.104296875
-0.458046875 -0.0943216334196604
-0.458834023043008 -0.0903906249999999


==> figures/gradients/verification_2D/1e-4/contour-001.dat <==
x  y
-0.500007414645248 -0.006953125
-0.500007414645248 0.006953125
-0.499765625 0.0136412117198306
-0.499504760476593 0.020859375
-0.498549847606661 0.034765625
-0.497245985056114 0.048671875
-0.495690415153322 0.062578125
-0.493930757005532 0.076484375
-0.491909087545451 0.0903906249999999
-0.489387307444421 0.104296875
-0.485859375 0.118060582039541
-0.485817647433866 0.118203125
-0.481867045051602 0.132109375
-0.47829636976951 0.146015625
-0.474053668057347 0.159921875
-0.471953125 0.165018189693535
-0.468448749237246 0.173828125
-0.463607044534303 0.187734375
-0.458046875 0.200404649298327
-0.457417504401021 0.201640625
-0.451137437081997 0.215546875
-0.44426696855336 0.229453125
-0.444140625 0.22965885487839
-0.436815318440994 0.243359375
-0.430234375 0.254600504660247
-0.428489035885785 0.257265625
-0.420342967813909 0.271171875
-0.416328125 0.276898563749709
-0.410612112980853 0.285078125
-0.402421875 0.296571743808682
-0.400525980841906 0.298984375
-0.390192592540854 0.312890625
-0.388515625 0.314861927741606
-0.378628457129572 0.326796875
-0.374609375 0.331284646081443
-0.366061314837635 0.340703125
-0.360703125 0.346325863468382
-0.352558871289691 0.354609375
-0.346796875 0.360263068001686
-0.338024515477385 0.368515625
-0.332890625 0.373235283321059
-0.322257430111526 0.382421875
-0.318984375 0.385265221178712
-0.305078125 0.396103406388682
-0.304803353745457 0.396328125
-0.291171875 0.406197953258778
-0.285713698280776 0.410234375
-0.277265625 0.416181152408111
-0.264843690098987 0.424140625
-0.263359375 0.425180927464006
-0.249453125 0.433085661564852
-0.241051748627753 0.438046875
-0.235546875 0.44135648864665
-0.221640625 0.44787327588488
-0.213801608531881 0.451953125
-0.207734375 0.455139596442241
-0.193828125 0.460659145703482
-0.181593199871952 0.465859375
-0.179921875 0.466657863134287
-0.166015625 0.471783281524565
-0.152109375 0.475937458095603
-0.140744564109761 0.479765625
-0.138203125 0.480702970416958
-0.124296875 0.484602286489303
-0.110390625 0.48752757965229
-0.096484375 0.490210671111682
-0.0825781249999999 0.492989004588973
-0.0790625551070611 0.493671875
-0.0686718749999999 0.495588993699162
-0.0547656249999999 0.497386019364204
-0.0408593749999999 0.498632356763828
-0.0269531249999999 0.499466676205462
-0.0130468749999999 0.499946732312947
0.000859375000000107 0.500091828376665
0.0147656250000001 0.499905724463742
0.0286718750000001 0.499383421866737
0.0425781250000001 0.498502451633323
0.0564843750000001 0.497197827517091
0.0703906250000002 0.495316635810212
0.0790103269033852 0.493671875
0.0842968750000002 0.492635578183731
0.0982031250000002 0.489877996564647
0.112109375 0.48718937325036
0.126015625 0.484193881956921
0.139921875 0.480092797247257
0.140785055768445 0.479765625
0.153828125 0.475413854029576
0.167734375 0.471245172918285
0.181586477625024 0.465859375
0.181640625 0.465834383835717
0.195546875 0.460010933871354
0.209453125 0.454326641898934
0.213854868316004 0.451953125
0.223359375 0.447074972699434
0.237265625 0.440412738537074
0.241107515919329 0.438046875
0.251171875 0.432184194596018
0.264741481368298 0.424140625
0.265078125 0.423907492818792
0.278984375 0.415131874357437
0.285796590272414 0.410234375
0.292890625 0.405034337386563
0.304666843015773 0.396328125
0.306796875 0.39459462511282
0.320703125 0.383761760486948
0.322228669131875 0.382421875
0.334609375 0.371748568406953
0.338096040574365 0.368515625
0.348515625 0.35869643183588
0.352659991901922 0.354609375
0.362421875 0.344620433894305
0.366151335483705 0.340703125
0.376328125 0.329366343693262
0.378636331330608 0.326796875
0.389954472442599 0.312890625
0.390234375 0.312558981478667
0.400481601245322 0.298984375
0.404140625 0.294236856379385
0.410784923317444 0.285078125
0.418046875 0.274383635290959
0.420342773037406 0.271171875
0.42842368406402 0.257265625
0.431953125 0.251701258586913
0.436994834244154 0.243359375
0.443968279791501 0.229453125
0.445859375 0.226147591540667
0.451339606004217 0.215546875
0.457204956014542 0.201640625
0.459765625 0.196370238501867
0.463748381275175 0.187734375
0.468552503058064 0.173828125
0.473671875 0.160108651178078
0.47375271537691 0.159921875
0.47849553181375 0.146015625
0.482015571076444 0.132109375
0.485493421477256 0.118203125
0.487578125 0.110559165494941
0.489300394891899 0.104296875
0.492100281274703 0.0903906249999999
0.494175013945482 0.076484375
0.4958524770546 0.062578125
0.49725477648555 0.048671875
0.498387511988598 0.034765625
0.499198867098076 0.020859375
0.499625191430571 0.006953125
0.499625191430571 -0.006953125
0.499198867098076 -0.020859375
0.498387511988598 -0.034765625
0.49725477648555 -0.048671875
0.4958524770546 -0.062578125
0.494175013945482 -0.0764843749999999
0.492100281274703 -0.0903906249999999
0.489300394891899 -0.104296875
0.487578125 -0.110559165494941
0.485493421477256 -0.118203125
0.482015571076444 -0.132109375
0.47849553181375 -0.146015625
0.47375271537691 -0.159921875
0.473671875 -0.160108651178078
0.468552503058064 -0.173828125
0.463748381275175 -0.187734375
0.459765625 -0.196370238501867
0.457204956014542 -0.201640625
0.451339606004217 -0.215546875
0.445859375 -0.226147591540667
0.443968279791501 -0.229453125
0.436994834244154 -0.243359375
0.431953125 -0.251701258586913
0.42842368406402 -0.257265625
0.420342773037406 -0.271171875
0.418046875 -0.274383635290959
0.410784923317444 -0.285078125
0.404140625 -0.294236856379385
0.400481601245322 -0.298984375
0.390234375 -0.312558981478667
0.389954472442599 -0.312890625
0.378636331330608 -0.326796875
0.376328125 -0.329366343693262
0.366151335483705 -0.340703125
0.362421875 -0.344620433894305
0.352659991901922 -0.354609375
0.348515625 -0.35869643183588
0.338096040574365 -0.368515625
0.334609375 -0.371748568406953
0.322228669131876 -0.382421875
0.320703125 -0.383761760486948
0.306796875 -0.39459462511282
0.304666843015773 -0.396328125
0.292890625 -0.405034337386563
0.285796590272414 -0.410234375
0.278984375 -0.415131874357437
0.265078125 -0.423907492818792
0.264741481368298 -0.424140625
0.251171875 -0.432184194596018
0.241107515919329 -0.438046875
0.237265625 -0.440412738537074
0.223359375 -0.447074972699434
0.213854868316005 -0.451953125
0.209453125 -0.454326641898934
0.195546875 -0.460010933871354
0.181640625 -0.465834383835717
0.181586477625023 -0.465859375
0.167734375 -0.471245172918285
0.153828125 -0.475413854029576
0.140785055768445 -0.479765625
0.139921875 -0.480092797247257
0.126015625 -0.484193881956921
0.112109375 -0.48718937325036
0.0982031250000002 -0.489877996564647
0.0842968750000002 -0.492635578183731
0.0790103269033851 -0.493671875
0.0703906250000002 -0.495316635810211
0.0564843750000001 -0.497197827517091
0.0425781250000001 -0.498502451633323
0.0286718750000001 -0.499383421866737
0.0147656250000001 -0.499905724463742
0.000859375000000107 -0.500091828376665
-0.0130468749999999 -0.499946732312947
-0.0269531249999999 -0.499466676205462
-0.0408593749999999 -0.498632356763828
-0.0547656249999999 -0.497386019364204
-0.0686718749999999 -0.495588993699162
-0.0790625551070605 -0.493671875
-0.0825781249999999 -0.492989004588973
-0.096484375 -0.490210671111682
-0.110390625 -0.48752757965229
-0.124296875 -0.484602286489303
-0.138203125 -0.480702970416958
-0.140744564109761 -0.479765625
-0.152109375 -0.475937458095603
-0.166015625 -0.471783281524565
-0.179921875 -0.466657863134287
-0.181593199871951 -0.465859375
-0.193828125 -0.460659145703482
-0.207734375 -0.455139596442241
-0.213801608531881 -0.451953125
-0.221640625 -0.44787327588488
-0.235546875 -0.44135648864665
-0.241051748627754 -0.438046875
-0.249453125 -0.433085661564852
-0.263359375 -0.425180927464006
-0.264843690098987 -0.424140625
-0.277265625 -0.416181152408111
-0.285713698280776 -0.410234375
-0.291171875 -0.406197953258778
-0.304803353745457 -0.396328125
-0.305078125 -0.396103406388682
-0.318984375 -0.385265221178712
-0.322257430111526 -0.382421875
-0.332890625 -0.373235283321059
-0.338024515477385 -0.368515625
-0.346796875 -0.360263068001686
-0.352558871289691 -0.354609375
-0.360703125 -0.346325863468382
-0.366061314837635 -0.340703125
-0.374609375 -0.331284646081443
-0.378628457129572 -0.326796875
-0.388515625 -0.314861927741606
-0.390192592540854 -0.312890625
-0.400525980841906 -0.298984375
-0.402421875 -0.296571743808682
-0.410612112980853 -0.285078125
-0.416328125 -0.276898563749709
-0.420342967813909 -0.271171875
-0.428489035885785 -0.257265625
-0.430234375 -0.254600504660247
-0.436815318440994 -0.243359375
-0.444140625 -0.22965885487839
-0.44426696855336 -0.229453125
-0.451137437081997 -0.215546875
-0.457417504401021 -0.201640625
-0.458046875 -0.200404649298327
-0.463607044534303 -0.187734375
-0.468448749237246 -0.173828125
-0.471953125 -0.165018189693536
-0.474053668057347 -0.159921875
-0.47829636976951 -0.146015625
-0.481867045051602 -0.132109375
-0.485817647433866 -0.118203125
-0.485859375 -0.118060582039541
-0.489387307444421 -0.104296875
-0.491909087545451 -0.0903906249999999
-0.493930757005532 -0.0764843749999999
-0.495690415153322 -0.062578125
-0.497245985056114 -0.048671875
-0.498549847606661 -0.034765625
-0.499504760476593 -0.020859375
-0.499765625 -0.0136412117198306
-0.500007414645248 -0.006953125


==> figures/gradients/verification_2D/1e-4/contour-002.dat <==
x  y
-0.530362210262588 -0.0764843749999999
-0.532687235591083 -0.062578125
-0.534365634536165 -0.048671875
-0.535602991342781 -0.034765625
-0.536447248999782 -0.020859375
-0.536881220001495 -0.006953125
-0.536881220001495 0.006953125
-0.536447248999782 0.020859375
-0.535602991342781 0.034765625
-0.534365634536165 0.048671875
-0.532687235591083 0.062578125
-0.530362210262588 0.076484375
-0.527578125 0.0878717793809505
-0.526908428064429 0.0903906249999999
-0.523262310693781 0.104296875
-0.519789928773699 0.118203125
-0.515471825695219 0.132109375
-0.513671875 0.136336421190369
-0.509785650587525 0.146015625
-0.504811377951498 0.159921875
-0.499765625 0.170667081310905
-0.49811551300367 0.173828125
-0.491753848230756 0.187734375
-0.485859375 0.198478978756421
-0.483930697971219 0.201640625
-0.476431050407306 0.215546875
-0.471953125 0.222303348336011
-0.467158222101283 0.229453125
-0.458046875 0.243190127548394
-0.457916921133132 0.243359375
-0.447959775924108 0.257265625
-0.444140625 0.261931091849094
-0.436653163073906 0.271171875
-0.430234375 0.278616419721153
-0.424490872147089 0.285078125
-0.416328125 0.29392428234113
-0.411478662529102 0.298984375
-0.402421875 0.308073110842061
-0.397476593067298 0.312890625
-0.388515625 0.321220319144297
-0.38236684784986 0.326796875
-0.374609375 0.333541821882406
-0.366017031921514 0.340703125
-0.360703125 0.345099226685086
-0.347969927112995 0.354609375
-0.346796875 0.355550718732844
-0.332890625 0.364881727820222
-0.327876513296756 0.368515625
-0.318984375 0.374537995178932
-0.306142386421312 0.382421875
-0.305078125 0.383161345875161
-0.291171875 0.390812334401267
-0.28154977194205 0.396328125
-0.277265625 0.398932197663372
-0.263359375 0.405250580411096
-0.253573749328442 0.410234375
-0.249453125 0.41248537775498
-0.235546875 0.418036260100574
-0.221640625 0.423777651085368
-0.220890282111835 0.424140625
-0.207734375 0.42941463438257
-0.193828125 0.433555209609525
-0.181184782002053 0.438046875
-0.179921875 0.438567579811094
-0.166015625 0.442911519278283
-0.152109375 0.446043662734689
-0.138203125 0.449166323720565
-0.127670228536524 0.451953125
-0.124296875 0.452916557189927
-0.110390625 0.455866441798425
-0.096484375 0.457949162469505
-0.0825781249999999 0.459612119457973
-0.0686718749999999 0.461060919393958
-0.0547656249999999 0.46235897211656
-0.0408593749999999 0.463483417669585
-0.0269531249999999 0.464365437871097
-0.0130468749999999 0.46492526948692
0.000859375000000107 0.465102299517207
0.0147656250000001 0.46487589975725
0.0286718750000001 0.464272329723748
0.0425781250000001 0.463355936339135
0.0564843750000001 0.462206891143666
0.0703906250000002 0.46089030311757
0.0842968750000002 0.459420718767718
0.0982031250000002 0.457720706697504
0.112109375 0.455561533972219
0.126015625 0.452454831299082
0.127721442634915 0.451953125
0.139921875 0.448753302019468
0.153828125 0.445675481564945
0.167734375 0.442472682284613
0.181155539226961 0.438046875
0.181640625 0.437855498888403
0.195546875 0.433035992869792
0.209453125 0.428858771232149
0.220816910248843 0.424140625
0.223359375 0.422928585886857
0.237265625 0.41741967557696
0.251171875 0.411597705180812
0.253601112150148 0.410234375
0.265078125 0.40450969143685
0.278984375 0.397946203730037
0.28158013458755 0.396328125
0.292890625 0.389971947838839
0.305996719445704 0.382421875
0.306796875 0.381872313892274
0.320703125 0.373556500460661
0.327964069756857 0.368515625
0.334609375 0.36376156114269
0.347784432621579 0.354609375
0.348515625 0.354023374801679
0.362421875 0.343787315416067
0.366096145742638 0.340703125
0.376328125 0.332232093057742
0.382501888445808 0.326796875
0.390234375 0.31979955919343
0.397603350846422 0.312890625
0.404140625 0.306508643102512
0.411611257831966 0.298984375
0.418046875 0.292223541572324
0.424652014366449 0.285078125
0.431953125 0.276761995928196
0.436806258149348 0.271171875
0.445859375 0.259781356277306
0.447940590118891 0.257265625
0.457669580051338 0.243359375
0.459765625 0.24057120380354
0.467324146566857 0.229453125
0.473671875 0.219667719027241
0.476473609717302 0.215546875
0.483879338758273 0.201640625
0.487578125 0.195339685936031
0.491914545583472 0.187734375
0.498028087139455 0.173828125
0.501484375 0.166880894357406
0.504911759217836 0.159921875
0.5099225232997 0.146015625
0.51511468884013 0.132109375
0.515390625 0.131425722667067
0.51998016856767 0.118203125
0.523436791128353 0.104296875
0.526673420505769 0.0903906249999999
0.529296875 0.0797464296811545
0.530152958828943 0.076484375
0.532800584111861 0.062578125
0.534599012340133 0.048671875
0.535851906575551 0.034765625
0.536671447173402 0.020859375
0.537082364998112 0.006953125
0.537082364998112 -0.006953125
0.536671447173402 -0.020859375
0.535851906575551 -0.034765625
0.534599012340133 -0.048671875
0.532800584111861 -0.062578125
0.530152958828943 -0.0764843749999999
0.529296875 -0.0797464296811544
0.526673420505769 -0.0903906249999999
0.523436791128353 -0.104296875
0.51998016856767 -0.118203125
0.515390625 -0.131425722667067
0.51511468884013 -0.132109375
0.5099225232997 -0.146015625
0.504911759217836 -0.159921875
0.501484375 -0.166880894357407
0.498028087139455 -0.173828125
0.491914545583472 -0.187734375
0.487578125 -0.195339685936031
0.483879338758273 -0.201640625
0.476473609717302 -0.215546875
0.473671875 -0.219667719027241
0.467324146566857 -0.229453125
0.459765625 -0.24057120380354
0.457669580051338 -0.243359375
0.447940590118891 -0.257265625
0.445859375 -0.259781356277306
0.436806258149348 -0.271171875
0.431953125 -0.276761995928196
0.424652014366449 -0.285078125
0.418046875 -0.292223541572324
0.411611257831966 -0.298984375
0.404140625 -0.306508643102512
0.397603350846422 -0.312890625
0.390234375 -0.31979955919343
0.382501888445808 -0.326796875
0.376328125 -0.332232093057742
0.366096145742638 -0.340703125
0.362421875 -0.343787315416067
0.348515625 -0.354023374801679
0.347784432621579 -0.354609375
0.334609375 -0.36376156114269
0.327964069756857 -0.368515625
0.320703125 -0.373556500460661
0.306796875 -0.381872313892274
0.305996719445705 -0.382421875
0.292890625 -0.389971947838839
0.281580134587551 -0.396328125
0.278984375 -0.397946203730037
0.265078125 -0.40450969143685
0.253601112150148 -0.410234375
0.251171875 -0.411597705180812
0.237265625 -0.41741967557696
0.223359375 -0.422928585886857
0.220816910248843 -0.424140625
0.209453125 -0.428858771232149
0.195546875 -0.433035992869792
0.181640625 -0.437855498888403
0.181155539226962 -0.438046875
0.167734375 -0.442472682284613
0.153828125 -0.445675481564945
0.139921875 -0.448753302019468
0.127721442634915 -0.451953125
0.126015625 -0.452454831299082
0.112109375 -0.455561533972219
0.0982031250000002 -0.457720706697504
0.0842968750000002 -0.459420718767718
0.0703906250000002 -0.46089030311757
0.0564843750000001 -0.462206891143665
0.0425781250000001 -0.463355936339135
0.0286718750000001 -0.464272329723748
0.0147656250000001 -0.46487589975725
0.000859375000000107 -0.465102299517206
-0.0130468749999999 -0.46492526948692
-0.0269531249999999 -0.464365437871097
-0.0408593749999999 -0.463483417669585
-0.0547656249999999 -0.462358972116559
-0.0686718749999999 -0.461060919393958
-0.0825781249999999 -0.459612119457973
-0.096484375 -0.457949162469505
-0.110390625 -0.455866441798425
-0.124296875 -0.452916557189927
-0.127670228536525 -0.451953125
-0.138203125 -0.449166323720565
-0.152109375 -0.446043662734689
-0.166015625 -0.442911519278283
-0.179921875 -0.438567579811094
-0.181184782002054 -0.438046875
-0.193828125 -0.433555209609525
-0.207734375 -0.42941463438257
-0.220890282111835 -0.424140625
-0.221640625 -0.423777651085368
-0.235546875 -0.418036260100574
-0.249453125 -0.41248537775498
-0.253573749328443 -0.410234375
-0.263359375 -0.405250580411096
-0.277265625 -0.398932197663372
-0.28154977194205 -0.396328125
-0.291171875 -0.390812334401267
-0.305078125 -0.383161345875161
-0.306142386421312 -0.382421875
-0.318984375 -0.374537995178932
-0.327876513296756 -0.368515625
-0.332890625 -0.364881727820222
-0.346796875 -0.355550718732844
-0.347969927112995 -0.354609375
-0.360703125 -0.345099226685086
-0.366017031921514 -0.340703125
-0.374609375 -0.333541821882406
-0.38236684784986 -0.326796875
-0.388515625 -0.321220319144297
-0.397476593067298 -0.312890625
-0.402421875 -0.308073110842061
-0.411478662529102 -0.298984375
-0.416328125 -0.29392428234113
-0.424490872147089 -0.285078125
-0.430234375 -0.278616419721153
-0.436653163073906 -0.271171875
-0.444140625 -0.261931091849094
-0.447959775924108 -0.257265625
-0.457916921133132 -0.243359375
-0.458046875 -0.243190127548394
-0.467158222101283 -0.229453125
-0.471953125 -0.222303348336011
-0.476431050407306 -0.215546875
-0.483930697971219 -0.201640625
-0.485859375 -0.198478978756421
-0.491753848230756 -0.187734375
-0.49811551300367 -0.173828125
-0.499765625 -0.170667081310905
-0.504811377951498 -0.159921875
-0.509785650587525 -0.146015625
-0.513671875 -0.136336421190369
-0.515471825695219 -0.132109375
-0.519789928773699 -0.118203125
-0.523262310693781 -0.104296875
-0.526908428064429 -0.0903906249999999
-0.527578125 -0.0878717793809505
-0.530362210262588 -0.0764843749999999


==> figures/gradients/verification_2D/1e-4/contour-003.dat <==
x  y
-0.306414150738336 -0.146015625
-0.308681783495081 -0.132109375
-0.310469901654371 -0.118203125
-0.311991624986248 -0.104296875
-0.31332888690489 -0.0903906249999999
-0.314495038700137 -0.0764843749999999
-0.315494468343471 -0.062578125
-0.316331957945149 -0.048671875
-0.31699211256776 -0.034765625
-0.31745344503 -0.020859375
-0.317691370776661 -0.006953125
-0.31769137077666 0.006953125
-0.317453445029999 0.020859375
-0.316992112567759 0.034765625
-0.316331957945149 0.048671875
-0.315494468343471 0.062578125
-0.314495038700136 0.076484375
-0.31332888690489 0.0903906249999999
-0.311991624986248 0.104296875
-0.310469901654371 0.118203125
-0.308681783495081 0.132109375
-0.306414150738336 0.146015625
-0.305078125 0.152448418681728
-0.303538039503442 0.159921875
-0.300838386057059 0.173828125
-0.298254192805405 0.187734375
-0.295431338948016 0.201640625
-0.291850140938587 0.215546875
-0.291171875 0.217685739953905
-0.287746585310825 0.229453125
-0.284134983068921 0.243359375
-0.280207319959493 0.257265625
-0.277265625 0.265333171588675
-0.275082992425305 0.271171875
-0.270446090986051 0.285078125
-0.26540148223491 0.298984375
-0.263359375 0.303384771262506
-0.259164174328191 0.312890625
-0.253665920865075 0.326796875
-0.249453125 0.335309852870545
-0.246671319819902 0.340703125
-0.24027701704613 0.354609375
-0.235546875 0.363085717665928
-0.232386667179209 0.368515625
-0.225018068074563 0.382421875
-0.221640625 0.387612123087427
-0.216066244571144 0.396328125
-0.207734375 0.40911836684221
-0.206917343191926 0.410234375
-0.197482728649286 0.424140625
-0.193828125 0.428851165270981
-0.186728193977037 0.438046875
-0.179921875 0.446317470482848
-0.175046713642267 0.451953125
-0.166015625 0.461993294857174
-0.162323201027505 0.465859375
-0.152109375 0.476122464202159
-0.148286251303575 0.479765625
-0.138203125 0.488857852564896
-0.132582574097325 0.493671875
-0.124296875 0.500437395008295
-0.114785074726507 0.507578125
-0.110390625 0.510890134254552
-0.096484375 0.519564563272151
-0.0935304184562035 0.521484375
-0.0825781249999999 0.527929061560064
-0.0686718749999999 0.535003779222955
-0.067936222996303 0.535390625
-0.0547656249999999 0.5413146397214
-0.0408593749999999 0.546296750893078
-0.0327010190979829 0.549296875
-0.0269531249999999 0.551382999800577
-0.0130468749999999 0.554932163056926
0.000859375000000107 0.557539838184033
0.0147656250000001 0.559562698881519
0.0286718750000001 0.561016884876016
0.0425781250000001 0.561787919391732
0.0564843750000001 0.561732650290397
0.0703906250000002 0.560934944304036
0.0842968750000002 0.559499987556988
0.0982031250000002 0.557539454603171
0.112109375 0.55504283332545
0.126015625 0.5515845563216
0.132337923344418 0.549296875
0.139921875 0.546581078122366
0.153828125 0.541865636331755
0.167734375 0.536221339946754
0.16932836193147 0.535390625
0.181640625 0.529679497193334
0.195546875 0.523220402757734
0.198461928846552 0.521484375
0.209453125 0.515448276367975
0.223251010739209 0.507578125
0.223359375 0.50750612589455
0.237265625 0.499043714257625
0.245043887903239 0.493671875
0.251171875 0.489307152940986
0.264724456218672 0.479765625
0.265078125 0.479484396016728
0.278984375 0.469019673578482
0.282717669850463 0.465859375
0.292890625 0.457340920166581
0.298931116399023 0.451953125
0.306796875 0.444787671264635
0.313898842375349 0.438046875
0.320703125 0.431379500812317
0.327834551871045 0.424140625
0.334609375 0.417020708085891
0.340874074391695 0.410234375
0.348515625 0.401584743508299
0.35310175372523 0.396328125
0.362421875 0.384823714071208
0.364427167063881 0.382421875
0.374555433707064 0.368515625
0.376328125 0.366236764087577
0.384541361260022 0.354609375
0.390234375 0.346440843866878
0.394255737600591 0.340703125
0.402488731714995 0.326796875
0.404140625 0.324303084713686
0.410924934448582 0.312890625
0.418046875 0.300063149133101
0.418720364945646 0.298984375
0.425719562180341 0.285078125
0.431953125 0.272524389409754
0.43271037984563 0.271171875
0.438906542769247 0.257265625
0.44461602722407 0.243359375
0.445859375 0.240704558677169
0.450605232028708 0.229453125
0.455183672040978 0.215546875
0.459765625 0.203020121988822
0.460333722913894 0.201640625
0.464866650812421 0.187734375
0.468436269921012 0.173828125
0.472116912588645 0.159921875
0.473671875 0.154562207441909
0.476077964112617 0.146015625
0.47901465642914 0.132109375
0.481393673973219 0.118203125
0.483572784636389 0.104296875
0.485719173814111 0.0903906249999999
0.487578125 0.0782642347851956
0.487868212800373 0.076484375
0.489611348062207 0.062578125
0.490851333329763 0.048671875
0.491713323406213 0.034765625
0.492263188736477 0.020859375
0.492528364605752 0.006953125
0.492528364605752 -0.006953125
0.492263188736477 -0.020859375
0.491713323406213 -0.034765625
0.490851333329763 -0.048671875
0.489611348062207 -0.062578125
0.487868212800372 -0.0764843749999999
0.487578125 -0.0782642347851899
0.48571917381411 -0.0903906249999999
0.483572784636388 -0.104296875
0.48139367397322 -0.118203125
0.479014656429141 -0.132109375
0.476077964112617 -0.146015625
0.473671875 -0.15456220744191
0.472116912588645 -0.159921875
0.468436269921011 -0.173828125
0.464866650812421 -0.187734375
0.460333722913894 -0.201640625
0.459765625 -0.203020121988822
0.455183672040979 -0.215546875
0.450605232028708 -0.229453125
0.445859375 -0.24070455867717
0.44461602722407 -0.243359375
0.438906542769246 -0.257265625
0.43271037984563 -0.271171875
0.431953125 -0.272524389409753
0.425719562180342 -0.285078125
0.418720364945647 -0.298984375
0.418046875 -0.300063149133102
0.410924934448581 -0.312890625
0.404140625 -0.324303084713685
0.402488731714995 -0.326796875
0.394255737600592 -0.340703125
0.390234375 -0.346440843866879
0.384541361260022 -0.354609375
0.376328125 -0.366236764087576
0.374555433707063 -0.368515625
0.364427167063881 -0.382421875
0.362421875 -0.384823714071208
0.353101753725229 -0.396328125
0.348515625 -0.401584743508299
0.340874074391695 -0.410234375
0.334609375 -0.417020708085892
0.327834551871045 -0.424140625
0.320703125 -0.431379500812316
0.313898842375349 -0.438046875
0.306796875 -0.444787671264635
0.298931116399024 -0.451953125
0.292890625 -0.457340920166581
0.282717669850462 -0.465859375
0.278984375 -0.469019673578482
0.265078125 -0.479484396016729
0.264724456218673 -0.479765625
0.251171875 -0.489307152940986
0.245043887903238 -0.493671875
0.237265625 -0.499043714257625
0.223359375 -0.50750612589455
0.22325101073921 -0.507578125
0.209453125 -0.515448276367976
0.198461928846552 -0.521484375
0.195546875 -0.523220402757734
0.181640625 -0.529679497193334
0.169328361931469 -0.535390625
0.167734375 -0.536221339946753
0.153828125 -0.541865636331755
0.139921875 -0.546581078122365
0.132337923344417 -0.549296875
0.126015625 -0.5515845563216
0.112109375 -0.555042833325451
0.0982031250000002 -0.55753945460317
0.0842968750000002 -0.559499987556988
0.0703906250000002 -0.560934944304035
0.0564843750000001 -0.561732650290398
0.0425781250000001 -0.561787919391732
0.0286718750000001 -0.561016884876016
0.0147656250000001 -0.55956269888152
0.000859375000000107 -0.557539838184034
-0.0130468749999999 -0.554932163056926
-0.0269531249999999 -0.551382999800576
-0.032701019097981 -0.549296875
-0.0408593749999999 -0.546296750893077
-0.0547656249999999 -0.5413146397214
-0.0679362229963023 -0.535390625
-0.0686718749999999 -0.535003779222955
-0.0825781249999999 -0.527929061560064
-0.0935304184562028 -0.521484375
-0.096484375 -0.519564563272151
-0.110390625 -0.510890134254554
-0.11478507472651 -0.507578125
-0.124296875 -0.500437395008299
-0.132582574097329 -0.493671875
-0.138203125 -0.488857852564897
-0.148286251303571 -0.479765625
-0.152109375 -0.476122464202157
-0.162323201027508 -0.465859375
-0.166015625 -0.461993294857178
-0.175046713642271 -0.451953125
-0.179921875 -0.446317470482842
-0.186728193977021 -0.438046875
-0.193828125 -0.42885116527096
-0.197482728649273 -0.424140625
-0.206917343191933 -0.410234375
-0.207734375 -0.409118366842221
-0.216066244571153 -0.396328125
-0.221640625 -0.387612123087431
-0.225018068074561 -0.382421875
-0.232386667179205 -0.368515625
-0.235546875 -0.363085717665926
-0.240277017046132 -0.354609375
-0.246671319819908 -0.340703125
-0.249453125 -0.335309852870557
-0.25366592086508 -0.326796875
-0.259164174328193 -0.312890625
-0.263359375 -0.303384771262506
-0.265401482234909 -0.298984375
-0.270446090986048 -0.285078125
-0.275082992425304 -0.271171875
-0.277265625 -0.265333171588672
-0.280207319959493 -0.257265625
-0.284134983068921 -0.243359375
-0.287746585310824 -0.229453125
-0.291171875 -0.217685739953903
-0.291850140938587 -0.215546875
-0.295431338948016 -0.201640625
-0.298254192805406 -0.187734375
-0.300838386057059 -0.173828125
-0.303538039503442 -0.159921875
-0.305078125 -0.152448418681726
-0.306414150738336 -0.146015625


==> figures/gradients/verification_2D/1e-4/contour-004.dat <==
x  y
-0.334746632296127 -0.0903906249999999
-0.33624687165233 -0.0764843749999999
-0.337402216152069 -0.062578125
-0.338290604278081 -0.048671875
-0.338937605388065 -0.034765625
-0.339360370012728 -0.020859375
-0.339570335917094 -0.006953125
-0.339570335917094 0.006953125
-0.339360370012727 0.020859375
-0.338937605388065 0.034765625
-0.338290604278081 0.048671875
-0.337402216152068 0.062578125
-0.33624687165233 0.076484375
-0.334746632296128 0.0903906249999999
-0.332890625 0.10314902216668
-0.332713769171005 0.104296875
-0.330423175915936 0.118203125
-0.328205786877571 0.132109375
-0.325960977420243 0.146015625
-0.323435913496914 0.159921875
-0.320240501134612 0.173828125
-0.318984375 0.178147374788515
-0.316319375796118 0.187734375
-0.312811980863039 0.201640625
-0.309161994066439 0.215546875
-0.305078125 0.227450774772151
-0.304319219107577 0.229453125
-0.299431530697741 0.243359375
-0.294583651227019 0.257265625
-0.291171875 0.264871103922172
-0.288292064926354 0.271171875
-0.282670281183024 0.285078125
-0.277265625 0.296100834113647
-0.27571042373059 0.298984375
-0.268968234502157 0.312890625
-0.263359375 0.322744945910582
-0.26088268571848 0.326796875
-0.253135392248897 0.340703125
-0.249453125 0.346183084020915
-0.243862103159185 0.354609375
-0.235546875 0.36695051670955
-0.234375353520308 0.368515625
-0.2245711708929 0.382421875
-0.221640625 0.386003832743169
-0.213265751240076 0.396328125
-0.207734375 0.402653432366696
-0.200894821575743 0.410234375
-0.193828125 0.417715735110993
-0.187476697991753 0.424140625
-0.179921875 0.431420392220805
-0.17267294871397 0.438046875
-0.166015625 0.4439105651059
-0.15616776947486 0.451953125
-0.152109375 0.455266136242006
-0.138203125 0.46512576413302
-0.137208134100339 0.465859375
-0.124296875 0.474232091471026
-0.115421290130364 0.479765625
-0.110390625 0.482950661415765
-0.096484375 0.489907287888442
-0.0892640450094224 0.493671875
-0.0825781249999999 0.497068387160941
-0.0686718749999999 0.502478988101851
-0.0558373721402106 0.507578125
-0.0547656249999999 0.5080409534595
-0.0408593749999999 0.512567756211222
-0.0269531249999999 0.515915553501741
-0.0130468749999999 0.518970344501889
-0.00126266299522474 0.521484375
0.000859375000000107 0.521961124142934
0.0147656250000001 0.524101067391974
0.0286718750000001 0.525384754797608
0.0425781250000001 0.52603814075551
0.0564843750000001 0.526107702493249
0.0703906250000002 0.525647891917047
0.0842968750000002 0.524624559848208
0.0982031250000002 0.522879050059934
0.10539458189735 0.521484375
0.112109375 0.520187693588086
0.126015625 0.517240477345587
0.139921875 0.514111629048648
0.153828125 0.510270779552715
0.160902158555486 0.507578125
0.167734375 0.504982518742545
0.181640625 0.500285885505203
0.195546875 0.494842870304043
0.197868209601177 0.493671875
0.209453125 0.488435200180764
0.223359375 0.482509071301483
0.228293034327864 0.479765625
0.237265625 0.474991982041146
0.251171875 0.468048753497728
0.254624335106727 0.465859375
0.265078125 0.459681326906715
0.277711275646924 0.451953125
0.278984375 0.451065815007842
0.292890625 0.442320587284676
0.298724294464343 0.438046875
0.306796875 0.432154406460864
0.31749997328865 0.424140625
0.320703125 0.421548633278657
0.334609375 0.410690176921962
0.335128199443886 0.410234375
0.348515625 0.398862177078404
0.35126729651872 0.396328125
0.362421875 0.385994539653539
0.366095107675891 0.382421875
0.376328125 0.372165979972226
0.379871439799984 0.368515625
0.390234375 0.357276269038011
0.392684279396745 0.354609375
0.404140625 0.341036219958626
0.404432478549789 0.340703125
0.415256937382774 0.326796875
0.418046875 0.323325948947432
0.425837842389073 0.312890625
0.431953125 0.304431790225099
0.435927266240713 0.298984375
0.444555672618375 0.285078125
0.445859375 0.283182158329551
0.453189804533062 0.271171875
0.459765625 0.259849225339371
0.461398730323875 0.257265625
0.468350367313442 0.243359375
0.473671875 0.23310540253008
0.475701272378006 0.229453125
0.481666505365297 0.215546875
0.487578125 0.201978414637354
0.487748404157813 0.201640625
0.493325313985569 0.187734375
0.497833248080738 0.173828125
0.501484375 0.163819772732073
0.502999116688389 0.159921875
0.507097584911915 0.146015625
0.510396837750343 0.132109375
0.513744413435035 0.118203125
0.515390625 0.111759541357222
0.517280334303045 0.104296875
0.519879532288653 0.0903906249999999
0.521842310046501 0.076484375
0.523428730151717 0.062578125
0.52473667282797 0.048671875
0.525772111115707 0.034765625
0.526499875879242 0.020859375
0.52687282113488 0.006953125
0.52687282113488 -0.006953125
0.526499875879241 -0.020859375
0.525772111115706 -0.034765625
0.52473667282797 -0.048671875
0.523428730151717 -0.062578125
0.521842310046502 -0.0764843749999999
0.519879532288653 -0.0903906249999999
0.517280334303045 -0.104296875
0.515390625 -0.111759541357223
0.513744413435035 -0.118203125
0.510396837750343 -0.132109375
0.507097584911915 -0.146015625
0.502999116688389 -0.159921875
0.501484375 -0.163819772732073
0.497833248080738 -0.173828125
0.493325313985569 -0.187734375
0.487748404157813 -0.201640625
0.487578125 -0.201978414637354
0.481666505365297 -0.215546875
0.475701272378006 -0.229453125
0.473671875 -0.23310540253008
0.468350367313442 -0.243359375
0.461398730323874 -0.257265625
0.459765625 -0.25984922533937
0.453189804533062 -0.271171875
0.445859375 -0.283182158329552
0.444555672618376 -0.285078125
0.435927266240714 -0.298984375
0.431953125 -0.304431790225099
0.425837842389072 -0.312890625
0.418046875 -0.323325948947431
0.415256937382774 -0.326796875
0.404432478549789 -0.340703125
0.404140625 -0.341036219958626
0.392684279396745 -0.354609375
0.390234375 -0.357276269038011
0.379871439799983 -0.368515625
0.376328125 -0.372165979972225
0.366095107675892 -0.382421875
0.362421875 -0.38599453965354
0.35126729651872 -0.396328125
0.348515625 -0.398862177078404
0.335128199443887 -0.410234375
0.334609375 -0.410690176921962
0.320703125 -0.421548633278656
0.317499973288649 -0.424140625
0.306796875 -0.432154406460865
0.298724294464346 -0.438046875
0.292890625 -0.442320587284676
0.278984375 -0.45106581500784
0.277711275646921 -0.451953125
0.265078125 -0.459681326906716
0.254624335106732 -0.465859375
0.251171875 -0.468048753497731
0.237265625 -0.474991982041146
0.228293034327861 -0.479765625
0.223359375 -0.482509071301481
0.209453125 -0.488435200180763
0.197868209601178 -0.493671875
0.195546875 -0.494842870304044
0.181640625 -0.500285885505203
0.167734375 -0.504982518742544
0.160902158555485 -0.507578125
0.153828125 -0.510270779552715
0.139921875 -0.514111629048648
0.126015625 -0.517240477345587
0.112109375 -0.520187693588087
0.105394581897349 -0.521484375
0.0982031250000002 -0.522879050059934
0.0842968750000002 -0.524624559848208
0.0703906250000002 -0.525647891917048
0.0564843750000001 -0.526107702493249
0.0425781250000001 -0.52603814075551
0.0286718750000001 -0.525384754797608
0.0147656250000001 -0.524101067391973
0.000859375000000107 -0.521961124142933
-0.00126266299521919 -0.521484375
-0.0130468749999999 -0.518970344501888
-0.0269531249999999 -0.515915553501741
-0.0408593749999999 -0.512567756211222
-0.0547656249999999 -0.5080409534595
-0.0558373721402111 -0.507578125
-0.0686718749999999 -0.502478988101851
-0.0825781249999999 -0.497068387160941
-0.0892640450094225 -0.493671875
-0.096484375 -0.489907287888442
-0.110390625 -0.482950661415764
-0.115421290130363 -0.479765625
-0.124296875 -0.474232091471027
-0.13720813410034 -0.465859375
-0.138203125 -0.465125764133021
-0.152109375 -0.455266136242007
-0.156167769474861 -0.451953125
-0.166015625 -0.443910565105902
-0.172672948713971 -0.438046875
-0.179921875 -0.431420392220804
-0.187476697991748 -0.424140625
-0.193828125 -0.417715735110987
-0.200894821575738 -0.410234375
-0.207734375 -0.402653432366701
-0.213265751240086 -0.396328125
-0.221640625 -0.386003832743186
-0.224571170892914 -0.382421875
-0.234375353520301 -0.368515625
-0.235546875 -0.366950516709539
-0.243862103159175 -0.354609375
-0.249453125 -0.346183084020909
-0.253135392248897 -0.340703125
-0.260882685718495 -0.326796875
-0.263359375 -0.322744945910607
-0.268968234502166 -0.312890625
-0.275710423730577 -0.298984375
-0.277265625 -0.296100834113619
-0.28267028118301 -0.285078125
-0.288292064926352 -0.271171875
-0.291171875 -0.264871103922173
-0.294583651227023 -0.257265625
-0.299431530697743 -0.243359375
-0.304319219107578 -0.229453125
-0.305078125 -0.227450774772152
-0.309161994066439 -0.215546875
-0.312811980863039 -0.201640625
-0.316319375796118 -0.187734375
-0.318984375 -0.178147374788517
-0.320240501134613 -0.173828125
-0.323435913496914 -0.159921875
-0.325960977420243 -0.146015625
-0.328205786877571 -0.132109375
-0.330423175915936 -0.118203125
-0.332713769171004 -0.104296875
-0.332890625 -0.103149022166674
-0.334746632296127 -0.0903906249999999


==> figures/gradients/verification_2D/1e-4/contour-005.dat <==
x  y
-0.361123487138605 -0.020859375
-0.361422826881856 -0.006953125
-0.361422826881856 0.006953125
-0.361123487138606 0.020859375
-0.360703125 0.0303080755310601
-0.36050402370768 0.034765625
-0.359603136420711 0.048671875
-0.358478717911636 0.062578125
-0.357139677841787 0.076484375
-0.355615307943598 0.0903906249999999
-0.353942389680825 0.104296875
-0.352020273640495 0.118203125
-0.349611876517495 0.132109375
-0.346796875 0.144274679095742
-0.346361824313249 0.146015625
-0.342955162376199 0.159921875
-0.339717828962622 0.173828125
-0.336018384040261 0.187734375
-0.332890625 0.196440233122084
-0.330951092706297 0.201640625
-0.32617690839692 0.215546875
-0.32101138984792 0.229453125
-0.318984375 0.233700079021067
-0.314605395695309 0.243359375
-0.308689177616668 0.257265625
-0.305078125 0.263867675425484
-0.301075933356438 0.271171875
-0.293943926444093 0.285078125
-0.291171875 0.2893924187732
-0.28522991567655 0.298984375
-0.277265625 0.311360007392134
-0.27616299902526 0.312890625
-0.266911735580085 0.326796875
-0.263359375 0.331392026543539
-0.256215647748768 0.340703125
-0.249453125 0.348880515587486
-0.244496028383871 0.354609375
-0.235546875 0.364580123073042
-0.231828937372185 0.368515625
-0.221640625 0.378871538558275
-0.217983149122608 0.382421875
-0.207734375 0.391835636909649
-0.202669773113071 0.396328125
-0.193828125 0.403758608267885
-0.185720548954854 0.410234375
-0.179921875 0.414800397510798
-0.166572210469457 0.424140625
-0.166015625 0.424556961799824
-0.152109375 0.433268735557471
-0.144541340686361 0.438046875
-0.138203125 0.441994127093918
-0.124296875 0.448866519481583
-0.118555404258283 0.451953125
-0.110390625 0.456165889674734
-0.096484375 0.461843721721235
-0.0872366230569097 0.465859375
-0.0825781249999999 0.467895913475074
-0.0686718749999999 0.472473972095992
-0.0547656249999999 0.476479503256129
-0.0441228493790821 0.479765625
-0.0408593749999999 0.480813272908283
-0.0269531249999999 0.484090395191465
-0.0130468749999999 0.486488644078729
0.000859375000000107 0.488442227453132
0.0147656250000001 0.490031328684282
0.0286718750000001 0.491217008120332
0.0425781250000001 0.491933496992582
0.0564843750000001 0.492111859872733
0.0703906250000002 0.491769258146039
0.0842968750000002 0.49097398723184
0.0982031250000002 0.489771691138284
0.112109375 0.48821574508205
0.126015625 0.486252908163384
0.139921875 0.483657582983482
0.153828125 0.479939159427369
0.154340922050653 0.479765625
0.167734375 0.4758232957445
0.181640625 0.472122463550801
0.195546875 0.467686460488526
0.199935709123523 0.465859375
0.209453125 0.462161101887037
0.223359375 0.457481222247219
0.236386611268011 0.451953125
0.237265625 0.451523594882684
0.251171875 0.445533005073453
0.265078125 0.439336901336056
0.267347193625039 0.438046875
0.278984375 0.43214325158642
0.292890625 0.425106089830114
0.294414444225138 0.424140625
0.306796875 0.417190621721512
0.318343171303483 0.410234375
0.320703125 0.408647338594529
0.334609375 0.400365172910461
0.340296997245301 0.396328125
0.348515625 0.390568374222421
0.359930911412861 0.382421875
0.362421875 0.380468775592899
0.376328125 0.370287634206919
0.378432412253677 0.368515625
0.390234375 0.358937605235793
0.395160214302478 0.354609375
0.404140625 0.346646052281774
0.41054318936419 0.340703125
0.418046875 0.333534148032562
0.424862166827575 0.326796875
0.431953125 0.319523858893312
0.438235220949951 0.312890625
0.445859375 0.304464730658323
0.450743327938694 0.298984375
0.459765625 0.28810565276207
0.462331711105529 0.285078125
0.472649686117369 0.271171875
0.473671875 0.269876033579384
0.482553846513463 0.257265625
0.487578125 0.250102805003814
0.492251182024253 0.243359375
0.500443569326008 0.229453125
0.501484375 0.227861950089623
0.508549041158333 0.215546875
0.515390625 0.202705301933515
0.516032446954254 0.201640625
0.522643502775435 0.187734375
0.528805205471296 0.173828125
0.529296875 0.172825024962831
0.534763756896459 0.159921875
0.539375045927494 0.146015625
0.543203125 0.135602326114483
0.54458322608902 0.132109375
0.548694064371809 0.118203125
0.551894226128892 0.104296875
0.554994480199218 0.0903906249999999
0.557109375 0.0811980997259459
0.558233316750815 0.076484375
0.560643848582988 0.062578125
0.562320466767617 0.048671875
0.563497010198274 0.034765625
0.564262993735636 0.020859375
0.564640781930568 0.006953125
0.564640781930568 -0.006953125
0.564262993735636 -0.020859375
0.563497010198274 -0.034765625
0.562320466767617 -0.048671875
0.560643848582987 -0.062578125
0.558233316750815 -0.0764843749999999
0.557109375 -0.0811980997259445
0.554994480199218 -0.0903906249999999
0.551894226128892 -0.104296875
0.548694064371809 -0.118203125
0.54458322608902 -0.132109375
0.543203125 -0.135602326114484
0.539375045927494 -0.146015625
0.534763756896459 -0.159921875
0.529296875 -0.172825024962831
0.528805205471296 -0.173828125
0.522643502775435 -0.187734375
0.516032446954254 -0.201640625
0.515390625 -0.202705301933515
0.508549041158333 -0.215546875
0.501484375 -0.227861950089623
0.500443569326008 -0.229453125
0.492251182024253 -0.243359375
0.487578125 -0.250102805003814
0.482553846513463 -0.257265625
0.473671875 -0.269876033579384
0.47264968611737 -0.271171875
0.462331711105529 -0.285078125
0.459765625 -0.28810565276207
0.450743327938694 -0.298984375
0.445859375 -0.304464730658323
0.438235220949951 -0.312890625
0.431953125 -0.319523858893312
0.424862166827574 -0.326796875
0.418046875 -0.333534148032562
0.41054318936419 -0.340703125
0.404140625 -0.346646052281774
0.395160214302478 -0.354609375
0.390234375 -0.358937605235793
0.378432412253678 -0.368515625
0.376328125 -0.370287634206919
0.362421875 -0.380468775592897
0.359930911412859 -0.382421875
0.348515625 -0.390568374222422
0.340296997245303 -0.396328125
0.334609375 -0.400365172910462
0.320703125 -0.408647338594527
0.318343171303481 -0.410234375
0.306796875 -0.417190621721511
0.294414444225139 -0.424140625
0.292890625 -0.425106089830115
0.278984375 -0.432143251586419
0.267347193625038 -0.438046875
0.265078125 -0.439336901336056
0.251171875 -0.445533005073453
0.237265625 -0.451523594882685
0.236386611268012 -0.451953125
0.223359375 -0.457481222247219
0.209453125 -0.462161101887036
0.199935709123523 -0.465859375
0.195546875 -0.467686460488526
0.181640625 -0.472122463550801
0.167734375 -0.475823295744501
0.154340922050655 -0.479765625
0.153828125 -0.47993915942737
0.139921875 -0.483657582983482
0.126015625 -0.486252908163384
0.112109375 -0.488215745082049
0.0982031250000002 -0.489771691138284
0.0842968750000002 -0.49097398723184
0.0703906250000002 -0.49176925814604
0.0564843750000001 -0.492111859872734
0.0425781250000001 -0.491933496992582
0.0286718750000001 -0.491217008120332
0.0147656250000001 -0.490031328684282
0.000859375000000107 -0.488442227453133
-0.0130468749999999 -0.486488644078729
-0.0269531249999999 -0.484090395191466
-0.0408593749999999 -0.480813272908283
-0.0441228493790805 -0.479765625
-0.0547656249999999 -0.476479503256128
-0.0686718749999999 -0.472473972095991
-0.0825781249999999 -0.467895913475074
-0.0872366230569081 -0.465859375
-0.096484375 -0.461843721721235
-0.110390625 -0.456165889674735
-0.118555404258285 -0.451953125
-0.124296875 -0.448866519481584
-0.138203125 -0.441994127093918
-0.14454134068636 -0.438046875
-0.152109375 -0.43326873555747
-0.166015625 -0.424556961799825
-0.166572210469458 -0.424140625
-0.179921875 -0.414800397510798
-0.185720548954853 -0.410234375
-0.193828125 -0.403758608267882
-0.202669773113068 -0.396328125
-0.207734375 -0.391835636909647
-0.21798314912261 -0.382421875
-0.221640625 -0.378871538558276
-0.231828937372185 -0.368515625
-0.235546875 -0.364580123073043
-0.244496028383876 -0.354609375
-0.249453125 -0.348880515587492
-0.256215647748774 -0.340703125
-0.263359375 -0.33139202654354
-0.266911735580083 -0.326796875
-0.276162999025253 -0.312890625
-0.277265625 -0.311360007392124
-0.285229915676549 -0.298984375
-0.291171875 -0.289392418773205
-0.293943926444099 -0.285078125
-0.301075933356444 -0.271171875
-0.305078125 -0.263867675425491
-0.308689177616669 -0.257265625
-0.314605395695306 -0.243359375
-0.318984375 -0.233700079021059
-0.321011389847916 -0.229453125
-0.326176908396918 -0.215546875
-0.330951092706295 -0.201640625
-0.332890625 -0.19644023312208
-0.33601838404026 -0.187734375
-0.339717828962623 -0.173828125
-0.3429551623762 -0.159921875
-0.346361824313249 -0.146015625
-0.346796875 -0.144274679095743
-0.349611876517494 -0.132109375
-0.352020273640495 -0.118203125
-0.353942389680825 -0.104296875
-0.355615307943599 -0.0903906249999999
-0.357139677841787 -0.0764843749999999
-0.358478717911636 -0.062578125
-0.359603136420711 -0.048671875
-0.36050402370768 -0.034765625
-0.360703125 -0.0303080755310573
-0.361123487138605 -0.020859375


==> figures/gradients/verification_2D/1e-4/contour-006.dat <==
x  y
-0.0548362342277111 -0.048671875
-0.0550455052821549 -0.034765625
-0.055204140548546 -0.020859375
-0.0552871225959253 -0.006953125
-0.0552871225959238 0.00695312500000001
-0.0552041405485449 0.020859375
-0.0550455052821555 0.034765625
-0.0548362342277113 0.048671875
-0.0547656249999999 0.0525679508853649
-0.0545854967132365 0.062578125
-0.0542954941708432 0.076484375
-0.0539488541711663 0.0903906249999999
-0.0535226953485094 0.104296875
-0.0530280081562014 0.118203125
-0.0525512378860351 0.132109375
-0.0521037535813769 0.146015625
-0.0516222771988697 0.159921875
-0.0510941748190584 0.173828125
-0.0505630286576517 0.187734375
-0.0500533638271601 0.201640625
-0.0495303544559092 0.215546875
-0.0489932198030286 0.229453125
-0.0484306116766893 0.243359375
-0.0477910343589305 0.257265625
-0.0470081121557721 0.271171875
-0.0460508879805935 0.285078125
-0.0449397429796981 0.298984375
-0.0436589933832159 0.312890625
-0.0420992112953868 0.326796875
-0.0408593749999999 0.335590872183217
-0.0401269309929164 0.340703125
-0.0381093288980164 0.354609375
-0.0362165722953551 0.368515625
-0.0344706661793709 0.382421875
-0.032852612681496 0.396328125
-0.0312231107586097 0.410234375
-0.0292392568547046 0.424140625
-0.0269531249999999 0.435126552501749
-0.0263096756875905 0.438046875
-0.0228454408444792 0.451953125
-0.0191776378389833 0.465859375
-0.0143752736396325 0.479765625
-0.0130468749999999 0.482476790940931
-0.0079848521588254 0.493671875
-0.00133336248578443 0.507578125
0.000859375000000107 0.510930638875601
0.00746568391734847 0.521484375
0.0147656250000001 0.531656591382174
0.0177357620040998 0.535390625
0.0286718750000001 0.548190355329946
0.0297393488382958 0.549296875
0.0425781250000001 0.561390059543905
0.0446678360234487 0.563203125
0.0564843750000001 0.572237860500051
0.0636308676329965 0.577109375
0.0703906250000002 0.581443642912631
0.0842968750000002 0.587983463832309
0.0907436956841563 0.591015625
0.0982031250000002 0.594297392763727
0.112109375 0.598112329047266
0.126015625 0.600797803390835
0.139921875 0.602607060789186
0.153828125 0.60319816093651
0.167734375 0.602646748479082
0.181640625 0.601252925800365
0.195546875 0.599134186456351
0.209453125 0.596108719177319
0.223359375 0.591223490793104
0.223787451312949 0.591015625
0.237265625 0.585313304161648
0.251171875 0.5789033572333
0.25404290205419 0.577109375
0.265078125 0.570677730609245
0.276781519432675 0.563203125
0.278984375 0.561629592939951
0.292890625 0.552391149555905
0.296852912443036 0.549296875
0.306796875 0.541731895354282
0.314686256592622 0.535390625
0.320703125 0.530392922407072
0.331353819469792 0.521484375
0.334609375 0.518594488045646
0.347054790984407 0.507578125
0.348515625 0.50620425433012
0.361710639514084 0.493671875
0.362421875 0.492966642749977
0.375335458096827 0.479765625
0.376328125 0.478730713920682
0.388074927965419 0.465859375
0.390234375 0.463487013658313
0.400144162568185 0.451953125
0.404140625 0.447289527619975
0.41170897435706 0.438046875
0.418046875 0.430070977691217
0.422748188296061 0.424140625
0.431953125 0.411391117862652
0.432854261483713 0.410234375
0.442069133032582 0.396328125
0.445859375 0.390925706167372
0.451579207953305 0.382421875
0.459765625 0.369026722451541
0.46011660306016 0.368515625
0.468024751200925 0.354609375
0.473671875 0.344778955115361
0.476145629375356 0.340703125
0.482871960266764 0.326796875
0.487578125 0.317854129635044
0.49029451360063 0.312890625
0.496278503195221 0.298984375
0.501484375 0.287716398359974
0.502822021588738 0.285078125
0.508384749169516 0.271171875
0.513534810587539 0.257265625
0.515390625 0.252900335038723
0.519207449476878 0.243359375
0.52348785083272 0.229453125
0.527831663918068 0.215546875
0.529296875 0.211374288860735
0.532523133706792 0.201640625
0.536042008628595 0.187734375
0.539229407517344 0.173828125
0.542699652450598 0.159921875
0.543203125 0.157988877786172
0.546075596182943 0.146015625
0.548593683254894 0.132109375
0.550686105061075 0.118203125
0.552587688002242 0.104296875
0.55440602729424 0.0903906249999999
0.556165979567738 0.076484375
0.557109375 0.0683984019842301
0.557795483328182 0.062578125
0.559006878668334 0.048671875
0.559833405397758 0.034765625
0.560341071930836 0.020859375
0.560567412072023 0.006953125
0.560567412072023 -0.006953125
0.560341071930836 -0.020859375
0.559833405397758 -0.034765625
0.559006878668334 -0.048671875
0.557795483328182 -0.062578125
0.557109375 -0.0683984019842295
0.556165979567738 -0.0764843749999999
0.55440602729424 -0.0903906249999999
0.552587688002242 -0.104296875
0.550686105061075 -0.118203125
0.548593683254894 -0.132109375
0.546075596182943 -0.146015625
0.543203125 -0.157988877786174
0.542699652450598 -0.159921875
0.539229407517345 -0.173828125
0.536042008628596 -0.187734375
0.532523133706792 -0.201640625
0.529296875 -0.211374288860735
0.527831663918068 -0.215546875
0.52348785083272 -0.229453125
0.519207449476878 -0.243359375
0.515390625 -0.252900335038722
0.513534810587539 -0.257265625
0.508384749169516 -0.271171875
0.502822021588738 -0.285078125
0.501484375 -0.287716398359974
0.496278503195221 -0.298984375
0.490294513600629 -0.312890625
0.487578125 -0.317854129635044
0.482871960266764 -0.326796875
0.476145629375356 -0.340703125
0.473671875 -0.344778955115361
0.468024751200925 -0.354609375
0.46011660306016 -0.368515625
0.459765625 -0.369026722451541
0.451579207953305 -0.382421875
0.445859375 -0.390925706167371
0.442069133032582 -0.396328125
0.432854261483713 -0.410234375
0.431953125 -0.411391117862652
0.422748188296061 -0.424140625
0.418046875 -0.430070977691217
0.41170897435706 -0.438046875
0.404140625 -0.447289527619975
0.400144162568186 -0.451953125
0.390234375 -0.463487013658313
0.388074927965419 -0.465859375
0.376328125 -0.478730713920682
0.375335458096827 -0.479765625
0.362421875 -0.492966642749977
0.361710639514084 -0.493671875
0.348515625 -0.50620425433012
0.347054790984408 -0.507578125
0.334609375 -0.518594488045645
0.331353819469791 -0.521484375
0.320703125 -0.530392922407071
0.314686256592622 -0.535390625
0.306796875 -0.541731895354282
0.296852912443037 -0.549296875
0.292890625 -0.552391149555905
0.278984375 -0.56162959293995
0.276781519432674 -0.563203125
0.265078125 -0.570677730609244
0.25404290205419 -0.577109375
0.251171875 -0.578903357233301
0.237265625 -0.585313304161648
0.223787451312949 -0.591015625
0.223359375 -0.591223490793103
0.209453125 -0.596108719177318
0.195546875 -0.59913418645635
0.181640625 -0.601252925800364
0.167734375 -0.602646748479082
0.153828125 -0.603198160936511
0.139921875 -0.602607060789187
0.126015625 -0.600797803390835
0.112109375 -0.598112329047266
0.0982031250000002 -0.594297392763727
0.0907436956841569 -0.591015625
0.0842968750000002 -0.587983463832309
0.0703906250000002 -0.581443642912631
0.0636308676329965 -0.577109375
0.0564843750000001 -0.572237860500051
0.0446678360234484 -0.563203125
0.0425781250000001 -0.561390059543905
0.0297393488382955 -0.549296875
0.0286718750000001 -0.548190355329946
0.0177357620041 -0.535390625
0.0147656250000001 -0.531656591382174
0.00746568391734878 -0.521484375
0.000859375000000107 -0.510930638875602
-0.00133336248578487 -0.507578125
-0.00798485215882585 -0.493671875
-0.0130468749999999 -0.482476790940931
-0.0143752736396322 -0.479765625
-0.0191776378389827 -0.465859375
-0.0228454408444784 -0.451953125
-0.0263096756875904 -0.438046875
-0.0269531249999999 -0.43512655250175
-0.0292392568547056 -0.424140625
-0.0312231107586107 -0.410234375
-0.0328526126814963 -0.396328125
-0.0344706661793704 -0.382421875
-0.036216572295354 -0.368515625
-0.038109328898016 -0.354609375
-0.0401269309929176 -0.340703125
-0.0408593749999999 -0.335590872183223
-0.0420992112953871 -0.326796875
-0.0436589933832149 -0.312890625
-0.0449397429796976 -0.298984375
-0.0460508879805939 -0.285078125
-0.0470081121557725 -0.271171875
-0.0477910343589304 -0.257265625
-0.0484306116766889 -0.243359375
-0.0489932198030284 -0.229453125
-0.0495303544559095 -0.215546875
-0.0500533638271608 -0.201640625
-0.0505630286576517 -0.187734375
-0.051094174819058 -0.173828125
-0.0516222771988691 -0.159921875
-0.0521037535813757 -0.146015625
-0.0525512378860335 -0.132109375
-0.0530280081562006 -0.118203125
-0.0535226953485108 -0.104296875
-0.0539488541711684 -0.0903906249999999
-0.0542954941708437 -0.0764843749999999
-0.0545854967132363 -0.062578125
-0.0547656249999999 -0.052567950885352
-0.0548362342277111 -0.048671875


==> figures/gradients/verification_2D/1e-4/contour-007.dat <==
x  y
-0.0549585694943217 -0.298984375
-0.0563210355611874 -0.285078125
-0.0572032407017684 -0.271171875
-0.0576783293614777 -0.257265625
-0.0579559914550556 -0.243359375
-0.0581180084128538 -0.229453125
-0.058112665105309 -0.215546875
-0.0578914586767635 -0.201640625
-0.0575106876951502 -0.187734375
-0.0570734631269166 -0.173828125
-0.0566249857132598 -0.159921875
-0.0561583931623564 -0.146015625
-0.0557017857374306 -0.132109375
-0.0553123207108785 -0.118203125
-0.0549808384146059 -0.104296875
-0.0547656249999999 -0.0945732072392841
-0.0546729984496292 -0.0903906249999999
-0.0544329839888513 -0.0764843749999999
-0.0542750140068897 -0.062578125
-0.0541352268082231 -0.048671875
-0.0539840433186019 -0.034765625
-0.0538580871933512 -0.020859375
-0.0537928429090408 -0.006953125
-0.0537928429090404 0.006953125
-0.0538580871933507 0.020859375
-0.0539840433186014 0.034765625
-0.054135226808223 0.048671875
-0.0542750140068893 0.062578125
-0.0544329839888501 0.076484375
-0.0546729984496274 0.0903906249999999
-0.0547656249999999 0.0945732072393449
-0.0549808384146056 0.104296875
-0.0553123207108794 0.118203125
-0.0557017857374312 0.132109375
-0.0561583931623567 0.146015625
-0.0566249857132599 0.159921875
-0.0570734631269162 0.173828125
-0.0575106876951495 0.187734375
-0.057891458676763 0.201640625
-0.0581126651053092 0.215546875
-0.0581180084128543 0.229453125
-0.0579559914550557 0.243359375
-0.0576783293614778 0.257265625
-0.0572032407017686 0.271171875
-0.0563210355611871 0.285078125
-0.0549585694943211 0.298984375
-0.0547656249999999 0.300716186053803
-0.0534642652267648 0.312890625
-0.0522589776852116 0.326796875
-0.0512437885648626 0.340703125
-0.0501706285376538 0.354609375
-0.0488055195993261 0.368515625
-0.0469346423358588 0.382421875
-0.0442571764518484 0.396328125
-0.0408593749999999 0.407927801139474
-0.0401222237040358 0.410234375
-0.0355808557535635 0.424140625
-0.0306692026941432 0.438046875
-0.0269531249999999 0.445397954081119
-0.0235541814973095 0.451953125
-0.0165288225720886 0.465859375
-0.0130468749999999 0.471058087661135
-0.00723208653796295 0.479765625
0.000859375000000107 0.490640076473504
0.00337341102693041 0.493671875
0.0147656250000001 0.506715806874593
0.0156004940736285 0.507578125
0.0286718750000001 0.520018440611824
0.030325830686472 0.521484375
0.0425781250000001 0.530997512474319
0.0487039037800926 0.535390625
0.0564843750000001 0.540615475576289
0.0703906250000002 0.548070690930673
0.0726360523785322 0.549296875
0.0842968750000002 0.554654180445856
0.0982031250000002 0.559252814436045
0.11033815163904 0.563203125
0.112109375 0.563829818772262
0.126015625 0.566971438284685
0.139921875 0.568733277143623
0.153828125 0.569617426441574
0.167734375 0.569660196542303
0.181640625 0.568956165436975
0.195546875 0.567442422630707
0.209453125 0.564747955590921
0.214510326882105 0.563203125
0.223359375 0.560603826302782
0.237265625 0.556531630728866
0.251171875 0.551564002957944
0.255581248430268 0.549296875
0.265078125 0.54462984035465
0.278984375 0.537769351931403
0.28274283677586 0.535390625
0.292890625 0.529373480079167
0.305868896553075 0.521484375
0.306796875 0.520841023883256
0.320703125 0.512136725369029
0.32705071290152 0.507578125
0.334609375 0.502129681176154
0.346266412340163 0.493671875
0.348515625 0.49188342277543
0.362421875 0.481518693021627
0.364495796668121 0.479765625
0.376328125 0.470103719229729
0.38117037758931 0.465859375
0.390234375 0.457873886448156
0.396676059340449 0.451953125
0.404140625 0.444923583197566
0.411213339576785 0.438046875
0.418046875 0.431199110173179
0.424896903321192 0.424140625
0.431953125 0.416626897413353
0.437830880877867 0.410234375
0.445859375 0.401110726505563
0.450054430365396 0.396328125
0.459765625 0.384402048378273
0.461437852653497 0.382421875
0.471755596828326 0.368515625
0.473671875 0.366085243745391
0.481965671189307 0.354609375
0.487578125 0.346762631162762
0.491917677362771 0.340703125
0.500546471724263 0.326796875
0.501484375 0.325431920327182
0.509091118410284 0.312890625
0.515390625 0.30218287764035
0.51740844434382 0.298984375
0.524415409988988 0.285078125
0.529296875 0.276016700619789
0.532011948909355 0.271171875
0.538120279620701 0.257265625
0.543203125 0.246471917532455
0.544792577237508 0.243359375
0.550340970797851 0.229453125
0.555544157492444 0.215546875
0.557109375 0.211857959217181
0.561125051911536 0.201640625
0.565307017667434 0.187734375
0.569535736804917 0.173828125
0.571015625 0.169419284053265
0.574038603691483 0.159921875
0.577348515658408 0.146015625
0.580215386976387 0.132109375
0.583141451344119 0.118203125
0.584921875 0.110146949056415
0.586235090306497 0.104296875
0.588602646637287 0.0903906249999999
0.590373099749447 0.076484375
0.591757688186818 0.062578125
0.592853798226352 0.048671875
0.59368720634766 0.034765625
0.59424293277403 0.020859375
0.594505078810114 0.006953125
0.594505078810115 -0.006953125
0.59424293277403 -0.020859375
0.593687206347659 -0.034765625
0.592853798226352 -0.048671875
0.591757688186817 -0.062578125
0.590373099749448 -0.0764843749999999
0.588602646637287 -0.0903906249999999
0.586235090306498 -0.104296875
0.584921875 -0.110146949056415
0.583141451344119 -0.118203125
0.580215386976387 -0.132109375
0.577348515658408 -0.146015625
0.574038603691483 -0.159921875
0.571015625 -0.169419284053264
0.569535736804917 -0.173828125
0.565307017667434 -0.187734375
0.561125051911536 -0.201640625
0.557109375 -0.211857959217181
0.555544157492444 -0.215546875
0.550340970797851 -0.229453125
0.544792577237508 -0.243359375
0.543203125 -0.246471917532455
0.538120279620701 -0.257265625
0.532011948909355 -0.271171875
0.529296875 -0.276016700619789
0.524415409988988 -0.285078125
0.517408444343821 -0.298984375
0.515390625 -0.302182877640351
0.509091118410284 -0.312890625
0.501484375 -0.325431920327182
0.500546471724263 -0.326796875
0.491917677362771 -0.340703125
0.487578125 -0.346762631162762
0.481965671189307 -0.354609375
0.473671875 -0.366085243745392
0.471755596828326 -0.368515625
0.461437852653496 -0.382421875
0.459765625 -0.384402048378273
0.450054430365395 -0.396328125
0.445859375 -0.401110726505562
0.437830880877867 -0.410234375
0.431953125 -0.416626897413353
0.424896903321193 -0.424140625
0.418046875 -0.43119911017318
0.411213339576785 -0.438046875
0.404140625 -0.444923583197565
0.396676059340449 -0.451953125
0.390234375 -0.457873886448156
0.38117037758931 -0.465859375
0.376328125 -0.470103719229729
0.364495796668123 -0.479765625
0.362421875 -0.481518693021629
0.348515625 -0.49188342277543
0.346266412340162 -0.493671875
0.334609375 -0.502129681176153
0.32705071290152 -0.507578125
0.320703125 -0.512136725369029
0.306796875 -0.520841023883257
0.305868896553076 -0.521484375
0.292890625 -0.529373480079167
0.28274283677586 -0.535390625
0.278984375 -0.537769351931403
0.265078125 -0.54462984035465
0.255581248430266 -0.549296875
0.251171875 -0.551564002957943
0.237265625 -0.556531630728866
0.223359375 -0.560603826302782
0.214510326882107 -0.563203125
0.209453125 -0.564747955590921
0.195546875 -0.567442422630708
0.181640625 -0.568956165436975
0.167734375 -0.569660196542303
0.153828125 -0.569617426441574
0.139921875 -0.568733277143623
0.126015625 -0.566971438284685
0.112109375 -0.563829818772261
0.110338151639041 -0.563203125
0.0982031250000002 -0.559252814436045
0.0842968750000002 -0.554654180445856
0.0726360523785322 -0.549296875
0.0703906250000002 -0.548070690930673
0.0564843750000001 -0.54061547557629
0.0487039037800926 -0.535390625
0.0425781250000001 -0.530997512474319
0.0303258306864722 -0.521484375
0.0286718750000001 -0.520018440611824
0.0156004940736285 -0.507578125
0.0147656250000001 -0.506715806874593
0.00337341102693061 -0.493671875
0.000859375000000107 -0.490640076473504
-0.00723208653796246 -0.479765625
-0.0130468749999999 -0.471058087661134
-0.0165288225720886 -0.465859375
-0.0235541814973103 -0.451953125
-0.0269531249999999 -0.445397954081121
-0.0306692026941443 -0.438046875
-0.0355808557535642 -0.424140625
-0.0401222237040362 -0.410234375
-0.0408593749999999 -0.407927801139475
-0.0442571764518485 -0.396328125
-0.0469346423358588 -0.382421875
-0.0488055195993264 -0.368515625
-0.0501706285376539 -0.354609375
-0.0512437885648621 -0.340703125
-0.0522589776852108 -0.326796875
-0.0534642652267647 -0.312890625
-0.0547656249999999 -0.300716186053807
-0.0549585694943217 -0.298984375


==> figures/gradients/verification_2D/1e-4/contour-008.dat <==
x  y
-0.0702509945630952 -0.312890625
-0.0709331578757581 -0.298984375
-0.0711175375126497 -0.285078125
-0.0711943388418097 -0.271171875
-0.0712846496795349 -0.257265625
-0.0712837088811617 -0.243359375
-0.0710046443219263 -0.229453125
-0.070176181407904 -0.215546875
-0.0687300602729181 -0.201640625
-0.0686718749999999 -0.201204388004356
-0.066979696139291 -0.187734375
-0.0652602791775692 -0.173828125
-0.0634955608133937 -0.159921875
-0.0616421511128327 -0.146015625
-0.0597095462392391 -0.132109375
-0.0576883800512815 -0.118203125
-0.0555859901929042 -0.104296875
-0.0547656249999999 -0.0987206576033611
-0.0535642330479499 -0.0903906249999999
-0.0519836707150657 -0.0764843749999999
-0.0507082440580625 -0.062578125
-0.0497085441979166 -0.048671875
-0.0490295543235443 -0.034765625
-0.0486257305202008 -0.020859375
-0.0484213161930774 -0.006953125
-0.0484213161930768 0.006953125
-0.0486257305202007 0.020859375
-0.0490295543235447 0.034765625
-0.049708544197917 0.048671875
-0.050708244058062 0.062578125
-0.0519836707150645 0.076484375
-0.0535642330479486 0.0903906249999999
-0.0547656249999999 0.0987206576033675
-0.0555859901929036 0.104296875
-0.0576883800512819 0.118203125
-0.0597095462392401 0.132109375
-0.0616421511128333 0.146015625
-0.0634955608133938 0.159921875
-0.065260279177569 0.173828125
-0.0669796961392903 0.187734375
-0.068671875 0.201204388004359
-0.0687300602729177 0.201640625
-0.0701761814079043 0.215546875
-0.0710046443219265 0.229453125
-0.0712837088811615 0.243359375
-0.0712846496795345 0.257265625
-0.0711943388418092 0.271171875
-0.0711175375126493 0.285078125
-0.0709331578757577 0.298984375
-0.0702509945630946 0.312890625
-0.0686718749999999 0.326453492441669
-0.0686297118229252 0.326796875
-0.0661266765727585 0.340703125
-0.0632484035548748 0.354609375
-0.0598465538799287 0.368515625
-0.0548399607566222 0.382421875
-0.0547656249999999 0.382573746323496
-0.0488967738014836 0.396328125
-0.0425117446823788 0.410234375
-0.0408593749999999 0.412906668560361
-0.0343666071954561 0.424140625
-0.0269531249999999 0.435409263461721
-0.0250058117166307 0.438046875
-0.0146975230694781 0.451953125
-0.0130468749999999 0.453841745906904
-0.00236564824215476 0.465859375
0.000859375000000107 0.469135572324358
0.0122562671335827 0.479765625
0.0147656250000001 0.482015914652604
0.0286718750000001 0.492714727263028
0.0299153311946732 0.493671875
0.0425781250000001 0.502138930384882
0.0514967801557755 0.507578125
0.0564843750000001 0.510597825455414
0.0703906250000002 0.516886011047361
0.0804869039068147 0.521484375
0.0842968750000002 0.523242745276823
0.0982031250000002 0.527697065759853
0.112109375 0.531013718115595
0.126015625 0.533928402464404
0.134359911176227 0.535390625
0.139921875 0.536382805647405
0.153828125 0.53785476065981
0.167734375 0.538429635759347
0.181640625 0.538045277158005
0.195546875 0.536632655764011
0.202710719909016 0.535390625
0.209453125 0.534235570881772
0.223359375 0.531684179322331
0.237265625 0.528830041511495
0.251171875 0.525017120198926
0.25963217897669 0.521484375
0.265078125 0.519120282240774
0.278984375 0.513486840376004
0.291038549087805 0.507578125
0.292890625 0.506555914427962
0.306796875 0.499793249002676
0.317850546924228 0.493671875
0.320703125 0.491933057850222
0.334609375 0.484509912115344
0.342166338267736 0.479765625
0.348515625 0.475703119202563
0.362421875 0.467411405485531
0.364575510346354 0.465859375
0.376328125 0.458023318520351
0.384743740308739 0.451953125
0.390234375 0.447838410014848
0.403661271732273 0.438046875
0.404140625 0.437656937167794
0.418046875 0.427055198719613
0.42148267122868 0.424140625
0.431953125 0.415421852631966
0.437827371343666 0.410234375
0.445859375 0.403031361178759
0.453072416722189 0.396328125
0.459765625 0.389931470407464
0.467403465914717 0.382421875
0.473671875 0.376070940998924
0.480921083644289 0.368515625
0.487578125 0.361353218902396
0.493696714847213 0.354609375
0.501484375 0.345633755220862
0.505744546135073 0.340703125
0.515390625 0.328608342563578
0.516897438338749 0.326796875
0.526963224472218 0.312890625
0.529296875 0.309856615847474
0.53699763305687 0.298984375
0.543203125 0.289966700946383
0.546647859270233 0.285078125
0.554804567458569 0.271171875
0.557109375 0.267631222420973
0.56329831884745 0.257265625
0.570757405901565 0.243359375
0.571015625 0.242925990030436
0.577887618478878 0.229453125
0.584391396619783 0.215546875
0.584921875 0.214532175812737
0.590758463700495 0.201640625
0.595955558521334 0.187734375
0.598828125 0.180970346672721
0.601830072248731 0.173828125
0.606231655174182 0.159921875
0.61033252258964 0.146015625
0.612734375 0.138644239549247
0.614874207105468 0.132109375
0.618279434026617 0.118203125
0.621034230896301 0.104296875
0.623614663563312 0.0903906249999999
0.626204183308996 0.076484375
0.626640625 0.0739546610247678
0.62850180033006 0.062578125
0.630089343476467 0.048671875
0.631160410776967 0.034765625
0.631812542920381 0.020859375
0.63210738453455 0.006953125
0.63210738453455 -0.006953125
0.631812542920382 -0.020859375
0.631160410776968 -0.034765625
0.630089343476467 -0.048671875
0.628501800330059 -0.062578125
0.626640625 -0.0739546610247656
0.626204183308996 -0.0764843749999999
0.623614663563312 -0.0903906249999999
0.6210342308963 -0.104296875
0.618279434026617 -0.118203125
0.614874207105468 -0.132109375
0.612734375 -0.138644239549246
0.610332522589639 -0.146015625
0.606231655174182 -0.159921875
0.601830072248731 -0.173828125
0.598828125 -0.180970346672721
0.595955558521334 -0.187734375
0.590758463700494 -0.201640625
0.584921875 -0.214532175812737
0.584391396619783 -0.215546875
0.577887618478877 -0.229453125
0.571015625 -0.242925990030435
0.570757405901565 -0.243359375
0.56329831884745 -0.257265625
0.557109375 -0.267631222420973
0.554804567458569 -0.271171875
0.546647859270233 -0.285078125
0.543203125 -0.289966700946382
0.536997633056869 -0.298984375
0.529296875 -0.309856615847474
0.526963224472218 -0.312890625
0.51689743833875 -0.326796875
0.515390625 -0.328608342563578
0.505744546135073 -0.340703125
0.501484375 -0.345633755220862
0.493696714847213 -0.354609375
0.487578125 -0.361353218902396
0.48092108364429 -0.368515625
0.473671875 -0.376070940998924
0.467403465914718 -0.382421875
0.459765625 -0.389931470407464
0.453072416722189 -0.396328125
0.445859375 -0.403031361178758
0.437827371343666 -0.410234375
0.431953125 -0.415421852631965
0.42148267122868 -0.424140625
0.418046875 -0.427055198719613
0.404140625 -0.437656937167794
0.403661271732274 -0.438046875
0.390234375 -0.447838410014848
0.384743740308739 -0.451953125
0.376328125 -0.458023318520351
0.364575510346352 -0.465859375
0.362421875 -0.46741140548553
0.348515625 -0.475703119202563
0.342166338267736 -0.479765625
0.334609375 -0.484509912115345
0.320703125 -0.491933057850222
0.317850546924229 -0.493671875
0.306796875 -0.499793249002676
0.292890625 -0.506555914427962
0.291038549087806 -0.507578125
0.278984375 -0.513486840376005
0.265078125 -0.519120282240774
0.25963217897669 -0.521484375
0.251171875 -0.525017120198926
0.237265625 -0.528830041511495
0.223359375 -0.531684179322331
0.209453125 -0.534235570881773
0.202710719909019 -0.535390625
0.195546875 -0.536632655764011
0.181640625 -0.538045277158005
0.167734375 -0.538429635759347
0.153828125 -0.53785476065981
0.139921875 -0.536382805647405
0.13435991117623 -0.535390625
0.126015625 -0.533928402464404
0.112109375 -0.531013718115595
0.0982031250000002 -0.527697065759853
0.0842968750000002 -0.523242745276823
0.0804869039068146 -0.521484375
0.0703906250000002 -0.516886011047361
0.0564843750000001 -0.510597825455414
0.0514967801557751 -0.507578125
0.0425781250000001 -0.502138930384883
0.0299153311946735 -0.493671875
0.0286718750000001 -0.492714727263028
0.0147656250000001 -0.482015914652604
0.0122562671335834 -0.479765625
0.000859375000000107 -0.469135572324358
-0.002365648242155 -0.465859375
-0.0130468749999999 -0.453841745906904
-0.0146975230694784 -0.451953125
-0.0250058117166307 -0.438046875
-0.0269531249999999 -0.435409263461721
-0.0343666071954563 -0.424140625
-0.0408593749999999 -0.412906668560361
-0.0425117446823789 -0.410234375
-0.048896773801483 -0.396328125
-0.0547656249999999 -0.382573746323494
-0.0548399607566212 -0.382421875
-0.0598465538799284 -0.368515625
-0.0632484035548751 -0.354609375
-0.0661266765727587 -0.340703125
-0.0686297118229256 -0.326796875
-0.0686718749999999 -0.326453492441672
-0.0702509945630952 -0.312890625


==> figures/gradients/verification_2D/1e-4/contour-009.dat <==
x  y
0.124922644596857 -0.535390625
0.120633862416915 -0.521484375
0.117939951578543 -0.507578125
0.116055029164468 -0.493671875
0.115027665852916 -0.479765625
0.114876134772914 -0.465859375
0.115924471044274 -0.451953125
0.117897871015397 -0.438046875
0.120756713201775 -0.424140625
0.125140845182921 -0.410234375
0.126015625 -0.408259307346913
0.130955416634229 -0.396328125
0.13634095361183 -0.382421875
0.139921875 -0.373670706687572
0.142035727493061 -0.368515625
0.145772458359484 -0.354609375
0.148322755979806 -0.340703125
0.15067318179855 -0.326796875
0.15345676262455 -0.312890625
0.153828125 -0.311245959420014
0.156393745402113 -0.298984375
0.158757040063923 -0.285078125
0.160806607617792 -0.271171875
0.162734203422826 -0.257265625
0.164617923017798 -0.243359375
0.166503544843592 -0.229453125
0.167734375 -0.219985534398831
0.1683218642556 -0.215546875
0.169731106869632 -0.201640625
0.170805932235453 -0.187734375
0.171668309015175 -0.173828125
0.172391668245926 -0.159921875
0.172974903844246 -0.146015625
0.173411536762143 -0.132109375
0.173737019711391 -0.118203125
0.173924388284896 -0.104296875
0.174063391206523 -0.0903906249999999
0.17427862858525 -0.0764843749999999
0.174547870674491 -0.062578125
0.174739744870501 -0.048671875
0.174802463172953 -0.034765625
0.174752691238534 -0.020859375
0.174699493888352 -0.006953125
0.174699493888352 0.006953125
0.174752691238533 0.020859375
0.174802463172952 0.034765625
0.174739744870502 0.048671875
0.174547870674492 0.062578125
0.174278628585251 0.076484375
0.174063391206524 0.0903906249999999
0.173924388284896 0.104296875
0.173737019711391 0.118203125
0.173411536762144 0.132109375
0.172974903844246 0.146015625
0.172391668245924 0.159921875
0.171668309015174 0.173828125
0.170805932235452 0.187734375
0.169731106869632 0.201640625
0.1683218642556 0.215546875
0.167734375 0.21998553439883
0.166503544843592 0.229453125
0.164617923017799 0.243359375
0.162734203422827 0.257265625
0.160806607617792 0.271171875
0.158757040063923 0.285078125
0.156393745402113 0.298984375
0.153828125 0.311245959420013
0.153456762624549 0.312890625
0.15067318179855 0.326796875
0.148322755979805 0.340703125
0.145772458359484 0.354609375
0.142035727493062 0.368515625
0.139921875 0.373670706687572
0.13634095361183 0.382421875
0.130955416634227 0.396328125
0.126015625 0.408259307346912
0.125140845182922 0.410234375
0.120756713201777 0.424140625
0.117897871015398 0.438046875
0.115924471044275 0.451953125
0.114876134772915 0.465859375
0.115027665852916 0.479765625
0.116055029164468 0.493671875
0.117939951578543 0.507578125
0.120633862416915 0.521484375
0.124922644596857 0.535390625
0.126015625 0.53771227003794
0.130978094112132 0.549296875
0.137675424903574 0.563203125
0.139921875 0.566484490420397
0.146934369125873 0.577109375
0.153828125 0.585864004274878
0.158317781001559 0.591015625
0.167734375 0.600386660024387
0.17288374073186 0.604921875
0.181640625 0.611839846656669
0.192330670348135 0.618828125
0.195546875 0.620913622633363
0.209453125 0.626904205092342
0.223359375 0.631712592934841
0.226823378627095 0.632734375
0.237265625 0.635591116314242
0.251171875 0.637459423700898
0.265078125 0.637975412432144
0.278984375 0.63725379162617
0.292890625 0.635213266377697
0.3017952486288 0.632734375
0.306796875 0.63130026133389
0.320703125 0.626815363718662
0.334609375 0.621338151370962
0.339094923915673 0.618828125
0.348515625 0.613745457883785
0.362421875 0.605851316165173
0.363689066984635 0.604921875
0.376328125 0.596090252854088
0.382452097539245 0.591015625
0.390234375 0.584319817381631
0.398114344671183 0.577109375
0.404140625 0.571434364507247
0.412701229388532 0.563203125
0.418046875 0.557942304022612
0.426622586948777 0.549296875
0.431953125 0.543786879185496
0.439842747965625 0.535390625
0.445859375 0.528824487030745
0.452411696651031 0.521484375
0.459765625 0.51292499707028
0.464336789853473 0.507578125
0.473671875 0.495823131992453
0.475454222525569 0.493671875
0.485545377871417 0.479765625
0.487578125 0.477161185175031
0.495678961718738 0.465859375
0.501484375 0.457720307792292
0.505638185170382 0.451953125
0.514412443689779 0.438046875
0.515390625 0.436659957798395
0.523210039401303 0.424140625
0.529296875 0.414317823519211
0.531958279427371 0.410234375
0.539339309213639 0.396328125
0.543203125 0.389791020903648
0.547476918873582 0.382421875
0.554088802295663 0.368515625
0.557109375 0.363000070447475
0.56151908875861 0.354609375
0.567445553580218 0.340703125
0.571015625 0.333427558448062
0.57427038304643 0.326796875
0.579592590624206 0.312890625
0.584921875 0.300096492635224
0.585447970523689 0.298984375
0.590757001213357 0.285078125
0.595255824399054 0.271171875
0.598828125 0.261629308364405
0.600548645804455 0.257265625
0.60482334114858 0.243359375
0.608502228466713 0.229453125
0.612653441875628 0.215546875
0.612734375 0.215296249894956
0.616607218165668 0.201640625
0.61964327782178 0.187734375
0.622424789334346 0.173828125
0.625352194257422 0.159921875
0.626640625 0.15413100752525
0.62841180498869 0.146015625
0.630772998206374 0.132109375
0.632679115993643 0.118203125
0.634336241311549 0.104296875
0.635838691930584 0.0903906249999999
0.637203986684618 0.076484375
0.638407823745801 0.062578125
0.63942402104339 0.048671875
0.640214587632914 0.034765625
0.640546875 0.0258316334362759
0.640732899284376 0.020859375
0.640943902609085 0.006953125
0.640943902609085 -0.006953125
0.640732899284375 -0.020859375
0.640546875 -0.0258316334362612
0.640214587632913 -0.034765625
0.63942402104339 -0.048671875
0.638407823745802 -0.062578125
0.637203986684618 -0.0764843749999999
0.635838691930584 -0.0903906249999999
0.634336241311549 -0.104296875
0.632679115993643 -0.118203125
0.630772998206374 -0.132109375
0.62841180498869 -0.146015625
0.626640625 -0.154131007525251
0.625352194257422 -0.159921875
0.622424789334346 -0.173828125
0.61964327782178 -0.187734375
0.616607218165668 -0.201640625
0.612734375 -0.215296249894956
0.612653441875628 -0.215546875
0.608502228466713 -0.229453125
0.604823341148579 -0.243359375
0.600548645804455 -0.257265625
0.598828125 -0.261629308364404
0.595255824399054 -0.271171875
0.590757001213357 -0.285078125
0.585447970523688 -0.298984375
0.584921875 -0.300096492635224
0.579592590624206 -0.312890625
0.57427038304643 -0.326796875
0.571015625 -0.333427558448062
0.567445553580218 -0.340703125
0.56151908875861 -0.354609375
0.557109375 -0.363000070447475
0.554088802295663 -0.368515625
0.547476918873582 -0.382421875
0.543203125 -0.389791020903648
0.539339309213639 -0.396328125
0.531958279427371 -0.410234375
0.529296875 -0.41431782351921
0.523210039401303 -0.424140625
0.515390625 -0.436659957798394
0.514412443689779 -0.438046875
0.505638185170383 -0.451953125
0.501484375 -0.457720307792292
0.495678961718738 -0.465859375
0.487578125 -0.477161185175031
0.485545377871417 -0.479765625
0.475454222525569 -0.493671875
0.473671875 -0.495823131992453
0.464336789853473 -0.507578125
0.459765625 -0.512924997070281
0.452411696651031 -0.521484375
0.445859375 -0.528824487030746
0.439842747965625 -0.535390625
0.431953125 -0.543786879185496
0.426622586948777 -0.549296875
0.418046875 -0.557942304022612
0.412701229388532 -0.563203125
0.404140625 -0.571434364507247
0.398114344671183 -0.577109375
0.390234375 -0.584319817381631
0.382452097539246 -0.591015625
0.376328125 -0.596090252854089
0.363689066984634 -0.604921875
0.362421875 -0.605851316165173
0.348515625 -0.613745457883784
0.339094923915673 -0.618828125
0.334609375 -0.621338151370963
0.320703125 -0.626815363718662
0.306796875 -0.63130026133389
0.301795248628801 -0.632734375
0.292890625 -0.635213266377697
0.278984375 -0.637253791626169
0.265078125 -0.637975412432143
0.251171875 -0.637459423700898
0.237265625 -0.635591116314241
0.226823378627095 -0.632734375
0.223359375 -0.631712592934841
0.209453125 -0.626904205092342
0.195546875 -0.620913622633363
0.192330670348135 -0.618828125
0.181640625 -0.611839846656669
0.17288374073186 -0.604921875
0.167734375 -0.600386660024387
0.158317781001559 -0.591015625
0.153828125 -0.585864004274878
0.146934369125873 -0.577109375
0.139921875 -0.566484490420397
0.137675424903574 -0.563203125
0.130978094112132 -0.549296875
0.126015625 -0.537712270037939
0.124922644596857 -0.535390625


==> figures/gradients/verification_2D/1e-4/contour-010.dat <==
x  y
0.110567705804531 -0.479765625
0.107200260987916 -0.465859375
0.105103935945699 -0.451953125
0.10385789709302 -0.438046875
0.103284626932412 -0.424140625
0.103706061319083 -0.410234375
0.10497057614478 -0.396328125
0.107148070544065 -0.382421875
0.110748593915234 -0.368515625
0.112109375 -0.365066002750648
0.116120180938231 -0.354609375
0.121808200146838 -0.340703125
0.126015625 -0.332760209695985
0.129257753335408 -0.326796875
0.135193815395043 -0.312890625
0.139921875 -0.301100476287721
0.140826825496607 -0.298984375
0.145288879326284 -0.285078125
0.149043428921251 -0.271171875
0.153401560758766 -0.257265625
0.153828125 -0.256080357457386
0.157926467075886 -0.243359375
0.161610339644933 -0.229453125
0.165368332122607 -0.215546875
0.167734375 -0.207848534609491
0.169654780018408 -0.201640625
0.17304645989889 -0.187734375
0.175846726635463 -0.173828125
0.178488402218892 -0.159921875
0.181226300688572 -0.146015625
0.181640625 -0.143879139510773
0.183777485523316 -0.132109375
0.185663798298254 -0.118203125
0.187138167347368 -0.104296875
0.188382260030334 -0.0903906249999999
0.189414825517835 -0.0764843749999999
0.190189134670417 -0.062578125
0.190766551128586 -0.048671875
0.191229703193853 -0.034765625
0.191566054208336 -0.020859375
0.191737758256614 -0.006953125
0.191737758256613 0.006953125
0.191566054208335 0.020859375
0.191229703193852 0.034765625
0.190766551128585 0.048671875
0.190189134670418 0.062578125
0.189414825517836 0.076484375
0.188382260030334 0.0903906249999999
0.187138167347368 0.104296875
0.185663798298253 0.118203125
0.183777485523315 0.132109375
0.181640625 0.143879139510772
0.181226300688572 0.146015625
0.178488402218892 0.159921875
0.175846726635463 0.173828125
0.173046459898891 0.187734375
0.169654780018409 0.201640625
0.167734375 0.207848534609494
0.165368332122607 0.215546875
0.161610339644933 0.229453125
0.157926467075887 0.243359375
0.153828125 0.256080357457388
0.153401560758766 0.257265625
0.149043428921252 0.271171875
0.145288879326284 0.285078125
0.140826825496607 0.298984375
0.139921875 0.30110047628772
0.135193815395042 0.312890625
0.129257753335407 0.326796875
0.126015625 0.332760209695983
0.121808200146837 0.340703125
0.116120180938231 0.354609375
0.112109375 0.36506600275065
0.110748593915234 0.368515625
0.107148070544065 0.382421875
0.104970576144779 0.396328125
0.103706061319082 0.410234375
0.103284626932411 0.424140625
0.10385789709302 0.438046875
0.105103935945699 0.451953125
0.107200260987916 0.465859375
0.110567705804531 0.479765625
0.112109375 0.483802872640172
0.115682262173549 0.493671875
0.120984324259182 0.507578125
0.126015625 0.516774247766347
0.128809775842808 0.521484375
0.137206204652041 0.535390625
0.139921875 0.538779896768231
0.14851563932067 0.549296875
0.153828125 0.554950097940514
0.162274801093157 0.563203125
0.167734375 0.568079803799139
0.179758399220034 0.577109375
0.181640625 0.578513234766279
0.195546875 0.586262915254451
0.204690765376469 0.591015625
0.209453125 0.593476950169799
0.223359375 0.59795482335977
0.237265625 0.60111765494135
0.251171875 0.603561743588857
0.264080453121584 0.604921875
0.265078125 0.605033568150492
0.278984375 0.604977584203961
0.27952159453875 0.604921875
0.292890625 0.603615309453624
0.306796875 0.601317778553971
0.320703125 0.598333209275209
0.334609375 0.594232258258737
0.341829720466345 0.591015625
0.348515625 0.587982147620784
0.362421875 0.58188651613055
0.370548224538678 0.577109375
0.376328125 0.573503852520698
0.390234375 0.564695283224532
0.392126453872544 0.563203125
0.404140625 0.554234614768639
0.410143674371133 0.549296875
0.418046875 0.542766892049412
0.426664703986882 0.535390625
0.431953125 0.530698115482861
0.442248263593876 0.521484375
0.445859375 0.518119043806715
0.4571059111357 0.507578125
0.459765625 0.5049931030515
0.471195858038322 0.493671875
0.473671875 0.491154551832416
0.484503073416603 0.479765625
0.487578125 0.476489520950606
0.497113748728805 0.465859375
0.501484375 0.460936833921401
0.509139987763205 0.451953125
0.515390625 0.444433594477117
0.52063635498659 0.438046875
0.529296875 0.426755599472585
0.531395181405143 0.424140625
0.541055813256564 0.410234375
0.543203125 0.40739412574855
0.550881132282948 0.396328125
0.557109375 0.38720093436406
0.560468246146975 0.382421875
0.568676061180197 0.368515625
0.571015625 0.364994065580813
0.577359228371341 0.354609375
0.584921875 0.341249720535377
0.585273516455212 0.340703125
0.592612106569687 0.326796875
0.598828125 0.314910565006696
0.600001405104229 0.312890625
0.60645562075703 0.298984375
0.612734375 0.285465585560551
0.612942180060365 0.285078125
0.618974338681066 0.271171875
0.624183784559828 0.257265625
0.626640625 0.251632404868411
0.630127507625017 0.243359375
0.634636940953277 0.229453125
0.639209217970251 0.215546875
0.640546875 0.211937079118126
0.644092395724008 0.201640625
0.647711305527364 0.187734375
0.651078879970915 0.173828125
0.654453125 0.161491132455777
0.654926890775493 0.159921875
0.65830866591466 0.146015625
0.660890449531765 0.132109375
0.663129027439298 0.118203125
0.665270099104347 0.104296875
0.667420736173884 0.0903906249999999
0.668359375 0.0840471723410717
0.669472282151417 0.076484375
0.670982711628425 0.062578125
0.672057022997704 0.048671875
0.672799636518693 0.034765625
0.673261382117573 0.020859375
0.673462224331326 0.006953125
0.673462224331326 -0.006953125
0.673261382117573 -0.020859375
0.672799636518693 -0.034765625
0.672057022997704 -0.048671875
0.670982711628425 -0.062578125
0.669472282151417 -0.0764843749999999
0.668359375 -0.0840471723410701
0.667420736173883 -0.0903906249999999
0.665270099104346 -0.104296875
0.663129027439297 -0.118203125
0.660890449531765 -0.132109375
0.65830866591466 -0.146015625
0.654926890775494 -0.159921875
0.654453125 -0.161491132455779
0.651078879970916 -0.173828125
0.647711305527365 -0.187734375
0.644092395724008 -0.201640625
0.640546875 -0.211937079118126
0.639209217970251 -0.215546875
0.634636940953277 -0.229453125
0.630127507625017 -0.243359375
0.626640625 -0.251632404868411
0.624183784559828 -0.257265625
0.618974338681066 -0.271171875
0.612942180060365 -0.285078125
0.612734375 -0.285465585560551
0.60645562075703 -0.298984375
0.600001405104229 -0.312890625
0.598828125 -0.314910565006697
0.592612106569687 -0.326796875
0.585273516455212 -0.340703125
0.584921875 -0.341249720535377
0.57735922837134 -0.354609375
0.571015625 -0.364994065580813
0.568676061180196 -0.368515625
0.560468246146975 -0.382421875
0.557109375 -0.38720093436406
0.550881132282947 -0.396328125
0.543203125 -0.40739412574855
0.541055813256564 -0.410234375
0.531395181405143 -0.424140625
0.529296875 -0.426755599472585
0.52063635498659 -0.438046875
0.515390625 -0.444433594477117
0.509139987763205 -0.451953125
0.501484375 -0.460936833921402
0.497113748728806 -0.465859375
0.487578125 -0.476489520950606
0.484503073416604 -0.479765625
0.473671875 -0.491154551832417
0.471195858038323 -0.493671875
0.459765625 -0.504993103051501
0.4571059111357 -0.507578125
0.445859375 -0.518119043806715
0.442248263593875 -0.521484375
0.431953125 -0.53069811548286
0.426664703986882 -0.535390625
0.418046875 -0.542766892049412
0.410143674371134 -0.549296875
0.404140625 -0.554234614768639
0.392126453872544 -0.563203125
0.390234375 -0.564695283224532
0.376328125 -0.573503852520699
0.370548224538679 -0.577109375
0.362421875 -0.581886516130551
0.348515625 -0.587982147620785
0.341829720466345 -0.591015625
0.334609375 -0.594232258258737
0.320703125 -0.598333209275208
0.306796875 -0.601317778553971
0.292890625 -0.603615309453623
0.279521594538749 -0.604921875
0.278984375 -0.604977584203962
0.265078125 -0.605033568150492
0.264080453121584 -0.604921875
0.251171875 -0.603561743588857
0.237265625 -0.60111765494135
0.223359375 -0.597954823359771
0.209453125 -0.593476950169799
0.204690765376468 -0.591015625
0.195546875 -0.586262915254451
0.181640625 -0.578513234766279
0.179758399220034 -0.577109375
0.167734375 -0.568079803799139
0.162274801093157 -0.563203125
0.153828125 -0.554950097940514
0.14851563932067 -0.549296875
0.139921875 -0.538779896768231
0.137206204652041 -0.535390625
0.128809775842808 -0.521484375
0.126015625 -0.516774247766347
0.120984324259182 -0.507578125
0.115682262173549 -0.493671875
0.112109375 -0.483802872640173
0.110567705804531 -0.479765625


==> figures/gradients/verification_2D/1e-4/contour-011.dat <==
x  y
0.0955960905636452 -0.424140625
0.0930566028544435 -0.410234375
0.0915818680575619 -0.396328125
0.0908936641533704 -0.382421875
0.0910304862597283 -0.368515625
0.0919601320951286 -0.354609375
0.0938442695016587 -0.340703125
0.0971369054163307 -0.326796875
0.0982031250000002 -0.323862950278064
0.102015804477661 -0.312890625
0.107275745960425 -0.298984375
0.112109375 -0.289969484866242
0.114989251355583 -0.285078125
0.123037218936195 -0.271171875
0.126015625 -0.266726644911788
0.131952737763125 -0.257265625
0.139233357945178 -0.243359375
0.139921875 -0.242106712470506
0.146013562951243 -0.229453125
0.152359270926368 -0.215546875
0.153828125 -0.212972812689414
0.159815267402699 -0.201640625
0.166915991078402 -0.187734375
0.167734375 -0.186326799256201
0.174157581423015 -0.173828125
0.180642867608451 -0.159921875
0.181640625 -0.157992627840851
0.18711842953308 -0.146015625
0.192206327370071 -0.132109375
0.195546875 -0.123572212445335
0.197680029071457 -0.118203125
0.201734884922298 -0.104296875
0.2049928417147 -0.0903906249999999
0.208138587566721 -0.0764843749999999
0.209453125 -0.0705642289583283
0.211185805621665 -0.062578125
0.213269558593718 -0.048671875
0.214580955407094 -0.034765625
0.215342159332895 -0.020859375
0.215693368089783 -0.006953125
0.215693368089782 0.006953125
0.215342159332894 0.020859375
0.214580955407094 0.034765625
0.213269558593719 0.048671875
0.211185805621666 0.062578125
0.209453125 0.0705642289583329
0.208138587566721 0.076484375
0.2049928417147 0.0903906249999999
0.201734884922297 0.104296875
0.197680029071456 0.118203125
0.195546875 0.12357221244533
0.192206327370069 0.132109375
0.18711842953308 0.146015625
0.181640625 0.157992627840855
0.180642867608453 0.159921875
0.174157581423016 0.173828125
0.167734375 0.186326799256201
0.166915991078402 0.187734375
0.159815267402698 0.201640625
0.153828125 0.212972812689414
0.152359270926367 0.215546875
0.146013562951243 0.229453125
0.139921875 0.242106712470506
0.139233357945178 0.243359375
0.131952737763125 0.257265625
0.126015625 0.266726644911789
0.123037218936195 0.271171875
0.114989251355583 0.285078125
0.112109375 0.289969484866242
0.107275745960425 0.298984375
0.102015804477661 0.312890625
0.0982031250000002 0.323862950278063
0.0971369054163303 0.326796875
0.0938442695016578 0.340703125
0.0919601320951278 0.354609375
0.0910304862597277 0.368515625
0.0908936641533702 0.382421875
0.091581868057562 0.396328125
0.0930566028544438 0.410234375
0.0955960905636457 0.424140625
0.0982031250000002 0.432872736243595
0.0998126051645488 0.438046875
0.104324756857216 0.451953125
0.109755520579544 0.465859375
0.112109375 0.469961452407341
0.11751850196588 0.479765625
0.126015625 0.493321692309017
0.126275684982319 0.493671875
0.13672678401985 0.507578125
0.139921875 0.511146553149503
0.149783200507078 0.521484375
0.153828125 0.525326991503474
0.165794982979698 0.535390625
0.167734375 0.537005051852036
0.181640625 0.546233573073124
0.186355739222465 0.549296875
0.195546875 0.554585225603047
0.209453125 0.560406403034989
0.216153324005575 0.563203125
0.223359375 0.566076038786102
0.237265625 0.56947986918094
0.251171875 0.571814356457833
0.265078125 0.573329724845108
0.278984375 0.573826907493769
0.292890625 0.573440470128325
0.306796875 0.57230863783138
0.320703125 0.570351774747222
0.334609375 0.567376774912006
0.34715492029278 0.563203125
0.348515625 0.56269555212265
0.362421875 0.557551394522675
0.376328125 0.551823187221476
0.38060033574213 0.549296875
0.390234375 0.543782289355849
0.403633478706009 0.535390625
0.404140625 0.535026812312821
0.418046875 0.525841572685299
0.423924219559537 0.521484375
0.431953125 0.515590272436364
0.442824295337194 0.507578125
0.445859375 0.505172252549995
0.459765625 0.494755106205901
0.461041273480969 0.493671875
0.473671875 0.483429629874995
0.477859000416511 0.479765625
0.487578125 0.471320820119936
0.493585643763336 0.465859375
0.501484375 0.458567622748432
0.508422253066989 0.451953125
0.515390625 0.445143537366008
0.522488928376497 0.438046875
0.529296875 0.431071454351292
0.535926055849772 0.424140625
0.543203125 0.41629629352843
0.548723586999797 0.410234375
0.557109375 0.400562832520071
0.560791924287954 0.396328125
0.571015625 0.383533186827618
0.571949487374231 0.382421875
0.582200399212608 0.368515625
0.584921875 0.365023521557525
0.592480680645373 0.354609375
0.598828125 0.345653610738517
0.60242209004389 0.340703125
0.611042765612811 0.326796875
0.612734375 0.324347583378148
0.619874030913647 0.312890625
0.626640625 0.301539375380368
0.628296101117175 0.298984375
0.635542613194599 0.285078125
0.640546875 0.276003288632838
0.643320307410734 0.271171875
0.649589310431046 0.257265625
0.654453125 0.247278908104512
0.656487090330665 0.243359375
0.662081435363151 0.229453125
0.66760673542195 0.215546875
0.668359375 0.213866383698384
0.673206489567694 0.201640625
0.677515732422808 0.187734375
0.682224286783151 0.173828125
0.682265625 0.173714416173023
0.686625175752014 0.159921875
0.689958409999021 0.146015625
0.693124000882069 0.132109375
0.696171875 0.119877094954154
0.696627704065588 0.118203125
0.699604908677013 0.104296875
0.701789901309375 0.0903906249999999
0.703520747077098 0.076484375
0.70495724859212 0.062578125
0.70615510507892 0.048671875
0.707098035902469 0.034765625
0.707735493248941 0.020859375
0.708032171362253 0.006953125
0.708032171362253 -0.006953125
0.70773549324894 -0.020859375
0.707098035902468 -0.034765625
0.70615510507892 -0.048671875
0.704957248592119 -0.062578125
0.703520747077098 -0.0764843749999999
0.701789901309375 -0.0903906249999999
0.699604908677013 -0.104296875
0.696627704065588 -0.118203125
0.696171875 -0.119877094954154
0.69312400088207 -0.132109375
0.689958409999021 -0.146015625
0.686625175752014 -0.159921875
0.682265625 -0.173714416173024
0.682224286783151 -0.173828125
0.677515732422808 -0.187734375
0.673206489567695 -0.201640625
0.668359375 -0.213866383698384
0.66760673542195 -0.215546875
0.662081435363151 -0.229453125
0.656487090330665 -0.243359375
0.654453125 -0.247278908104511
0.649589310431046 -0.257265625
0.643320307410734 -0.271171875
0.640546875 -0.276003288632837
0.635542613194599 -0.285078125
0.628296101117175 -0.298984375
0.626640625 -0.301539375380368
0.619874030913648 -0.312890625
0.612734375 -0.324347583378148
0.611042765612811 -0.326796875
0.60242209004389 -0.340703125
0.598828125 -0.345653610738517
0.592480680645373 -0.354609375
0.584921875 -0.365023521557526
0.582200399212608 -0.368515625
0.571949487374231 -0.382421875
0.571015625 -0.383533186827618
0.560791924287953 -0.396328125
0.557109375 -0.400562832520071
0.548723586999797 -0.410234375
0.543203125 -0.416296293528429
0.535926055849772 -0.424140625
0.529296875 -0.431071454351293
0.522488928376497 -0.438046875
0.515390625 -0.445143537366008
0.508422253066989 -0.451953125
0.501484375 -0.458567622748432
0.493585643763335 -0.465859375
0.487578125 -0.471320820119936
0.47785900041651 -0.479765625
0.473671875 -0.483429629874995
0.461041273480969 -0.493671875
0.459765625 -0.494755106205902
0.445859375 -0.505172252549996
0.442824295337195 -0.507578125
0.431953125 -0.515590272436364
0.423924219559537 -0.521484375
0.418046875 -0.525841572685299
0.404140625 -0.535026812312821
0.403633478706009 -0.535390625
0.390234375 -0.543782289355849
0.38060033574213 -0.549296875
0.376328125 -0.551823187221476
0.362421875 -0.557551394522675
0.348515625 -0.56269555212265
0.347154920292781 -0.563203125
0.334609375 -0.567376774912006
0.320703125 -0.570351774747222
0.306796875 -0.572308637831381
0.292890625 -0.573440470128326
0.278984375 -0.573826907493769
0.265078125 -0.573329724845108
0.251171875 -0.571814356457833
0.237265625 -0.56947986918094
0.223359375 -0.566076038786102
0.216153324005576 -0.563203125
0.209453125 -0.560406403034989
0.195546875 -0.554585225603046
0.186355739222465 -0.549296875
0.181640625 -0.546233573073124
0.167734375 -0.537005051852035
0.165794982979698 -0.535390625
0.153828125 -0.525326991503474
0.149783200507078 -0.521484375
0.139921875 -0.511146553149503
0.13672678401985 -0.507578125
0.126275684982319 -0.493671875
0.126015625 -0.493321692309018
0.11751850196588 -0.479765625
0.112109375 -0.46996145240734
0.109755520579544 -0.465859375
0.104324756857215 -0.451953125
0.0998126051645483 -0.438046875
0.0982031250000002 -0.432872736243597
0.0955960905636452 -0.424140625


==> figures/gradients/verification_2D/1e-4/plot_data_0.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 1.5181149339346058
1.1000000000000001 -0.4500000000000000 1.5363798431225164
1.1000000000000001 -0.4000000000000000 1.5520664495735230
1.1000000000000001 -0.3500000000000000 1.5654588443035609
1.1000000000000001 -0.3000000000000000 1.5767368655009850
1.1000000000000001 -0.2500000000000000 1.5860474853320574
1.1000000000000001 -0.2000000000000000 1.5935414442449045
1.1000000000000001 -0.1499999999999999 1.5992817647005200
1.1000000000000001 -0.1000000000000000 1.6033441468443101
1.1000000000000001 -0.0500000000000000 1.6057527583942659
1.1000000000000001 0.0000000000000000 1.6065476110568451
1.1000000000000001 0.0500000000000000 1.6073596880937848
1.1000000000000001 0.1000000000000001 1.6097854928667754
1.1000000000000001 0.1500000000000000 1.6138756661190397
1.1000000000000001 0.2000000000000001 1.6197056197659507
1.1000000000000001 0.2500000000000000 1.6274381762706107
1.1000000000000001 0.3000000000000000 1.6371903562381025
1.1000000000000001 0.3500000000000001 1.6492498833416076
1.1000000000000001 0.4000000000000000 1.6638512823346465
1.1000000000000001 0.4500000000000001 1.6814820974026490
1.1000000000000001 0.5000000000000000 1.7026289405508539
1.1199999999999999 -0.5000000000000000 1.5042910651557815
1.1199999999999999 -0.4500000000000000 1.5211574529019680
1.1199999999999999 -0.4000000000000000 1.5356692748813887
1.1199999999999999 -0.3500000000000000 1.5480416454634833
1.1199999999999999 -0.3000000000000000 1.5584808844050415
1.1199999999999999 -0.2500000000000000 1.5671110284622596
1.1199999999999999 -0.2000000000000000 1.5740177436300895
1.1199999999999999 -0.1499999999999999 1.5793045813206457
1.1199999999999999 -0.1000000000000000 1.5830590889995420
1.1199999999999999 -0.0500000000000000 1.5853097748669329
1.1199999999999999 0.0000000000000000 1.5860314142093610
1.1199999999999999 0.0500000000000000 1.5867870057332976
1.1199999999999999 0.1000000000000001 1.5890330382594593
1.1199999999999999 0.1500000000000000 1.5928049172803656
1.1199999999999999 0.2000000000000001 1.5982155562117015
1.1199999999999999 0.2500000000000000 1.6053263988119908
1.1199999999999999 0.3000000000000000 1.6143502321597252
1.1199999999999999 0.3500000000000001 1.6254688012312157
1.1199999999999999 0.4000000000000000 1.6389120680909315
1.1199999999999999 0.4500000000000001 1.6551602883941454
1.1199999999999999 0.5000000000000000 1.6746264891868825
1.1400000000000001 -0.5000000000000000 1.4910744814981816
1.1400000000000001 -0.4500000000000000 1.5065187639865854
1.1400000000000001 -0.4000000000000000 1.5198463267197244
1.1400000000000001 -0.3500000000000000 1.5311721554131954
1.1400000000000001 -0.3000000000000000 1.5406423430606417
1.1400000000000001 -0.2500000000000000 1.5486040471705000
1.1400000000000001 -0.2000000000000000 1.5549601110556481
1.1400000000000001 -0.1499999999999999 1.5597899599591001
1.1400000000000001 -0.1000000000000000 1.5632087581179990
1.1400000000000001 -0.0500000000000000 1.5652629367293405
1.1400000000000001 0.0000000000000000 1.5659391812522254
1.1400000000000001 0.0500000000000000 1.5666040210016439
1.1400000000000001 0.1000000000000001 1.5686622589052215
1.1400000000000001 0.1500000000000000 1.5721233394439431
1.1400000000000001 0.2000000000000001 1.5770682143591062
1.1400000000000001 0.2500000000000000 1.5835974281912790
1.1400000000000001 0.3000000000000000 1.5918242790478405
1.1400000000000001 0.3500000000000001 1.6019685349730972
1.1400000000000001 0.4000000000000000 1.6142982136449562
1.1400000000000001 0.4500000000000001 1.6290704717059454
1.1400000000000001 0.5000000000000000 1.6468121897628740
1.1600000000000001 -0.5000000000000000 1.4785494665158390
1.1600000000000001 -0.4500000000000000 1.4926550644013461
1.1600000000000001 -0.4000000000000000 1.5047861686887822
1.1600000000000001 -0.3500000000000000 1.5151003016056857
1.1600000000000001 -0.3000000000000000 1.5237905499708311
1.1600000000000001 -0.2500000000000000 1.5309771213293779
1.1600000000000001 -0.2000000000000000 1.5367374746058238
1.1600000000000001 -0.1499999999999999 1.5411790804221766
1.1600000000000001 -0.1000000000000000 1.5442640441526698
1.1600000000000001 -0.0500000000000000 1.5461223594884808
1.1600000000000001 0.0000000000000000 1.5467446233620585
1.1600000000000001 0.0500000000000000 1.5473487716815741
1.1600000000000001 0.1000000000000001 1.5492096319008533
1.1600000000000001 0.1500000000000000 1.5523533405568566
1.1600000000000001 0.2000000000000001 1.5568409166738084
1.1600000000000001 0.2500000000000000 1.5627542990463805
1.1600000000000001 0.3000000000000000 1.5702529624251964
1.1600000000000001 0.3500000000000001 1.5793952448684339
1.1600000000000001 0.4000000000000000 1.5905460284595443
1.1600000000000001 0.4500000000000001 1.6039282537986397
1.1600000000000001 0.5000000000000000 1.6198481210773137
1.1800000000000002 -0.5000000000000000 1.4667288129226939
1.1800000000000002 -0.4500000000000000 1.4795798785815781
1.1800000000000002 -0.4000000000000000 1.4905558659945628
1.1800000000000002 -0.3500000000000000 1.4999035550170023
1.1800000000000002 -0.3000000000000000 1.5079925816591209
1.1800000000000002 -0.2500000000000000 1.5142286627046930
1.1800000000000002 -0.2000000000000000 1.5194624368053251
1.1800000000000002 -0.1499999999999999 1.5234487110239887
1.1800000000000002 -0.1000000000000000 1.5262842325954746
1.1800000000000002 -0.0500000000000000 1.5279445211991767
1.1800000000000002 0.0000000000000000 1.5285006579347109
1.1800000000000002 0.0500000000000000 1.5290543819922515
1.1800000000000002 0.1000000000000001 1.5307269272649597
1.1800000000000002 0.1500000000000000 1.5335354919072106
1.1800000000000002 0.2000000000000001 1.5375535702055572
1.1800000000000002 0.2500000000000000 1.5428684624070681
1.1800000000000002 0.3000000000000000 1.5496461821758134
1.1800000000000002 0.3500000000000001 1.5578609331959252
1.1800000000000002 0.4000000000000000 1.5677966188018675
1.1800000000000002 0.4500000000000001 1.5797934033968457
1.1800000000000002 0.5000000000000000 1.5940370441000449
1.2000000000000002 -0.5000000000000000 1.4555319257380033
1.2000000000000002 -0.4500000000000000 1.4670549372462474
1.2000000000000002 -0.4000000000000000 1.4769007574051067
1.2000000000000002 -0.3500000000000000 1.4853221064493136
1.2000000000000002 -0.3000000000000000 1.4924180489220666
1.2000000000000002 -0.2500000000000000 1.4982073376127407
1.2000000000000002 -0.2000000000000000 1.5028706509373086
1.2000000000000002 -0.1499999999999999 1.5064581265071921
1.2000000000000002 -0.1000000000000000 1.5089545615566360
1.2000000000000002 -0.0500000000000000 1.5104697808616578
1.2000000000000002 0.0000000000000000 1.5109426993176462
1.2000000000000002 0.0500000000000000 1.5114543256060795
1.2000000000000002 0.1000000000000001 1.5129670539261155
1.2000000000000002 0.1500000000000000 1.5155203017744907
1.2000000000000002 0.2000000000000001 1.5190845340693664
1.2000000000000002 0.2500000000000000 1.5238123908537080
1.2000000000000002 0.3000000000000000 1.5298153668001375
1.2000000000000002 0.3500000000000001 1.5371911475390649
1.2000000000000002 0.4000000000000000 1.5460436028514373
1.2000000000000002 0.4500000000000001 1.5566620719405337
1.2000000000000002 0.5000000000000000 1.5693215276136590
1.2200000000000002 -0.5000000000000000 1.4451943982401754
1.2200000000000002 -0.4500000000000000 1.4553872620140549
1.2200000000000002 -0.4000000000000000 1.4642122836037417
1.2200000000000002 -0.3500000000000000 1.4716377974501120
1.2200000000000002 -0.3000000000000000 1.4779319144283480
1.2200000000000002 -0.2500000000000000 1.4831229280760865
1.2200000000000002 -0.2000000000000000 1.4871919460080032
1.2200000000000002 -0.1499999999999999 1.4903734382769089
1.2200000000000002 -0.1000000000000000 1.4926023174289171
1.2200000000000002 -0.0500000000000000 1.4939289028911504
1.2200000000000002 0.0000000000000000 1.4944168821866346
1.2200000000000002 0.0500000000000000 1.4948002370116744
1.2200000000000002 0.1000000000000001 1.4961397927208713
1.2200000000000002 0.1500000000000000 1.4984024585737239
1.2200000000000002 0.2000000000000001 1.5016156750606520
1.2200000000000002 0.2500000000000000 1.5057877184486128
1.2200000000000002 0.3000000000000000 1.5110330894325743
1.2200000000000002 0.3500000000000001 1.5175490223228780
1.2200000000000002 0.4000000000000000 1.5254009003633535
1.2200000000000002 0.4500000000000001 1.5346677887172058
1.2200000000000002 0.5000000000000000 1.5458614540912627
1.2400000000000002 -0.5000000000000000 1.4352601903178916
1.2400000000000002 -0.4500000000000000 1.4443168919588962
1.2400000000000002 -0.4000000000000000 1.4521273911698611
1.2400000000000002 -0.3500000000000000 1.4586225100273666
1.2400000000000002 -0.3000000000000000 1.4641547127668493
1.2400000000000002 -0.2500000000000000 1.4686734789843523
1.2400000000000002 -0.2000000000000000 1.4723193235499896
1.2400000000000002 -0.1499999999999999 1.4750798089831949
1.2400000000000002 -0.1000000000000000 1.4769385363001124
1.2400000000000002 -0.0500000000000000 1.4780809626704132
1.2400000000000002 0.0000000000000000 1.4784955088232001
1.2400000000000002 0.0500000000000000 1.4788672371470715
1.2400000000000002 0.1000000000000001 1.4800169327125010
1.2400000000000002 0.1500000000000000 1.4819974223278214
1.2400000000000002 0.2000000000000001 1.4847733721340388
1.2400000000000002 0.2500000000000000 1.4884322593788450
1.2400000000000002 0.3000000000000000 1.4930531635340998
1.2400000000000002 0.3500000000000001 1.4985520484770394
1.2400000000000002 0.4000000000000000 1.5053558321009350
1.2400000000000002 0.4500000000000001 1.5133785746100572
1.2400000000000002 0.5000000000000000 1.5228907823424125
1.2600000000000002 -0.5000000000000000 1.4260512627867139
1.2600000000000002 -0.4500000000000000 1.4339771294808004
1.2600000000000002 -0.4000000000000000 1.4406440731684547
1.2600000000000002 -0.3500000000000000 1.4464362458974795
1.2600000000000002 -0.3000000000000000 1.4511294888365491
1.2600000000000002 -0.2500000000000000 1.4550193992365625
1.2600000000000002 -0.2000000000000000 1.4582129380431836
1.2600000000000002 -0.1499999999999999 1.4606309573239495
1.2600000000000002 -0.1000000000000000 1.4622686223051096
1.2600000000000002 -0.0500000000000000 1.4632220030912499
1.2600000000000002 0.0000000000000000 1.4635521499739759
1.2600000000000002 0.0500000000000000 1.4638419070964876
1.2600000000000002 0.1000000000000001 1.4647956601309287
1.2600000000000002 0.1500000000000000 1.4664744376033294
1.2600000000000002 0.2000000000000001 1.4688030251120643
1.2600000000000002 0.2500000000000000 1.4720727505820637
1.2600000000000002 0.3000000000000000 1.4760253373227439
1.2600000000000002 0.3500000000000001 1.4808018304211052
1.2600000000000002 0.4000000000000000 1.4865893809662247
1.2600000000000002 0.4500000000000001 1.4936193721428941
1.2600000000000002 0.5000000000000000 1.5019606568160424
1.2800000000000002 -0.5000000000000000 1.4177341541973010
1.2800000000000002 -0.4500000000000000 1.4244956624973568
1.2800000000000002 -0.4000000000000000 1.4300761901407482
1.2800000000000002 -0.3500000000000000 1.4350044139612248
1.2800000000000002 -0.3000000000000000 1.4390104657402958
1.2800000000000002 -0.2500000000000000 1.4422558786673390
1.2800000000000002 -0.2000000000000000 1.4449339830237271
1.2800000000000002 -0.1499999999999999 1.4469820777437223
1.2800000000000002 -0.1000000000000000 1.4484704066186507
1.2800000000000002 -0.0500000000000000 1.4493403475713431
1.2800000000000002 0.0000000000000000 1.4496169720484662
1.2800000000000002 0.0500000000000000 1.4498930632913924
1.2800000000000002 0.1000000000000001 1.4508030403638466
1.2800000000000002 0.1500000000000000 1.4520918339729372
1.2800000000000002 0.2000000000000001 1.4541090632908662
1.2800000000000002 0.2500000000000000 1.4570647947728290
1.2800000000000002 0.3000000000000000 1.4602948754003426
1.2800000000000002 0.3500000000000001 1.4647953552233930
1.2800000000000002 0.4000000000000000 1.4687919335244051
1.2800000000000002 0.4500000000000001 1.4744281677144446
1.2800000000000002 0.5000000000000000 1.4811169549383107
1.3000000000000003 -0.5000000000000000 1.4099538199330612
1.3000000000000003 -0.4500000000000000 1.4156298064281838
1.3000000000000003 -0.4000000000000000 1.4205045732863881
1.3000000000000003 -0.3500000000000000 1.4245002354907754
1.3000000000000003 -0.3000000000000000 1.4279740932353135
1.3000000000000003 -0.2500000000000000 1.4307967578001490
1.3000000000000003 -0.2000000000000000 1.4329463138829008
1.3000000000000003 -0.1499999999999999 1.4346134943066220
1.3000000000000003 -0.1000000000000000 1.4357494729333511
1.3000000000000003 -0.0500000000000000 1.4363740891918435
1.3000000000000003 0.0000000000000000 1.4365175721125523
1.3000000000000003 0.0500000000000000 1.4366885877117221
1.3000000000000003 0.1000000000000001 1.4373368916221829
1.3000000000000003 0.1500000000000000 1.4384089252567183
1.3000000000000003 0.2000000000000001 1.4400445509404878
1.3000000000000003 0.2500000000000000 1.4420236952005654
1.3000000000000003 0.3000000000000000 1.4447032509341378
1.3000000000000003 0.3500000000000001 1.4479492112759351
1.3000000000000003 0.4000000000000000 1.4519416101406906
1.3000000000000003 0.4500000000000001 1.4564225881028943
1.3000000000000003 0.5000000000000000 1.4620718668145698
1.3200000000000003 -0.5000000000000000 1.4029198654334532
1.3200000000000003 -0.4500000000000000 1.4074459439640488
1.3200000000000003 -0.4000000000000000 1.4115786166122497
1.3200000000000003 -0.3500000000000000 1.4147572288504904
1.3200000000000003 -0.3000000000000000 1.4172670272374530
1.3200000000000003 -0.2500000000000000 1.4192953387595382
1.3200000000000003 -0.2000000000000000 1.4209230806615423
1.3200000000000003 -0.1499999999999999 1.4221308711509593
1.3200000000000003 -0.1000000000000000 1.4230680870429313
1.3200000000000003 -0.0500000000000000 1.4235466564307768
1.3200000000000003 0.0000000000000000 1.4237813314864745
1.3200000000000003 0.0500000000000000 1.4218466827289504
1.3200000000000003 0.1000000000000001 1.4244176370569002
1.3200000000000003 0.1500000000000000 1.4254032292167518
1.3200000000000003 0.2000000000000001 1.4268697288284575
1.3200000000000003 0.2500000000000000 1.4285020154967278
1.3200000000000003 0.3000000000000000 1.4303895594769849
1.3200000000000003 0.3500000000000001 1.4329915407173106
1.3200000000000003 0.4000000000000000 1.4361033183757179
1.3200000000000003 0.4500000000000001 1.4396427391046798
1.3200000000000003 0.5000000000000000 1.4443353709410691
1.3400000000000001 -0.5000000000000000 1.3962730577905014
1.3400000000000001 -0.4500000000000000 1.3998960526617623
1.3400000000000001 -0.4000000000000000 1.4027619026621285
1.3400000000000001 -0.3500000000000000 1.4049285522723314
1.3400000000000001 -0.3000000000000000 1.4069779810334091
1.3400000000000001 -0.2500000000000000 1.4086083229165147
1.3400000000000001 -0.2000000000000000 1.4099955020536350
1.3400000000000001 -0.1499999999999999 1.4109051331280844
1.3400000000000001 -0.1000000000000000 1.4115466382365125
1.3400000000000001 -0.0500000000000000 1.4119845841843872
1.3400000000000001 0.0000000000000000 1.4121487397595702
1.3400000000000001 0.0500000000000000 1.4122412239895545
1.3400000000000001 0.1000000000000001 1.4123174368680305
1.3400000000000001 0.1500000000000000 1.4133525726152052
1.3400000000000001 0.2000000000000001 1.4142429176656093
1.3400000000000001 0.2500000000000000 1.4156675693969465
1.3400000000000001 0.3000000000000000 1.4172909747800584
1.3400000000000001 0.3500000000000001 1.4191808642749697
1.3400000000000001 0.4000000000000000 1.4215488279122370
1.3400000000000001 0.4500000000000001 1.4249956658441727
1.3400000000000001 0.5000000000000000 1.4276475657890868
1.3600000000000001 -0.5000000000000000 1.3896950938995714
1.3600000000000001 -0.4500000000000000 1.3924216737354387
1.3600000000000001 -0.4000000000000000 1.3945452133962397
1.3600000000000001 -0.3500000000000000 1.3961702859586769
1.3600000000000001 -0.3000000000000000 1.3974506175612220
1.3600000000000001 -0.2500000000000000 1.3987204604554631
1.3600000000000001 -0.2000000000000000 1.3996085411264669
1.3600000000000001 -0.1499999999999999 1.4003075474488267
1.3600000000000001 -0.1000000000000000 1.4008550889763094
1.3600000000000001 -0.0500000000000000 1.4011211379019390
1.3600000000000001 0.0000000000000000 1.4011729316535360
1.3600000000000001 0.0500000000000000 1.4013272582912932
1.3600000000000001 0.1000000000000001 1.4023992806599568
1.3600000000000001 0.1500000000000000 1.4020698041508899
1.3600000000000001 0.2000000000000001 1.4027738639139278
1.3600000000000001 0.2500000000000000 1.4037647087404395
1.3600000000000001 0.3000000000000000 1.4050316669205896
1.3600000000000001 0.3500000000000001 1.4066444102895677
1.3600000000000001 0.4000000000000000 1.4089626211673232
1.3600000000000001 0.4500000000000001 1.4105457065117331
1.3600000000000001 0.5000000000000000 1.4119922468388670
1.3800000000000003 -0.5000000000000000 1.3832168994317005
1.3800000000000003 -0.4500000000000000 1.3853498724160924
1.3800000000000003 -0.4000000000000000 1.3867744486362508
1.3800000000000003 -0.3500000000000000 1.3877994371261941
1.3800000000000003 -0.3000000000000000 1.3888401579865064
1.3800000000000003 -0.2500000000000000 1.3892848815899630
1.3800000000000003 -0.2000000000000000 1.3898838620040306
1.3800000000000003 -0.1499999999999999 1.3903522965797745
1.3800000000000003 -0.1000000000000000 1.3907396009490802
1.3800000000000003 -0.0500000000000000 1.3909792073533869
1.3800000000000003 0.0000000000000000 1.3911594956738480
1.3800000000000003 0.0500000000000000 1.3909674620731309
1.3800000000000003 0.1000000000000001 1.3912926134301045
1.3800000000000003 0.1500000000000000 1.3916013594338037
1.3800000000000003 0.2000000000000001 1.3908810057021963
1.3800000000000003 0.2500000000000000 1.3927223163831579
1.3800000000000003 0.3000000000000000 1.3931228881198383
1.3800000000000003 0.3500000000000001 1.3942796211918538
1.3800000000000003 0.4000000000000000 1.3954156662395838
1.3800000000000003 0.4500000000000001 1.3964635843758355
1.3800000000000003 0.5000000000000000 1.3974280021260292
1.4000000000000004 -0.5000000000000000 1.3769429433983760
1.4000000000000004 -0.4500000000000000 1.3783374588141148
1.4000000000000004 -0.4000000000000000 1.3792785469348336
1.4000000000000004 -0.3500000000000000 1.3803922987391575
1.4000000000000004 -0.3000000000000000 1.3802081890467810
1.4000000000000004 -0.2500000000000000 1.3803804225553673
1.4000000000000004 -0.2000000000000000 1.3805053073539066
1.4000000000000004 -0.1499999999999999 1.3806498238000975
1.4000000000000004 -0.1000000000000000 1.3809046720320675
1.4000000000000004 -0.0500000000000000 1.3812317929815676
1.4000000000000004 0.0000000000000000 1.3815359452456955
1.4000000000000004 0.0500000000000000 1.3810369373085989
1.4000000000000004 0.1000000000000001 1.3812746263304274
1.4000000000000004 0.1500000000000000 1.3814758802811282
1.4000000000000004 0.2000000000000001 1.3818366430643620
1.4000000000000004 0.2500000000000000 1.3818420110847036
1.4000000000000004 0.3000000000000000 1.3822674152088323
1.4000000000000004 0.3500000000000001 1.3828405445224186
1.4000000000000004 0.4000000000000000 1.3833084713570449
1.4000000000000004 0.4500000000000001 1.3836232247658595
1.4000000000000004 0.5000000000000000 1.3838383132280154
1.4200000000000002 -0.5000000000000000 1.3699882603381877
1.4200000000000002 -0.4500000000000000 1.3708577979590864
1.4200000000000002 -0.4000000000000000 1.3715967349100415
1.4200000000000002 -0.3500000000000000 1.3717700049308674
1.4200000000000002 -0.3000000000000000 1.3718247392407745
1.4200000000000002 -0.2500000000000000 1.3722002574558405
1.4200000000000002 -0.2000000000000000 1.3718666221703772
1.4200000000000002 -0.1499999999999999 1.3713749391896131
1.4200000000000002 -0.1000000000000000 1.3718110475079535
1.4200000000000002 -0.0500000000000000 1.3717987121183279
1.4200000000000002 0.0000000000000000 1.3718615417307176
1.4200000000000002 0.0500000000000000 1.3718432796614197
1.4200000000000002 0.1000000000000001 1.3718061473082228
1.4200000000000002 0.1500000000000000 1.3716672662636789
1.4200000000000002 0.2000000000000001 1.3719456297675148
1.4200000000000002 0.2500000000000000 1.3718927402875001
1.4200000000000002 0.3000000000000000 1.3715863881946291
1.4200000000000002 0.3500000000000001 1.3716796609686033
1.4200000000000002 0.4000000000000000 1.3718515100904498
1.4200000000000002 0.4500000000000001 1.3717685430418536
1.4200000000000002 0.5000000000000000 1.3711531854694308
1.4399999999999999 -0.5000000000000000 1.3621885419461766
1.4399999999999999 -0.4500000000000000 1.3626958289679225
1.4399999999999999 -0.4000000000000000 1.3631426405946077
1.4399999999999999 -0.3500000000000000 1.3632944701403917
1.4399999999999999 -0.3000000000000000 1.3633417487017871
1.4399999999999999 -0.2500000000000000 1.3634194248501483
1.4399999999999999 -0.2000000000000000 1.3625470774283401
1.4399999999999999 -0.1499999999999999 1.3627404556510798
1.4399999999999999 -0.1000000000000000 1.3625288329938490
1.4399999999999999 -0.0500000000000000 1.3625679331841147
1.4399999999999999 0.0000000000000000 1.3625639474066911
1.4399999999999999 0.0500000000000000 1.3624549835355548
1.4399999999999999 0.1000000000000001 1.3624726166126924
1.4399999999999999 0.1500000000000000 1.3621817196581703
1.4399999999999999 0.2000000000000001 1.3618638878924954
1.4399999999999999 0.2500000000000000 1.3621428842580059
1.4399999999999999 0.3000000000000000 1.3616210024561366
1.4399999999999999 0.3500000000000001 1.3605446814302034
1.4399999999999999 0.4000000000000000 1.3607087533406954
1.4399999999999999 0.4500000000000001 1.3602955507229428
1.4399999999999999 0.5000000000000000 1.3588953941427349
1.4600000000000000 -0.5000000000000000 1.3525280662721397
1.4600000000000000 -0.4500000000000000 1.3530102533876129
1.4600000000000000 -0.4000000000000000 1.3532622316208585
1.4600000000000000 -0.3500000000000000 1.3530637953334252
1.4600000000000000 -0.3000000000000000 1.3533076305391418
1.4600000000000000 -0.2500000000000000 1.3534000538147706
1.4600000000000000 -0.2000000000000000 1.3534948576917432
1.4600000000000000 -0.1499999999999999 1.3532240650988976
1.4600000000000000 -0.1000000000000000 1.3529279108391616
1.4600000000000000 -0.0500000000000000 1.3528158033129096
1.4600000000000000 0.0000000000000000 1.3529984171854008
1.4600000000000000 0.0500000000000000 1.3529827834790789
1.4600000000000000 0.1000000000000001 1.3526118996067491
1.4600000000000000 0.1500000000000000 1.3525465596625805
1.4600000000000000 0.2000000000000001 1.3523911207269026
1.4600000000000000 0.2500000000000000 1.3516724945380325
1.4600000000000000 0.3000000000000000 1.3514297403089692
1.4600000000000000 0.3500000000000001 1.3498138567938041
1.4600000000000000 0.4000000000000000 1.3489628296438982
1.4600000000000000 0.4500000000000001 1.3484457076547467
1.4600000000000000 0.5000000000000000 1.3470337184886538
1.4800000000000002 -0.5000000000000000 1.3405980513937599
1.4800000000000002 -0.4500000000000000 1.3414384842905758
1.4800000000000002 -0.4000000000000000 1.3412873221819717
1.4800000000000002 -0.3500000000000000 1.3414598162405718
1.4800000000000002 -0.3000000000000000 1.3407399580866419
1.4800000000000002 -0.2500000000000000 1.3414566321216013
1.4800000000000002 -0.2000000000000000 1.3413862978865105
1.4800000000000002 -0.1499999999999999 1.3412292498724940
1.4800000000000002 -0.1000000000000000 1.3418867472068077
1.4800000000000002 -0.0500000000000000 1.3416695103015186
1.4800000000000002 0.0000000000000000 1.3416804096768578
1.4800000000000002 0.0500000000000000 1.3416705446274340
1.4800000000000002 0.1000000000000001 1.3413853823110498
1.4800000000000002 0.1500000000000000 1.3412234140644135
1.4800000000000002 0.2000000000000001 1.3409423918218617
1.4800000000000002 0.2500000000000000 1.3404941072726098
1.4800000000000002 0.3000000000000000 1.3398625173675145
1.4800000000000002 0.3500000000000001 1.3388185081802084
1.4800000000000002 0.4000000000000000 1.3367004786703998
1.4800000000000002 0.4500000000000001 1.3360207444918570
1.4800000000000002 0.5000000000000000 1.3352077046467161
1.5000000000000000 -0.5000000000000000 1.3272665707296545
1.5000000000000000 -0.4500000000000000 1.3282984696558755
1.5000000000000000 -0.4000000000000000 1.3287506787989924
1.5000000000000000 -0.3500000000000000 1.3287632127595201
1.5000000000000000 -0.3000000000000000 1.3283466009761886
1.5000000000000000 -0.2500000000000000 1.3281583180202929
1.5000000000000000 -0.2000000000000000 1.3276697376794862
1.5000000000000000 -0.1499999999999999 1.3274074290720201
1.5000000000000000 -0.1000000000000000 1.3275948992761661
1.5000000000000000 -0.0500000000000000 1.3277755211666507
1.5000000000000000 0.0000000000000000 1.3278979572276524
1.5000000000000000 0.0500000000000000 1.3273138689554524
1.5000000000000000 0.1000000000000001 1.3274966280257106
1.5000000000000000 0.1500000000000000 1.3274968755572174
1.5000000000000000 0.2000000000000001 1.3274979870067767
1.5000000000000000 0.2500000000000000 1.3275042097117438
1.5000000000000000 0.3000000000000000 1.3274402454722791
1.5000000000000000 0.3500000000000001 1.3266012445953574
1.5000000000000000 0.4000000000000000 1.3256267330768163
1.5000000000000000 0.4500000000000001 1.3224162370810726
1.5000000000000000 0.5000000000000000 1.3216126901722944


==> figures/gradients/verification_2D/1e-4/plot_data_1.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.0000745434772162
1.1000000000000001 -0.4500000000000000 0.0000624571808033
1.1000000000000001 -0.4000000000000000 0.0000749779526956
1.1000000000000001 -0.3500000000000000 0.0000688991105503
1.1000000000000001 -0.3000000000000000 0.0000678174190268
1.1000000000000001 -0.2500000000000000 0.0000729254064222
1.1000000000000001 -0.2000000000000000 0.0000811510988422
1.1000000000000001 -0.1499999999999999 0.0000762649445379
1.1000000000000001 -0.1000000000000000 0.0000773157389729
1.1000000000000001 -0.0500000000000000 0.0000747816247180
1.1000000000000001 0.0000000000000000 0.0000703155411064
1.1000000000000001 0.0500000000000000 0.0000750772159253
1.1000000000000001 0.1000000000000001 0.0000758793928219
1.1000000000000001 0.1500000000000000 0.0000758891224786
1.1000000000000001 0.2000000000000001 0.0000746783817798
1.1000000000000001 0.2500000000000000 0.0000831676995491
1.1000000000000001 0.3000000000000000 0.0000765634101104
1.1000000000000001 0.3500000000000001 0.0000906016202202
1.1000000000000001 0.4000000000000000 0.0000812082008984
1.1000000000000001 0.4500000000000001 0.0000934645729171
1.1000000000000001 0.5000000000000000 0.0000992727883964
1.1199999999999999 -0.5000000000000000 0.0000360197033747
1.1199999999999999 -0.4500000000000000 0.0000427624823447
1.1199999999999999 -0.4000000000000000 0.0000356902345204
1.1199999999999999 -0.3500000000000000 0.0000453068853317
1.1199999999999999 -0.3000000000000000 0.0000395102343683
1.1199999999999999 -0.2500000000000000 0.0000418903146644
1.1199999999999999 -0.2000000000000000 0.0000456453490582
1.1199999999999999 -0.1499999999999999 0.0000456031872391
1.1199999999999999 -0.1000000000000000 0.0000521208943902
1.1199999999999999 -0.0500000000000000 0.0000645624584813
1.1199999999999999 0.0000000000000000 0.0000530227425183
1.1199999999999999 0.0500000000000000 0.0000610561937334
1.1199999999999999 0.1000000000000001 0.0000620348050244
1.1199999999999999 0.1500000000000000 0.0000540307756104
1.1199999999999999 0.2000000000000001 0.0000529612566024
1.1199999999999999 0.2500000000000000 0.0000542506933900
1.1199999999999999 0.3000000000000000 0.0000646436006487
1.1199999999999999 0.3500000000000001 0.0000706831606373
1.1199999999999999 0.4000000000000000 0.0000419430450579
1.1199999999999999 0.4500000000000001 0.0000691484476995
1.1199999999999999 0.5000000000000000 0.0000798879654494
1.1400000000000001 -0.5000000000000000 0.0000330543879204
1.1400000000000001 -0.4500000000000000 0.0000210591687385
1.1400000000000001 -0.4000000000000000 0.0000320241737492
1.1400000000000001 -0.3500000000000000 0.0000278339255464
1.1400000000000001 -0.3000000000000000 0.0000178119478672
1.1400000000000001 -0.2500000000000000 0.0000203634696403
1.1400000000000001 -0.2000000000000000 0.0000260335269534
1.1400000000000001 -0.1499999999999999 0.0000171411247210
1.1400000000000001 -0.1000000000000000 0.0000159476145902
1.1400000000000001 -0.0500000000000000 0.0000241834813308
1.1400000000000001 0.0000000000000000 0.0000231878725326
1.1400000000000001 0.0500000000000000 0.0000167165956960
1.1400000000000001 0.1000000000000001 0.0000245704344864
1.1400000000000001 0.1500000000000000 0.0000233133549244
1.1400000000000001 0.2000000000000001 0.0000273489096899
1.1400000000000001 0.2500000000000000 0.0000258388134482
1.1400000000000001 0.3000000000000000 0.0000299241097866
1.1400000000000001 0.3500000000000001 0.0000328538484541
1.1400000000000001 0.4000000000000000 0.0000332298428159
1.1400000000000001 0.4500000000000001 0.0000373126747263
1.1400000000000001 0.5000000000000000 0.0000389618188342
1.1600000000000001 -0.5000000000000000 0.0000189872820776
1.1600000000000001 -0.4500000000000000 0.0000066017181515
1.1600000000000001 -0.4000000000000000 0.0000126134806006
1.1600000000000001 -0.3500000000000000 0.0000017014382851
1.1600000000000001 -0.3000000000000000 0.0000027511995866
1.1600000000000001 -0.2500000000000000 0.0000051761789724
1.1600000000000001 -0.2000000000000000 0.0000068881465234
1.1600000000000001 -0.1499999999999999 0.0000174846946222
1.1600000000000001 -0.1000000000000000 0.0000068156022215
1.1600000000000001 -0.0500000000000000 0.0000094907882911
1.1600000000000001 0.0000000000000000 0.0000139003997108
1.1600000000000001 0.0500000000000000 0.0000069704087721
1.1600000000000001 0.1000000000000001 0.0000062499837249
1.1600000000000001 0.1500000000000000 0.0000098460385069
1.1600000000000001 0.2000000000000001 0.0000125928824682
1.1600000000000001 0.2500000000000000 0.0000099632260750
1.1600000000000001 0.3000000000000000 0.0000281380489447
1.1600000000000001 0.3500000000000001 0.0000138200170267
1.1600000000000001 0.4000000000000000 0.0000208292395321
1.1600000000000001 0.4500000000000001 0.0000377268866187
1.1600000000000001 0.5000000000000000 0.0000128922643620
1.1800000000000002 -0.5000000000000000 0.0000194015056010
1.1800000000000002 -0.4500000000000000 0.0000344822529842
1.1800000000000002 -0.4000000000000000 0.0000370664460023
1.1800000000000002 -0.3500000000000000 0.0000278530446077
1.1800000000000002 -0.3000000000000000 0.0001587396848549
1.1800000000000002 -0.2500000000000000 0.0000140344361450
1.1800000000000002 -0.2000000000000000 0.0000241560034652
1.1800000000000002 -0.1499999999999999 0.0000172693512318
1.1800000000000002 -0.1000000000000000 0.0000263050942923
1.1800000000000002 -0.0500000000000000 0.0000150874446899
1.1800000000000002 0.0000000000000000 0.0000171982954619
1.1800000000000002 0.0500000000000000 0.0000171091933525
1.1800000000000002 0.1000000000000001 0.0000209916678869
1.1800000000000002 0.1500000000000000 0.0000122719973221
1.1800000000000002 0.2000000000000001 0.0000056464879132
1.1800000000000002 0.2500000000000000 0.0000027748825160
1.1800000000000002 0.3000000000000000 0.0000262053700813
1.1800000000000002 0.3500000000000001 0.0000021133102733
1.1800000000000002 0.4000000000000000 0.0000085810844606
1.1800000000000002 0.4500000000000001 0.0000014367871601
1.1800000000000002 0.5000000000000000 0.0000045415510808
1.2000000000000002 -0.5000000000000000 0.0000245629828089
1.2000000000000002 -0.4500000000000000 0.0000311032347721
1.2000000000000002 -0.4000000000000000 0.0000358488365201
1.2000000000000002 -0.3500000000000000 0.0000350204333697
1.2000000000000002 -0.3000000000000000 0.0000274623304892
1.2000000000000002 -0.2500000000000000 0.0000360449009038
1.2000000000000002 -0.2000000000000000 0.0000375862025831
1.2000000000000002 -0.1499999999999999 0.0000302603241507
1.2000000000000002 -0.1000000000000000 0.0000394349216694
1.2000000000000002 -0.0500000000000000 0.0000277680292728
1.2000000000000002 0.0000000000000000 0.0000444987665486
1.2000000000000002 0.0500000000000000 0.0000389947535827
1.2000000000000002 0.1000000000000001 0.0000367250806347
1.2000000000000002 0.1500000000000000 0.0000257387498132
1.2000000000000002 0.2000000000000001 0.0000490370711124
1.2000000000000002 0.2500000000000000 0.0000586198513651
1.2000000000000002 0.3000000000000000 0.0000470563778607
1.2000000000000002 0.3500000000000001 0.0000428828722717
1.2000000000000002 0.4000000000000000 0.0000516470692677
1.2000000000000002 0.4500000000000001 0.0000357895266264
1.2000000000000002 0.5000000000000000 0.0000249149893473
1.2200000000000002 -0.5000000000000000 0.0000587867419571
1.2200000000000002 -0.4500000000000000 0.0000340376637171
1.2200000000000002 -0.4000000000000000 0.0000286693745388
1.2200000000000002 -0.3500000000000000 0.0000149327062504
1.2200000000000002 -0.3000000000000000 0.0000163609781581
1.2200000000000002 -0.2500000000000000 0.0000095370611756
1.2200000000000002 -0.2000000000000000 0.0000012442519237
1.2200000000000002 -0.1499999999999999 0.0000229248805675
1.2200000000000002 -0.1000000000000000 0.0000060899279596
1.2200000000000002 -0.0500000000000000 0.0000083035458820
1.2200000000000002 0.0000000000000000 0.0000377723264092
1.2200000000000002 0.0500000000000000 0.0000074040878900
1.2200000000000002 0.1000000000000001 0.0000131659160087
1.2200000000000002 0.1500000000000000 0.0000159121804127
1.2200000000000002 0.2000000000000001 0.0000211566782455
1.2200000000000002 0.2500000000000000 0.0000134547352966
1.2200000000000002 0.3000000000000000 0.0000231477025736
1.2200000000000002 0.3500000000000001 0.0000332718993006
1.2200000000000002 0.4000000000000000 0.0000426800163096
1.2200000000000002 0.4500000000000001 0.0000509724966603
1.2200000000000002 0.5000000000000000 0.0000872865923148
1.2400000000000002 -0.5000000000000000 0.0000216777907733
1.2400000000000002 -0.4500000000000000 0.0000075191806692
1.2400000000000002 -0.4000000000000000 0.0000142053745143
1.2400000000000002 -0.3500000000000000 0.0000109800112744
1.2400000000000002 -0.3000000000000000 0.0000136356934084
1.2400000000000002 -0.2500000000000000 0.0000234679062645
1.2400000000000002 -0.2000000000000000 0.0000256009335607
1.2400000000000002 -0.1499999999999999 0.0000016150868794
1.2400000000000002 -0.1000000000000000 0.0000238063272186
1.2400000000000002 -0.0500000000000000 0.0000307751795487
1.2400000000000002 0.0000000000000000 0.0000140311828660
1.2400000000000002 0.0500000000000000 0.0000254072496034
1.2400000000000002 0.1000000000000001 0.0000348218738068
1.2400000000000002 0.1500000000000000 0.0000161693444951
1.2400000000000002 0.2000000000000001 0.0000376438630633
1.2400000000000002 0.2500000000000000 0.0000498176993392
1.2400000000000002 0.3000000000000000 0.0000343465512907
1.2400000000000002 0.3500000000000001 0.0000712889918228
1.2400000000000002 0.4000000000000000 0.0001013625640507
1.2400000000000002 0.4500000000000001 0.0001248954796730
1.2400000000000002 0.5000000000000000 0.0001504977909954
1.2600000000000002 -0.5000000000000000 0.0000836836365656
1.2600000000000002 -0.4500000000000000 0.0000703759436113
1.2600000000000002 -0.4000000000000000 0.0000910200675658
1.2600000000000002 -0.3500000000000000 0.0000770590894066
1.2600000000000002 -0.3000000000000000 0.0000720723414041
1.2600000000000002 -0.2500000000000000 0.0000753996043028
1.2600000000000002 -0.2000000000000000 0.0000537509253197
1.2600000000000002 -0.1499999999999999 0.0000501698092033
1.2600000000000002 -0.1000000000000000 0.0000710482049826
1.2600000000000002 -0.0500000000000000 0.0000839833990724
1.2600000000000002 0.0000000000000000 0.0000810952309394
1.2600000000000002 0.0500000000000000 0.0000975494231441
1.2600000000000002 0.1000000000000001 0.0001032749181857
1.2600000000000002 0.1500000000000000 0.0000881115369222
1.2600000000000002 0.2000000000000001 0.0001081159128265
1.2600000000000002 0.2500000000000000 0.0000346710452595
1.2600000000000002 0.3000000000000000 0.0000459435969167
1.2600000000000002 0.3500000000000001 0.0000454059024389
1.2600000000000002 0.4000000000000000 0.0000047943884818
1.2600000000000002 0.4500000000000001 0.0000499105089262
1.2600000000000002 0.5000000000000000 0.0002369855825633
1.2800000000000002 -0.5000000000000000 0.0000277799639708
1.2800000000000002 -0.4500000000000000 0.0000508176134215
1.2800000000000002 -0.4000000000000000 0.0000797980508858
1.2800000000000002 -0.3500000000000000 0.0000457999343696
1.2800000000000002 -0.3000000000000000 0.0000487807361395
1.2800000000000002 -0.2500000000000000 0.0000435938703582
1.2800000000000002 -0.2000000000000000 0.0000152086000953
1.2800000000000002 -0.1499999999999999 0.0000035807445094
1.2800000000000002 -0.1000000000000000 0.0000346040694845
1.2800000000000002 -0.0500000000000000 0.0000382405466275
1.2800000000000002 0.0000000000000000 0.0000338896903872
1.2800000000000002 0.0500000000000000 0.0000321058719756
1.2800000000000002 0.1000000000000001 0.0000752220556372
1.2800000000000002 0.1500000000000000 0.0000275625449096
1.2800000000000002 0.2000000000000001 0.0000676454241281
1.2800000000000002 0.2500000000000000 0.0002630713689916
1.2800000000000002 0.3000000000000000 0.0002133866320727
1.2800000000000002 0.3500000000000001 0.0004590521907812
1.2800000000000002 0.4000000000000000 0.0000103375765091
1.2800000000000002 0.4500000000000001 0.0000567973966732
1.2800000000000002 0.5000000000000000 0.0001109574383057
1.3000000000000003 -0.5000000000000000 0.0000246494070016
1.3000000000000003 -0.4500000000000000 0.0000071201756312
1.3000000000000003 -0.4000000000000000 0.0000665400425081
1.3000000000000003 -0.3500000000000000 0.0000890618169812
1.3000000000000003 -0.3000000000000000 0.0001263460934657
1.3000000000000003 -0.2500000000000000 0.0002273100297602
1.3000000000000003 -0.2000000000000000 0.0002531304121225
1.3000000000000003 -0.1499999999999999 0.0002678017613259
1.3000000000000003 -0.1000000000000000 0.0002439080460998
1.3000000000000003 -0.0500000000000000 0.0002030900354984
1.3000000000000003 0.0000000000000000 0.0001499917111694
1.3000000000000003 0.0500000000000000 0.0001100339242029
1.3000000000000003 0.1000000000000001 0.0000740501011282
1.3000000000000003 0.1500000000000000 0.0000088510766078
1.3000000000000003 0.2000000000000001 0.0000109367047587
1.3000000000000003 0.2500000000000000 0.0000283988409874
1.3000000000000003 0.3000000000000000 0.0000623341169653
1.3000000000000003 0.3500000000000001 0.0001056792742978
1.3000000000000003 0.4000000000000000 0.0001326042322978
1.3000000000000003 0.4500000000000001 0.0001813650116002
1.3000000000000003 0.5000000000000000 0.0001399658943748
1.3200000000000003 -0.5000000000000000 0.0000686692947072
1.3200000000000003 -0.4500000000000000 0.0000808857247140
1.3200000000000003 -0.4000000000000000 0.0002030183983221
1.3200000000000003 -0.3500000000000000 0.0002536676193732
1.3200000000000003 -0.3000000000000000 0.0001251559143163
1.3200000000000003 -0.2500000000000000 0.0000036846150399
1.3200000000000003 -0.2000000000000000 0.0000315753660695
1.3200000000000003 -0.1499999999999999 0.0000517098543540
1.3200000000000003 -0.1000000000000000 0.0000326723795950
1.3200000000000003 -0.0500000000000000 0.0000708688117392
1.3200000000000003 0.0000000000000000 0.0000345875888725
1.3200000000000003 0.0500000000000000 0.0012722767029802
1.3200000000000003 0.1000000000000001 0.0000855136067306
1.3200000000000003 0.1500000000000000 0.0000734131742665
1.3200000000000003 0.2000000000000001 0.0000179056380518
1.3200000000000003 0.2500000000000000 0.0000802660254871
1.3200000000000003 0.3000000000000000 0.0001521346082624
1.3200000000000003 0.3500000000000001 0.0001607442308095
1.3200000000000003 0.4000000000000000 0.0001285911745420
1.3200000000000003 0.4500000000000001 0.0001299723478406
1.3200000000000003 0.5000000000000000 0.0001038802791755
1.3400000000000001 -0.5000000000000000 0.0001328314369890
1.3400000000000001 -0.4500000000000000 0.0001878750625200
1.3400000000000001 -0.4000000000000000 0.0000838792686876
1.3400000000000001 -0.3500000000000000 0.0000573982781499
1.3400000000000001 -0.3000000000000000 0.0000602628728163
1.3400000000000001 -0.2500000000000000 0.0000977491268467
1.3400000000000001 -0.2000000000000000 0.0000575663232010
1.3400000000000001 -0.1499999999999999 0.0000916213213540
1.3400000000000001 -0.1000000000000000 0.0000998168677124
1.3400000000000001 -0.0500000000000000 0.0000815243821812
1.3400000000000001 0.0000000000000000 0.0000676008389728
1.3400000000000001 0.0500000000000000 0.0000977568206691
1.3400000000000001 0.1000000000000001 0.0003011385982334
1.3400000000000001 0.1500000000000000 0.0000910629089060
1.3400000000000001 0.2000000000000001 0.0001424349943538
1.3400000000000001 0.2500000000000000 0.0000963955756863
1.3400000000000001 0.3000000000000000 0.0000737700700313
1.3400000000000001 0.3500000000000001 0.0000235403622074
1.3400000000000001 0.4000000000000000 0.0000177922850627
1.3400000000000001 0.4500000000000001 0.0004283920409710
1.3400000000000001 0.5000000000000000 0.0002488691307678
1.3600000000000001 -0.5000000000000000 0.0000832957134227
1.3600000000000001 -0.4500000000000000 0.0001148647844632
1.3600000000000001 -0.4000000000000000 0.0000466717778498
1.3600000000000001 -0.3500000000000000 0.0000923840266758
1.3600000000000001 -0.3000000000000000 0.0001253072025268
1.3600000000000001 -0.2500000000000000 0.0001132159317766
1.3600000000000001 -0.2000000000000000 0.0001309891122067
1.3600000000000001 -0.1499999999999999 0.0001605401226523
1.3600000000000001 -0.1000000000000000 0.0001302648661967
1.3600000000000001 -0.0500000000000000 0.0001173350376613
1.3600000000000001 0.0000000000000000 0.0001383885209589
1.3600000000000001 0.0500000000000000 0.0001064945410383
1.3600000000000001 0.1000000000000001 0.0003835657749347
1.3600000000000001 0.1500000000000000 0.0000899312386211
1.3600000000000001 0.2000000000000001 0.0000705003542641
1.3600000000000001 0.2500000000000000 0.0000097795984037
1.3600000000000001 0.3000000000000000 0.0000980443226579
1.3600000000000001 0.3500000000000001 0.0003084558290135
1.3600000000000001 0.4000000000000000 0.0008331956260265
1.3600000000000001 0.4500000000000001 0.0006240719721900
1.3600000000000001 0.5000000000000000 0.0002607344089921
1.3800000000000003 -0.5000000000000000 0.0000351732334650
1.3800000000000003 -0.4500000000000000 0.0000762325239281
1.3800000000000003 -0.4000000000000000 0.0000920274594162
1.3800000000000003 -0.3500000000000000 0.0000459564186424
1.3800000000000003 -0.3000000000000000 0.0000348101950200
1.3800000000000003 -0.2500000000000000 0.0001176995953827
1.3800000000000003 -0.2000000000000000 0.0001238961841802
1.3800000000000003 -0.1499999999999999 0.0000825731547531
1.3800000000000003 -0.1000000000000000 0.0000656541379565
1.3800000000000003 -0.0500000000000000 0.0000545508558044
1.3800000000000003 0.0000000000000000 0.0000188937678330
1.3800000000000003 0.0500000000000000 0.0001277359808531
1.3800000000000003 0.1000000000000001 0.0000479206702870
1.3800000000000003 0.1500000000000000 0.0000142121570077
1.3800000000000003 0.2000000000000001 0.0006291640028655
1.3800000000000003 0.2500000000000000 0.0001492879387804
1.3800000000000003 0.3000000000000000 0.0000065588659278
1.3800000000000003 0.3500000000000001 0.0001360242490150
1.3800000000000003 0.4000000000000000 0.0003006774457459
1.3800000000000003 0.4500000000000001 0.0003209681142176
1.3800000000000003 0.5000000000000000 0.0001829009548615
1.4000000000000004 -0.5000000000000000 0.0000101355611163
1.4000000000000004 -0.4500000000000000 0.0000650384011826
1.4000000000000004 -0.4000000000000000 0.0001746081975008
1.4000000000000004 -0.3500000000000000 0.0003952763320636
1.4000000000000004 -0.3000000000000000 0.0000350914496611
1.4000000000000004 -0.2500000000000000 0.0000997163894798
1.4000000000000004 -0.2000000000000000 0.0001600259684973
1.4000000000000004 -0.1499999999999999 0.0002062810350515
1.4000000000000004 -0.1000000000000000 0.0001440735010761
1.4000000000000004 -0.0500000000000000 0.0000023526627182
1.4000000000000004 0.0000000000000000 0.0001400089103023
1.4000000000000004 0.0500000000000000 0.0001702814905360
1.4000000000000004 0.1000000000000001 0.0000810338844129
1.4000000000000004 0.1500000000000000 0.0000886828230921
1.4000000000000004 0.2000000000000001 0.0000262803496361
1.4000000000000004 0.2500000000000000 0.0000491725170798
1.4000000000000004 0.3000000000000000 0.0000586838426935
1.4000000000000004 0.3500000000000001 0.0001830242321697
1.4000000000000004 0.4000000000000000 0.0002377032530862
1.4000000000000004 0.4500000000000001 0.0003041071169508
1.4000000000000004 0.5000000000000000 0.0001540040307482
1.4200000000000002 -0.5000000000000000 0.0001522390639746
1.4200000000000002 -0.4500000000000000 0.0001091827642885
1.4200000000000002 -0.4000000000000000 0.0000594421067247
1.4200000000000002 -0.3500000000000000 0.0000626094236846
1.4200000000000002 -0.3000000000000000 0.0000001259731169
1.4200000000000002 -0.2500000000000000 0.0001084848597893
1.4200000000000002 -0.2000000000000000 0.0000444840948820
1.4200000000000002 -0.1499999999999999 0.0003401646834681
1.4200000000000002 -0.1000000000000000 0.0000451933349840
1.4200000000000002 -0.0500000000000000 0.0000609490120561
1.4200000000000002 0.0000000000000000 0.0000051498384085
1.4200000000000002 0.0500000000000000 0.0000000196490018
1.4200000000000002 0.1000000000000001 0.0000507500575130
1.4200000000000002 0.1500000000000000 0.0001100108803110
1.4200000000000002 0.2000000000000001 0.0000419461861420
1.4200000000000002 0.2500000000000000 0.0000036482829481
1.4200000000000002 0.3000000000000000 0.0000814821145120
1.4200000000000002 0.3500000000000001 0.0000056894493896
1.4200000000000002 0.4000000000000000 0.0002154767720228
1.4200000000000002 0.4500000000000001 0.0003427317328612
1.4200000000000002 0.5000000000000000 0.0002308311958264
1.4399999999999999 -0.5000000000000000 0.0002513603475222
1.4399999999999999 -0.4500000000000000 0.0001800465315499
1.4399999999999999 -0.4000000000000000 0.0001156162512022
1.4399999999999999 -0.3500000000000000 0.0000192066484617
1.4399999999999999 -0.3000000000000000 0.0000660742489819
1.4399999999999999 -0.2500000000000000 0.0001728058586725
1.4399999999999999 -0.2000000000000000 0.0002481498282088
1.4399999999999999 -0.1499999999999999 0.0000024322968960
1.4399999999999999 -0.1000000000000000 0.0000789502654081
1.4399999999999999 -0.0500000000000000 0.0000043743019702
1.4399999999999999 0.0000000000000000 0.0000101101223190
1.4399999999999999 0.0500000000000000 0.0000443459194391
1.4399999999999999 0.1000000000000001 0.0000104666423292
1.4399999999999999 0.1500000000000000 0.0000976165769370
1.4399999999999999 0.2000000000000001 0.0001569936681309
1.4399999999999999 0.2500000000000000 0.0000839288049365
1.4399999999999999 0.3000000000000000 0.0000187818842249
1.4399999999999999 0.3500000000000001 0.0002392849990601
1.4399999999999999 0.4000000000000000 0.0001142774609332
1.4399999999999999 0.4500000000000001 0.0003384236398429
1.4399999999999999 0.5000000000000000 0.0002240893096223
1.4600000000000000 -0.5000000000000000 0.0001088955060731
1.4600000000000000 -0.4500000000000000 0.0000897784402025
1.4600000000000000 -0.4000000000000000 0.0001785678622602
1.4600000000000000 -0.3500000000000000 0.0002654515788451
1.4600000000000000 -0.3000000000000000 0.0000863805334422
1.4600000000000000 -0.2500000000000000 0.0000598975779112
1.4600000000000000 -0.2000000000000000 0.0001132180052758
1.4600000000000000 -0.1499999999999999 0.0000553335586631
1.4600000000000000 -0.1000000000000000 0.0000206264412314
1.4600000000000000 -0.0500000000000000 0.0000336001005635
1.4600000000000000 0.0000000000000000 0.0001561826288507
1.4600000000000000 0.0500000000000000 0.0001737510587677
1.4600000000000000 0.1000000000000001 0.0000332391460057
1.4600000000000000 0.1500000000000000 0.0001171779054051
1.4600000000000000 0.2000000000000001 0.0001882508432075
1.4600000000000000 0.2500000000000000 0.0000128893169562
1.4600000000000000 0.3000000000000000 0.0001509702697674
1.4600000000000000 0.3500000000000001 0.0003471232176959
1.4600000000000000 0.4000000000000000 0.0002675107448477
1.4600000000000000 0.4500000000000001 0.0001083192590218
1.4600000000000000 0.5000000000000000 0.0002705333507302
1.4800000000000002 -0.5000000000000000 0.0001550540956910
1.4800000000000002 -0.4500000000000000 0.0000185046992214
1.4800000000000002 -0.4000000000000000 0.0002338755608805
1.4800000000000002 -0.3500000000000000 0.0002347407697594
1.4800000000000002 -0.3000000000000000 0.0005812836076521
1.4800000000000002 -0.2500000000000000 0.0001413765466413
1.4800000000000002 -0.2000000000000000 0.0001404140599698
1.4800000000000002 -0.1499999999999999 0.0002334180392881
1.4800000000000002 -0.1000000000000000 0.0002001186337403
1.4800000000000002 -0.0500000000000000 0.0001007511576754
1.4800000000000002 0.0000000000000000 0.0001362524599372
1.4800000000000002 0.0500000000000000 0.0001522004594961
1.4800000000000002 0.1000000000000001 0.0001088237978381
1.4800000000000002 0.1500000000000000 0.0001516963127503
1.4800000000000002 0.2000000000000001 0.0001330297869193
1.4800000000000002 0.2500000000000000 0.0000822054290601
1.4800000000000002 0.3000000000000000 0.0000522276426389
1.4800000000000002 0.3500000000000001 0.0000520425897639
1.4800000000000002 0.4000000000000000 0.0005473675149030
1.4800000000000002 0.4500000000000001 0.0002330297885917
1.4800000000000002 0.5000000000000000 0.0003200083094535
1.5000000000000000 -0.5000000000000000 0.0001765264247180
1.5000000000000000 -0.4500000000000000 0.0001345132454569
1.5000000000000000 -0.4000000000000000 0.0000465036080808
1.5000000000000000 -0.3500000000000000 0.0000529923068104
1.5000000000000000 -0.3000000000000000 0.0001368569224286
1.5000000000000000 -0.2500000000000000 0.0001119789925968
1.5000000000000000 -0.2000000000000000 0.0003905867725891
1.5000000000000000 -0.1499999999999999 0.0004788587872312
1.5000000000000000 -0.1000000000000000 0.0003443166609382
1.5000000000000000 -0.0500000000000000 0.0002177469160820
1.5000000000000000 0.0000000000000000 0.0001646286503929
1.5000000000000000 0.0500000000000000 0.0005105182394233
1.5000000000000000 0.1000000000000001 0.0004017076349007
1.5000000000000000 0.1500000000000000 0.0003144545682461
1.5000000000000000 0.2000000000000001 0.0001270990394544
1.5000000000000000 0.2500000000000000 0.0000916122323275
1.5000000000000000 0.3000000000000000 0.0003219256257302
1.5000000000000000 0.3500000000000001 0.0001785354176239
1.5000000000000000 0.4000000000000000 0.0003693995691350
1.5000000000000000 0.4500000000000001 0.0005522803198796
1.5000000000000000 0.5000000000000000 0.0000369909339782


==> figures/gradients/verification_2D/1e-4/plot_data_2.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.0462585364204368
1.1000000000000001 -0.4500000000000000 0.0399701542642066
1.1000000000000001 -0.4000000000000000 0.0343253565915451
1.1000000000000001 -0.3500000000000000 0.0291756558366679
1.1000000000000001 -0.3000000000000000 0.0244197426083627
1.1000000000000001 -0.2500000000000000 0.0199539902962710
1.1000000000000001 -0.2000000000000000 0.0157153204443900
1.1000000000000001 -0.1499999999999999 0.0116453129228626
1.1000000000000001 -0.1000000000000000 0.0076992169975559
1.1000000000000001 -0.0500000000000000 0.0038312259797680
1.1000000000000001 0.0000000000000000 0.0000000000000000
1.1000000000000001 0.0500000000000000 0.0038364555274521
1.1000000000000001 0.1000000000000001 0.0077533409311853
1.1000000000000001 0.1500000000000000 0.0118320366374682
1.1000000000000001 0.2000000000000001 0.0161657045268350
1.1000000000000001 0.2500000000000000 0.0208562430600560
1.1000000000000001 0.3000000000000000 0.0260546690603029
1.1000000000000001 0.3500000000000001 0.0319222828356712
1.1000000000000001 0.4000000000000000 0.0387057378565054
1.1000000000000001 0.4500000000000001 0.0466700084464746
1.1000000000000001 0.5000000000000000 0.0563690488488404
1.1199999999999999 -0.5000000000000000 0.0538133270611315
1.1199999999999999 -0.4500000000000000 0.0464939558309027
1.1199999999999999 -0.4000000000000000 0.0399030819668697
1.1199999999999999 -0.3500000000000000 0.0339181333158669
1.1199999999999999 -0.3000000000000000 0.0283752762387131
1.1199999999999999 -0.2500000000000000 0.0231772912730458
1.1199999999999999 -0.2000000000000000 0.0182546823177156
1.1199999999999999 -0.1499999999999999 0.0135296168943518
1.1199999999999999 -0.1000000000000000 0.0089433871767788
1.1199999999999999 -0.0500000000000000 0.0044495544070850
1.1199999999999999 0.0000000000000000 0.0000000000000000
1.1199999999999999 0.0500000000000000 0.0044559513290668
1.1199999999999999 0.1000000000000001 0.0090028475875448
1.1199999999999999 0.1500000000000000 0.0137378453491184
1.1199999999999999 0.2000000000000001 0.0187640478513283
1.1199999999999999 0.2500000000000000 0.0242147207806693
1.1199999999999999 0.3000000000000000 0.0302335615597549
1.1199999999999999 0.3500000000000001 0.0370330501726680
1.1199999999999999 0.4000000000000000 0.0448669713638361
1.1199999999999999 0.4500000000000001 0.0540772246297987
1.1199999999999999 0.5000000000000000 0.0652457240286582
1.1400000000000001 -0.5000000000000000 0.0607652712385391
1.1400000000000001 -0.4500000000000000 0.0525008188424828
1.1400000000000001 -0.4000000000000000 0.0450359109879141
1.1400000000000001 -0.3500000000000000 0.0382722513034870
1.1400000000000001 -0.3000000000000000 0.0320038802351934
1.1400000000000001 -0.2500000000000000 0.0261568643312243
1.1400000000000001 -0.2000000000000000 0.0205843431913012
1.1400000000000001 -0.1499999999999999 0.0152544598681462
1.1400000000000001 -0.1000000000000000 0.0100851701223845
1.1400000000000001 -0.0500000000000000 0.0050176333953082
1.1400000000000001 0.0000000000000000 0.0000000000000000
1.1400000000000001 0.0500000000000000 0.0050263494888496
1.1400000000000001 0.1000000000000001 0.0101554637018174
1.1400000000000001 0.1500000000000000 0.0154915854353059
1.1400000000000001 0.2000000000000001 0.0211608341511998
1.1400000000000001 0.2500000000000000 0.0272816127674785
1.1400000000000001 0.3000000000000000 0.0340615747522627
1.1400000000000001 0.3500000000000001 0.0417304606450917
1.1400000000000001 0.4000000000000000 0.0505115210099649
1.1400000000000001 0.4500000000000001 0.0608782375196100
1.1400000000000001 0.5000000000000000 0.0733637562777445
1.1600000000000001 -0.5000000000000000 0.0671435914339086
1.1600000000000001 -0.4500000000000000 0.0579688281442072
1.1600000000000001 -0.4000000000000000 0.0497441953938540
1.1600000000000001 -0.3500000000000000 0.0422504254650043
1.1600000000000001 -0.3000000000000000 0.0353558774817496
1.1600000000000001 -0.2500000000000000 0.0288618795327884
1.1600000000000001 -0.2000000000000000 0.0227182323562761
1.1600000000000001 -0.1499999999999999 0.0168291067144849
1.1600000000000001 -0.1000000000000000 0.0111274330617727
1.1600000000000001 -0.0500000000000000 0.0055350040608813
1.1600000000000001 0.0000000000000000 0.0000000000000000
1.1600000000000001 0.0500000000000000 0.0055452652140526
1.1600000000000001 0.1000000000000001 0.0112018195256469
1.1600000000000001 0.1500000000000000 0.0170885918783657
1.1600000000000001 0.2000000000000001 0.0233381366201084
1.1600000000000001 0.2500000000000000 0.0300806100791410
1.1600000000000001 0.3000000000000000 0.0375437697199930
1.1600000000000001 0.3500000000000001 0.0460017736578628
1.1600000000000001 0.4000000000000000 0.0556475271905554
1.1600000000000001 0.4500000000000001 0.0670347619845201
1.1600000000000001 0.5000000000000000 0.0807409609826571
1.1800000000000002 -0.5000000000000000 0.0729595306816198
1.1800000000000002 -0.4500000000000000 0.0629476916074661
1.1800000000000002 -0.4000000000000000 0.0540103705579727
1.1800000000000002 -0.3500000000000000 0.0458636287374128
1.1800000000000002 -0.3000000000000000 0.0383733280181446
1.1800000000000002 -0.2500000000000000 0.0313179152335994
1.1800000000000002 -0.2000000000000000 0.0246508395745181
1.1800000000000002 -0.1499999999999999 0.0182596477941217
1.1800000000000002 -0.1000000000000000 0.0120687181763308
1.1800000000000002 -0.0500000000000000 0.0060031320871551
1.1800000000000002 0.0000000000000000 0.0000000000000000
1.1800000000000002 0.0500000000000000 0.0060129818852447
1.1800000000000002 0.1000000000000001 0.0121473571173485
1.1800000000000002 0.1500000000000000 0.0185332734393695
1.1800000000000002 0.2000000000000001 0.0253036233305304
1.1800000000000002 0.2500000000000000 0.0326237600985893
1.1800000000000002 0.3000000000000000 0.0407036365771619
1.1800000000000002 0.3500000000000001 0.0498176975972830
1.1800000000000002 0.4000000000000000 0.0602857332525396
1.1800000000000002 0.4500000000000001 0.0725305475720027
1.1800000000000002 0.5000000000000000 0.0873433785974276
1.2000000000000002 -0.5000000000000000 0.0781778931102145
1.2000000000000002 -0.4500000000000000 0.0674579352293938
1.2000000000000002 -0.4000000000000000 0.0578540135431351
1.2000000000000002 -0.3500000000000000 0.0491331185768067
1.2000000000000002 -0.3000000000000000 0.0410696944769647
1.2000000000000002 -0.2500000000000000 0.0335344227040425
1.2000000000000002 -0.2000000000000000 0.0263865717970900
1.2000000000000002 -0.1499999999999999 0.0195456519377573
1.2000000000000002 -0.1000000000000000 0.0129205895442844
1.2000000000000002 -0.0500000000000000 0.0064263525394747
1.2000000000000002 0.0000000000000000 0.0000000000000000
1.2000000000000002 0.0500000000000000 0.0064358618326221
1.2000000000000002 0.1000000000000001 0.0129986930585936
1.2000000000000002 0.1500000000000000 0.0198179421300915
1.2000000000000002 0.2000000000000001 0.0270671091354519
1.2000000000000002 0.2500000000000000 0.0348929517715687
1.2000000000000002 0.3000000000000000 0.0435206249059819
1.2000000000000002 0.3500000000000001 0.0532546111308269
1.2000000000000002 0.4000000000000000 0.0643933980686429
1.2000000000000002 0.4500000000000001 0.0774522193465987
1.2000000000000002 0.5000000000000000 0.0931871590049624
1.2200000000000002 -0.5000000000000000 0.0828115678727389
1.2200000000000002 -0.4500000000000000 0.0715012561579497
1.2200000000000002 -0.4000000000000000 0.0612642133121222
1.2200000000000002 -0.3500000000000000 0.0520463348627280
1.2200000000000002 -0.3000000000000000 0.0435002026355411
1.2200000000000002 -0.2500000000000000 0.0354928403455708
1.2200000000000002 -0.2000000000000000 0.0279348371332269
1.2200000000000002 -0.1499999999999999 0.0206964781862157
1.2200000000000002 -0.1000000000000000 0.0136730072265723
1.2200000000000002 -0.0500000000000000 0.0068008724749931
1.2200000000000002 0.0000000000000000 0.0000000000000000
1.2200000000000002 0.0500000000000000 0.0068117865027700
1.2200000000000002 0.1000000000000001 0.0137612130904903
1.2200000000000002 0.1500000000000000 0.0209850762057470
1.2200000000000002 0.2000000000000001 0.0286251413203136
1.2200000000000002 0.2500000000000000 0.0368960460103996
1.2200000000000002 0.3000000000000000 0.0460227353834209
1.2200000000000002 0.3500000000000001 0.0562994083077166
1.2200000000000002 0.4000000000000000 0.0680153442715674
1.2200000000000002 0.4500000000000001 0.0818298314465426
1.2200000000000002 0.5000000000000000 0.0983064105501226
1.2400000000000002 -0.5000000000000000 0.0869940359385363
1.2400000000000002 -0.4500000000000000 0.0750814327985654
1.2400000000000002 -0.4000000000000000 0.0643192041994389
1.2400000000000002 -0.3500000000000000 0.0546340165104704
1.2400000000000002 -0.3000000000000000 0.0456612520287056
1.2400000000000002 -0.2500000000000000 0.0372359603540001
1.2400000000000002 -0.2000000000000000 0.0292718119648532
1.2400000000000002 -0.1499999999999999 0.0216910202961095
1.2400000000000002 -0.1000000000000000 0.0143404735606137
1.2400000000000002 -0.0500000000000000 0.0071328784523846
1.2400000000000002 0.0000000000000000 0.0000000000000000
1.2400000000000002 0.0500000000000000 0.0071430432780258
1.2400000000000002 0.1000000000000001 0.0144242561891606
1.2400000000000002 0.1500000000000000 0.0220019171989204
1.2400000000000002 0.2000000000000001 0.0300134591424029
1.2400000000000002 0.2500000000000000 0.0386631106161281
1.2400000000000002 0.3000000000000000 0.0481752270464465
1.2400000000000002 0.3500000000000001 0.0589724714434489
1.2400000000000002 0.4000000000000000 0.0712246872860737
1.2400000000000002 0.4500000000000001 0.0855670346963496
1.2400000000000002 0.5000000000000000 0.1028462349925599
1.2600000000000002 -0.5000000000000000 0.0906808754306072
1.2600000000000002 -0.4500000000000000 0.0782044579348044
1.2600000000000002 -0.4000000000000000 0.0670054681723771
1.2600000000000002 -0.3500000000000000 0.0568027239755434
1.2600000000000002 -0.3000000000000000 0.0475054364764470
1.2600000000000002 -0.2500000000000000 0.0387655957209296
1.2600000000000002 -0.2000000000000000 0.0304713293329559
1.2600000000000002 -0.1499999999999999 0.0225525707242153
1.2600000000000002 -0.1000000000000000 0.0148981689254646
1.2600000000000002 -0.0500000000000000 0.0074106105060808
1.2600000000000002 0.0000000000000000 0.0000000000000000
1.2600000000000002 0.0500000000000000 0.0074242661449209
1.2600000000000002 0.1000000000000001 0.0150045505629597
1.2600000000000002 0.1500000000000000 0.0228775706631937
1.2600000000000002 0.2000000000000001 0.0312208462123980
1.2600000000000002 0.2500000000000000 0.0401872667783983
1.2600000000000002 0.3000000000000000 0.0500545225752660
1.2600000000000002 0.3500000000000001 0.0612463074072639
1.2600000000000002 0.4000000000000000 0.0739873956941142
1.2600000000000002 0.4500000000000001 0.0887828263957385
1.2600000000000002 0.5000000000000000 0.1067573293949730
1.2800000000000002 -0.5000000000000000 0.0938143553520743
1.2800000000000002 -0.4500000000000000 0.0808092928692021
1.2800000000000002 -0.4000000000000000 0.0692903363106479
1.2800000000000002 -0.3500000000000000 0.0587674585188571
1.2800000000000002 -0.3000000000000000 0.0490658338245475
1.2800000000000002 -0.2500000000000000 0.0400595559278755
1.2800000000000002 -0.2000000000000000 0.0314940578766800
1.2800000000000002 -0.1499999999999999 0.0233096253834353
1.2800000000000002 -0.1000000000000000 0.0153934400487193
1.2800000000000002 -0.0500000000000000 0.0076541520585020
1.2800000000000002 0.0000000000000000 0.0000000000000000
1.2800000000000002 0.0500000000000000 0.0076620932972887
1.2800000000000002 0.1000000000000001 0.0154713434946294
1.2800000000000002 0.1500000000000000 0.0236048896538596
1.2800000000000002 0.2000000000000001 0.0322175843006469
1.2800000000000002 0.2500000000000000 0.0414958194462056
1.2800000000000002 0.3000000000000000 0.0517023542518826
1.2800000000000002 0.3500000000000001 0.0631433111530750
1.2800000000000002 0.4000000000000000 0.0762923564691243
1.2800000000000002 0.4500000000000001 0.0915492759679198
1.2800000000000002 0.5000000000000000 0.1099164855687557
1.3000000000000003 -0.5000000000000000 0.0964666554733186
1.3000000000000003 -0.4500000000000000 0.0831285944367968
1.3000000000000003 -0.4000000000000000 0.0711800268433113
1.3000000000000003 -0.3500000000000000 0.0604024556657546
1.3000000000000003 -0.3000000000000000 0.0504051763738429
1.3000000000000003 -0.2500000000000000 0.0411162304825064
1.3000000000000003 -0.2000000000000000 0.0323479312476239
1.3000000000000003 -0.1499999999999999 0.0239400021816696
1.3000000000000003 -0.1000000000000000 0.0158147948193914
1.3000000000000003 -0.0500000000000000 0.0078608461180133
1.3000000000000003 0.0000000000000000 0.0000000000000000
1.3000000000000003 0.0500000000000000 0.0078653870625109
1.3000000000000003 0.1000000000000001 0.0158880016132444
1.3000000000000003 0.1500000000000000 0.0242151380143117
1.3000000000000003 0.2000000000000001 0.0330220872825310
1.3000000000000003 0.2500000000000000 0.0425809169055451
1.3000000000000003 0.3000000000000000 0.0530180913824626
1.3000000000000003 0.3500000000000001 0.0647873175905986
1.3000000000000003 0.4000000000000000 0.0781419039484934
1.3000000000000003 0.4500000000000001 0.0938584267130237
1.3000000000000003 0.5000000000000000 0.1124264780979226
1.3200000000000003 -0.5000000000000000 0.0985861416720867
1.3200000000000003 -0.4500000000000000 0.0850589957014307
1.3200000000000003 -0.4000000000000000 0.0726888042308390
1.3200000000000003 -0.3500000000000000 0.0617461630027360
1.3200000000000003 -0.3000000000000000 0.0515057105589135
1.3200000000000003 -0.2500000000000000 0.0419560204957580
1.3200000000000003 -0.2000000000000000 0.0330050078201038
1.3200000000000003 -0.1499999999999999 0.0244294058746170
1.3200000000000003 -0.1000000000000000 0.0161382113332649
1.3200000000000003 -0.0500000000000000 0.0080261331874138
1.3200000000000003 0.0000000000000000 0.0000000000000000
1.3200000000000003 0.0500000000000000 0.0080186591071126
1.3200000000000003 0.1000000000000001 0.0162248057021199
1.3200000000000003 0.1500000000000000 0.0247304046857971
1.3200000000000003 0.2000000000000001 0.0337007680160265
1.3200000000000003 0.2500000000000000 0.0433680029590809
1.3200000000000003 0.3000000000000000 0.0540790633668499
1.3200000000000003 0.3500000000000001 0.0660718412346562
1.3200000000000003 0.4000000000000000 0.0796943215322659
1.3200000000000003 0.4500000000000001 0.0956302107911048
1.3200000000000003 0.5000000000000000 0.1146424901376539
1.3400000000000001 -0.5000000000000000 0.1003407132999781
1.3400000000000001 -0.4500000000000000 0.0865625947253132
1.3400000000000001 -0.4000000000000000 0.0739783218259232
1.3400000000000001 -0.3500000000000000 0.0627497983520802
1.3400000000000001 -0.3000000000000000 0.0523720350905468
1.3400000000000001 -0.2500000000000000 0.0426425999851213
1.3400000000000001 -0.2000000000000000 0.0334913702154409
1.3400000000000001 -0.1499999999999999 0.0247918743373128
1.3400000000000001 -0.1000000000000000 0.0163895449488846
1.3400000000000001 -0.0500000000000000 0.0081485688113051
1.3400000000000001 0.0000000000000000 0.0000000000000000
1.3400000000000001 0.0500000000000000 0.0081601243783230
1.3400000000000001 0.1000000000000001 0.0164263953922145
1.3400000000000001 0.1500000000000000 0.0251167852812595
1.3400000000000001 0.2000000000000001 0.0342546237907665
1.3400000000000001 0.2500000000000000 0.0440263187885228
1.3400000000000001 0.3000000000000000 0.0548368050400581
1.3400000000000001 0.3500000000000001 0.0670778351951199
1.3400000000000001 0.4000000000000000 0.0808490490923350
1.3400000000000001 0.4500000000000001 0.0969253599909485
1.3400000000000001 0.5000000000000000 0.1163057660812203
1.3600000000000001 -0.5000000000000000 0.1018828799137375
1.3600000000000001 -0.4500000000000000 0.0876635256890727
1.3600000000000001 -0.4000000000000000 0.0749367695720201
1.3600000000000001 -0.3500000000000000 0.0634136408778281
1.3600000000000001 -0.3000000000000000 0.0530274263637042
1.3600000000000001 -0.2500000000000000 0.0431467618139414
1.3600000000000001 -0.2000000000000000 0.0339022639586561
1.3600000000000001 -0.1499999999999999 0.0250794822143900
1.3600000000000001 -0.1000000000000000 0.0165498478286846
1.3600000000000001 -0.0500000000000000 0.0082377389952214
1.3600000000000001 0.0000000000000000 0.0000000000000000
1.3600000000000001 0.0500000000000000 0.0082490869938732
1.3600000000000001 0.1000000000000001 0.0166557220798042
1.3600000000000001 0.1500000000000000 0.0253958188329710
1.3600000000000001 0.2000000000000001 0.0346315574612358
1.3600000000000001 0.2500000000000000 0.0445467432171417
1.3600000000000001 0.3000000000000000 0.0554758185772602
1.3600000000000001 0.3500000000000001 0.0677003884795895
1.3600000000000001 0.4000000000000000 0.0817177317918862
1.3600000000000001 0.4500000000000001 0.0979059919850329
1.3600000000000001 0.5000000000000000 0.1173790899444844
1.3800000000000003 -0.5000000000000000 0.1028706670398110
1.3800000000000003 -0.4500000000000000 0.0884026244582979
1.3800000000000003 -0.4000000000000000 0.0756210141156049
1.3800000000000003 -0.3500000000000000 0.0639595066085382
1.3800000000000003 -0.3000000000000000 0.0533868080808123
1.3800000000000003 -0.2500000000000000 0.0435296409127932
1.3800000000000003 -0.2000000000000000 0.0341616191443663
1.3800000000000003 -0.1499999999999999 0.0252748993394237
1.3800000000000003 -0.1000000000000000 0.0166926046237977
1.3800000000000003 -0.0500000000000000 0.0082953458889655
1.3800000000000003 0.0000000000000000 0.0000000000000000
1.3800000000000003 0.0500000000000000 0.0083086300144219
1.3800000000000003 0.1000000000000001 0.0167662745170997
1.3800000000000003 0.1500000000000000 0.0255505260123269
1.3800000000000003 0.2000000000000001 0.0345681056294751
1.3800000000000003 0.2500000000000000 0.0447575689944868
1.3800000000000003 0.3000000000000000 0.0558476358460703
1.3800000000000003 0.3500000000000001 0.0681685786560386
1.3800000000000003 0.4000000000000000 0.0821666331308799
1.3800000000000003 0.4500000000000001 0.0985580530690580
1.3800000000000003 0.5000000000000000 0.1179753010208485
1.4000000000000004 -0.5000000000000000 0.1035732990288821
1.4000000000000004 -0.4500000000000000 0.0890070646303102
1.4000000000000004 -0.4000000000000000 0.0760388144820083
1.4000000000000004 -0.3500000000000000 0.0643148053688312
1.4000000000000004 -0.3000000000000000 0.0536340130056532
1.4000000000000004 -0.2500000000000000 0.0436974484618824
1.4000000000000004 -0.2000000000000000 0.0343174802002695
1.4000000000000004 -0.1499999999999999 0.0253877047571346
1.4000000000000004 -0.1000000000000000 0.0167732807736862
1.4000000000000004 -0.0500000000000000 0.0083365972664088
1.4000000000000004 0.0000000000000000 0.0000000000000000
1.4000000000000004 0.0500000000000000 0.0083421606010337
1.4000000000000004 0.1000000000000001 0.0168464489681949
1.4000000000000004 0.1500000000000000 0.0256662170307250
1.4000000000000004 0.2000000000000001 0.0349586710060356
1.4000000000000004 0.2500000000000000 0.0449977693119208
1.4000000000000004 0.3000000000000000 0.0560585207778620
1.4000000000000004 0.3500000000000001 0.0683836376608321
1.4000000000000004 0.4000000000000000 0.0823701432801569
1.4000000000000004 0.4500000000000001 0.0988994485811359
1.4000000000000004 0.5000000000000000 0.1181841371832999
1.4200000000000002 -0.5000000000000000 0.1040238959260424
1.4200000000000002 -0.4500000000000000 0.0892849612889242
1.4200000000000002 -0.4000000000000000 0.0762972375574621
1.4200000000000002 -0.3500000000000000 0.0644480451207166
1.4200000000000002 -0.3000000000000000 0.0537839120924231
1.4200000000000002 -0.2500000000000000 0.0437180844228966
1.4200000000000002 -0.2000000000000000 0.0343399988767395
1.4200000000000002 -0.1499999999999999 0.0254032831383510
1.4200000000000002 -0.1000000000000000 0.0167900688280086
1.4200000000000002 -0.0500000000000000 0.0083501020004075
1.4200000000000002 0.0000000000000000 0.0000000000000000
1.4200000000000002 0.0500000000000000 0.0083585216468006
1.4200000000000002 0.1000000000000001 0.0168811147456593
1.4200000000000002 0.1500000000000000 0.0257096080019577
1.4200000000000002 0.2000000000000001 0.0350162213727073
1.4200000000000002 0.2500000000000000 0.0449301251278718
1.4200000000000002 0.3000000000000000 0.0560696665843448
1.4200000000000002 0.3500000000000001 0.0684186786870708
1.4200000000000002 0.4000000000000000 0.0823556223505115
1.4200000000000002 0.4500000000000001 0.0988353972602890
1.4200000000000002 0.5000000000000000 0.1181816654994003
1.4399999999999999 -0.5000000000000000 0.1041378056587250
1.4399999999999999 -0.4500000000000000 0.0894619196754955
1.4399999999999999 -0.4000000000000000 0.0762569360604343
1.4399999999999999 -0.3500000000000000 0.0644808245435074
1.4399999999999999 -0.3000000000000000 0.0537866694025611
1.4399999999999999 -0.2500000000000000 0.0437477614216853
1.4399999999999999 -0.2000000000000000 0.0342859813500495
1.4399999999999999 -0.1499999999999999 0.0253919104785916
1.4399999999999999 -0.1000000000000000 0.0167615123632188
1.4399999999999999 -0.0500000000000000 0.0083424390138715
1.4399999999999999 0.0000000000000000 0.0000000000000000
1.4399999999999999 0.0500000000000000 0.0083500063312855
1.4399999999999999 0.1000000000000001 0.0168609955088509
1.4399999999999999 0.1500000000000000 0.0256906039473806
1.4399999999999999 0.2000000000000001 0.0349623850728260
1.4399999999999999 0.2500000000000000 0.0449094484699765
1.4399999999999999 0.3000000000000000 0.0558606702260253
1.4399999999999999 0.3500000000000001 0.0683387037811503
1.4399999999999999 0.4000000000000000 0.0821965743815418
1.4399999999999999 0.4500000000000001 0.0984337772930713
1.4399999999999999 0.5000000000000000 0.1178301369171285
1.4600000000000000 -0.5000000000000000 0.1045220803090000
1.4600000000000000 -0.4500000000000000 0.0895482506144472
1.4600000000000000 -0.4000000000000000 0.0763052221145146
1.4600000000000000 -0.3500000000000000 0.0644319444928090
1.4600000000000000 -0.3000000000000000 0.0536991730610889
1.4600000000000000 -0.2500000000000000 0.0437902604814999
1.4600000000000000 -0.2000000000000000 0.0342096277382096
1.4600000000000000 -0.1499999999999999 0.0252999105039631
1.4600000000000000 -0.1000000000000000 0.0167285237839376
1.4600000000000000 -0.0500000000000000 0.0083166411998640
1.4600000000000000 0.0000000000000000 0.0000000000000000
1.4600000000000000 0.0500000000000000 0.0083214231258502
1.4600000000000000 0.1000000000000001 0.0168027666741960
1.4600000000000000 0.1500000000000000 0.0256134619131666
1.4600000000000000 0.2000000000000001 0.0348672547468757
1.4600000000000000 0.2500000000000000 0.0448166606999393
1.4600000000000000 0.3000000000000000 0.0556678344093487
1.4600000000000000 0.3500000000000001 0.0679186648683564
1.4600000000000000 0.4000000000000000 0.0819005463098296
1.4600000000000000 0.4500000000000001 0.0979391290935601
1.4600000000000000 0.5000000000000000 0.1172152671301074
1.4800000000000002 -0.5000000000000000 0.1050864730471048
1.4800000000000002 -0.4500000000000000 0.0897581650882209
1.4800000000000002 -0.4000000000000000 0.0764845007571984
1.4800000000000002 -0.3500000000000000 0.0642919261053522
1.4800000000000002 -0.3000000000000000 0.0534563278352468
1.4800000000000002 -0.2500000000000000 0.0435913083707974
1.4800000000000002 -0.2000000000000000 0.0341602649400917
1.4800000000000002 -0.1499999999999999 0.0253003974325136
1.4800000000000002 -0.1000000000000000 0.0166236679215712
1.4800000000000002 -0.0500000000000000 0.0082666804287585
1.4800000000000002 0.0000000000000000 0.0000000000000000
1.4800000000000002 0.0500000000000000 0.0082812823083130
1.4800000000000002 0.1000000000000001 0.0167396821251732
1.4800000000000002 0.1500000000000000 0.0255217667374913
1.4800000000000002 0.2000000000000001 0.0347870267694009
1.4800000000000002 0.2500000000000000 0.0446731903505029
1.4800000000000002 0.3000000000000000 0.0554885505949894
1.4800000000000002 0.3500000000000001 0.0675476073440490
1.4800000000000002 0.4000000000000000 0.0812738874604366
1.4800000000000002 0.4500000000000001 0.0973621176764736
1.4800000000000002 0.5000000000000000 0.1162411429652316
1.5000000000000000 -0.5000000000000000 0.1054240730631229
1.5000000000000000 -0.4500000000000000 0.0898092568105538
1.5000000000000000 -0.4000000000000000 0.0766566538329162
1.5000000000000000 -0.3500000000000000 0.0644306497470314
1.5000000000000000 -0.3000000000000000 0.0535929781332353
1.5000000000000000 -0.2500000000000000 0.0436427328990830
1.5000000000000000 -0.2000000000000000 0.0341298126848495
1.5000000000000000 -0.1499999999999999 0.0252287794014475
1.5000000000000000 -0.1000000000000000 0.0166229187195851
1.5000000000000000 -0.0500000000000000 0.0082456977947395
1.5000000000000000 0.0000000000000000 0.0000000000000000
1.5000000000000000 0.0500000000000000 0.0082588106117000
1.5000000000000000 0.1000000000000001 0.0166528215055760
1.5000000000000000 0.1500000000000000 0.0253646809150030
1.5000000000000000 0.2000000000000001 0.0346447691681332
1.5000000000000000 0.2500000000000000 0.0445217658880152
1.5000000000000000 0.3000000000000000 0.0553194124342178
1.5000000000000000 0.3500000000000001 0.0671726985421984
1.5000000000000000 0.4000000000000000 0.0806902146363275
1.5000000000000000 0.4500000000000001 0.0965370917527562
1.5000000000000000 0.5000000000000000 0.1154908393993697


==> figures/gradients/verification_2D/1e-4/plot_data_3.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.0000011796525927
1.1000000000000001 -0.4500000000000000 0.0000041375118213
1.1000000000000001 -0.4000000000000000 0.0000027638559391
1.1000000000000001 -0.3500000000000000 0.0000001100137130
1.1000000000000001 -0.3000000000000000 0.0000002096735760
1.1000000000000001 -0.2500000000000000 0.0000022063237341
1.1000000000000001 -0.2000000000000000 0.0000005980485071
1.1000000000000001 -0.1499999999999999 0.0000023362812227
1.1000000000000001 -0.1000000000000000 0.0000013853318694
1.1000000000000001 -0.0500000000000000 0.0000009075294146
1.1000000000000001 0.0000000000000000 0.0002246128093433
1.1000000000000001 0.0500000000000000 0.0000000546245444
1.1000000000000001 0.1000000000000001 0.0000021244919142
1.1000000000000001 0.1500000000000000 0.0000024983347795
1.1000000000000001 0.2000000000000001 0.0000011884568757
1.1000000000000001 0.2500000000000000 0.0000040750344795
1.1000000000000001 0.3000000000000000 0.0000022997720953
1.1000000000000001 0.3500000000000001 0.0000116942936448
1.1000000000000001 0.4000000000000000 0.0000028010826580
1.1000000000000001 0.4500000000000001 0.0000181760387081
1.1000000000000001 0.5000000000000000 0.0000050877977138
1.1199999999999999 -0.5000000000000000 0.0000068086982043
1.1199999999999999 -0.4500000000000000 0.0000007798912194
1.1199999999999999 -0.4000000000000000 0.0000022206085323
1.1199999999999999 -0.3500000000000000 0.0000001011208501
1.1199999999999999 -0.3000000000000000 0.0000044392369087
1.1199999999999999 -0.2500000000000000 0.0000013334782895
1.1199999999999999 -0.2000000000000000 0.0000034063743263
1.1199999999999999 -0.1499999999999999 0.0000003983246888
1.1199999999999999 -0.1000000000000000 0.0000011546073023
1.1199999999999999 -0.0500000000000000 0.0000007614548080
1.1199999999999999 0.0000000000000000 0.0002609891688048
1.1199999999999999 0.0500000000000000 0.0000017721321691
1.1199999999999999 0.1000000000000001 0.0000020625567821
1.1199999999999999 0.1500000000000000 0.0000047566696613
1.1199999999999999 0.2000000000000001 0.0000006139463729
1.1199999999999999 0.2500000000000000 0.0000046152692026
1.1199999999999999 0.3000000000000000 0.0000002467045124
1.1199999999999999 0.3500000000000001 0.0000068968118577
1.1199999999999999 0.4000000000000000 0.0000019919792484
1.1199999999999999 0.4500000000000001 0.0000167218876312
1.1199999999999999 0.5000000000000000 0.0000068383696522
1.1400000000000001 -0.5000000000000000 0.0000018843103577
1.1400000000000001 -0.4500000000000000 0.0000019126297755
1.1400000000000001 -0.4000000000000000 0.0000026474511345
1.1400000000000001 -0.3500000000000000 0.0000021760746305
1.1400000000000001 -0.3000000000000000 0.0000131157354539
1.1400000000000001 -0.2500000000000000 0.0000017797650797
1.1400000000000001 -0.2000000000000000 0.0000022252196409
1.1400000000000001 -0.1499999999999999 0.0000001658642886
1.1400000000000001 -0.1000000000000000 0.0000006373193580
1.1400000000000001 -0.0500000000000000 0.0000005803844165
1.1400000000000001 0.0000000000000000 0.0002942118911412
1.1400000000000001 0.0500000000000000 0.0000008604867797
1.1400000000000001 0.1000000000000001 0.0000024135871825
1.1400000000000001 0.1500000000000000 0.0000038294039236
1.1400000000000001 0.2000000000000001 0.0000000098526821
1.1400000000000001 0.2500000000000000 0.0000003757825774
1.1400000000000001 0.3000000000000000 0.0000007666234484
1.1400000000000001 0.3500000000000001 0.0000001420326869
1.1400000000000001 0.4000000000000000 0.0000021655854755
1.1400000000000001 0.4500000000000001 0.0000127733881745
1.1400000000000001 0.5000000000000000 0.0000115410297170
1.1600000000000001 -0.5000000000000000 0.0000015663094680
1.1600000000000001 -0.4500000000000000 0.0000070267027009
1.1600000000000001 -0.4000000000000000 0.0000040426963614
1.1600000000000001 -0.3500000000000000 0.0000009937359622
1.1600000000000001 -0.3000000000000000 0.0000024464571187
1.1600000000000001 -0.2500000000000000 0.0000008570176645
1.1600000000000001 -0.2000000000000000 0.0000012816914196
1.1600000000000001 -0.1499999999999999 0.0000011960805864
1.1600000000000001 -0.1000000000000000 0.0000011116155723
1.1600000000000001 -0.0500000000000000 0.0000003664395015
1.1600000000000001 0.0000000000000000 0.0003247388181799
1.1600000000000001 0.0500000000000000 0.0000007791571108
1.1600000000000001 0.1000000000000001 0.0000019145668381
1.1600000000000001 0.1500000000000000 0.0000038471548711
1.1600000000000001 0.2000000000000001 0.0000027854031027
1.1600000000000001 0.2500000000000000 0.0000006713122018
1.1600000000000001 0.3000000000000000 0.0000027584979212
1.1600000000000001 0.3500000000000001 0.0000009333487177
1.1600000000000001 0.4000000000000000 0.0000075411296513
1.1600000000000001 0.4500000000000001 0.0000040111193830
1.1600000000000001 0.5000000000000000 0.0000087143989755
1.1800000000000002 -0.5000000000000000 0.0000024536826239
1.1800000000000002 -0.4500000000000000 0.0000045184087431
1.1800000000000002 -0.4000000000000000 0.0000039225674693
1.1800000000000002 -0.3500000000000000 0.0000004501557831
1.1800000000000002 -0.3000000000000000 0.0000017443428877
1.1800000000000002 -0.2500000000000000 0.0000000969612333
1.1800000000000002 -0.2000000000000000 0.0000030003810650
1.1800000000000002 -0.1499999999999999 0.0000016395921103
1.1800000000000002 -0.1000000000000000 0.0000001895319063
1.1800000000000002 -0.0500000000000000 0.0000008056934761
1.1800000000000002 0.0000000000000000 0.0003518447348029
1.1800000000000002 0.0500000000000000 0.0000006912467332
1.1800000000000002 0.1000000000000001 0.0000024900520440
1.1800000000000002 0.1500000000000000 0.0000003722066546
1.1800000000000002 0.2000000000000001 0.0000031495954285
1.1800000000000002 0.2500000000000000 0.0000019279919113
1.1800000000000002 0.3000000000000000 0.0000051866142193
1.1800000000000002 0.3500000000000001 0.0000015760645185
1.1800000000000002 0.4000000000000000 0.0000051124999934
1.1800000000000002 0.4500000000000001 0.0000147158250584
1.1800000000000002 0.5000000000000000 0.0000088608039447
1.2000000000000002 -0.5000000000000000 0.0000124002487846
1.2000000000000002 -0.4500000000000000 0.0000073196358410
1.2000000000000002 -0.4000000000000000 0.0000105204354949
1.2000000000000002 -0.3500000000000000 0.0000033896660011
1.2000000000000002 -0.3000000000000000 0.0000054674251313
1.2000000000000002 -0.2500000000000000 0.0000006931385696
1.2000000000000002 -0.2000000000000000 0.0000048635838724
1.2000000000000002 -0.1499999999999999 0.0000014773463443
1.2000000000000002 -0.1000000000000000 0.0000016982530610
1.2000000000000002 -0.0500000000000000 0.0000002270877067
1.2000000000000002 0.0000000000000000 0.0003772633452206
1.2000000000000002 0.0500000000000000 0.0000001397803955
1.2000000000000002 0.1000000000000001 0.0000002210518230
1.2000000000000002 0.1500000000000000 0.0000036351353999
1.2000000000000002 0.2000000000000001 0.0000067018251656
1.2000000000000002 0.2500000000000000 0.0000023280294848
1.2000000000000002 0.3000000000000000 0.0000034042467949
1.2000000000000002 0.3500000000000001 0.0000012340414962
1.2000000000000002 0.4000000000000000 0.0000026596606538
1.2000000000000002 0.4500000000000001 0.0000176749587839
1.2000000000000002 0.5000000000000000 0.0000003328197327
1.2200000000000002 -0.5000000000000000 0.0000251913218254
1.2200000000000002 -0.4500000000000000 0.0000110313928686
1.2200000000000002 -0.4000000000000000 0.0000125695358359
1.2200000000000002 -0.3500000000000000 0.0000063304431016
1.2200000000000002 -0.3000000000000000 0.0000109771022197
1.2200000000000002 -0.2500000000000000 0.0000010472299195
1.2200000000000002 -0.2000000000000000 0.0000078538737472
1.2200000000000002 -0.1499999999999999 0.0000058909165411
1.2200000000000002 -0.1000000000000000 0.0000006392085025
1.2200000000000002 -0.0500000000000000 0.0000001299929241
1.2200000000000002 0.0000000000000000 0.0003989513643527
1.2200000000000002 0.0500000000000000 0.0000006210880199
1.2200000000000002 0.1000000000000001 0.0000022816619417
1.2200000000000002 0.1500000000000000 0.0000020048935798
1.2200000000000002 0.2000000000000001 0.0000074453683396
1.2200000000000002 0.2500000000000000 0.0000003087607210
1.2200000000000002 0.3000000000000000 0.0000067274735413
1.2200000000000002 0.3500000000000001 0.0000049814788494
1.2200000000000002 0.4000000000000000 0.0000012611965018
1.2200000000000002 0.4500000000000001 0.0000060241762902
1.2200000000000002 0.5000000000000000 0.0000094137011406
1.2400000000000002 -0.5000000000000000 0.0000273168697176
1.2400000000000002 -0.4500000000000000 0.0000123813402826
1.2400000000000002 -0.4000000000000000 0.0000191382871236
1.2400000000000002 -0.3500000000000000 0.0000042545330568
1.2400000000000002 -0.3000000000000000 0.0000054945930607
1.2400000000000002 -0.2500000000000000 0.0000048966049877
1.2400000000000002 -0.2000000000000000 0.0000053145416358
1.2400000000000002 -0.1499999999999999 0.0000020191844378
1.2400000000000002 -0.1000000000000000 0.0000000202159476
1.2400000000000002 -0.0500000000000000 0.0000009524979157
1.2400000000000002 0.0000000000000000 0.0004181471301882
1.2400000000000002 0.0500000000000000 0.0000001482502332
1.2400000000000002 0.1000000000000001 0.0000011623584092
1.2400000000000002 0.1500000000000000 0.0000079983465731
1.2400000000000002 0.2000000000000001 0.0000052776108292
1.2400000000000002 0.2500000000000000 0.0000006145858235
1.2400000000000002 0.3000000000000000 0.0000106631527721
1.2400000000000002 0.3500000000000001 0.0000091667572827
1.2400000000000002 0.4000000000000000 0.0000025944539083
1.2400000000000002 0.4500000000000001 0.0000084413234046
1.2400000000000002 0.5000000000000000 0.0000157944394849
1.2600000000000002 -0.5000000000000000 0.0000190939236800
1.2600000000000002 -0.4500000000000000 0.0000008224727650
1.2600000000000002 -0.4000000000000000 0.0000234107793505
1.2600000000000002 -0.3500000000000000 0.0000099447723719
1.2600000000000002 -0.3000000000000000 0.0000158720729154
1.2600000000000002 -0.2500000000000000 0.0000037917308708
1.2600000000000002 -0.2000000000000000 0.0000060049332798
1.2600000000000002 -0.1499999999999999 0.0000000924374270
1.2600000000000002 -0.1000000000000000 0.0000053049852220
1.2600000000000002 -0.0500000000000000 0.0000002323646407
1.2600000000000002 0.0000000000000000 0.0004339342421022
1.2600000000000002 0.0500000000000000 0.0000002592266398
1.2600000000000002 0.1000000000000001 0.0000029350744183
1.2600000000000002 0.1500000000000000 0.0000028321893872
1.2600000000000002 0.2000000000000001 0.0000032804780243
1.2600000000000002 0.2500000000000000 0.0000050896283813
1.2600000000000002 0.3000000000000000 0.0000112611179708
1.2600000000000002 0.3500000000000001 0.0000069563928223
1.2600000000000002 0.4000000000000000 0.0000043105012877
1.2600000000000002 0.4500000000000001 0.0000174207643643
1.2600000000000002 0.5000000000000000 0.0000138526548704
1.2800000000000002 -0.5000000000000000 0.0000317439819746
1.2800000000000002 -0.4500000000000000 0.0000182713832644
1.2800000000000002 -0.4000000000000000 0.0000193544136936
1.2800000000000002 -0.3500000000000000 0.0000002188860134
1.2800000000000002 -0.3000000000000000 0.0000178016616211
1.2800000000000002 -0.2500000000000000 0.0000006508121968
1.2800000000000002 -0.2000000000000000 0.0000047591639314
1.2800000000000002 -0.1499999999999999 0.0000001216655224
1.2800000000000002 -0.1000000000000000 0.0000058399701320
1.2800000000000002 -0.0500000000000000 0.0000023778504791
1.2800000000000002 0.0000000000000000 0.0004491632988853
1.2800000000000002 0.0500000000000000 0.0000030992519636
1.2800000000000002 0.1000000000000001 0.0000007063020812
1.2800000000000002 0.1500000000000000 0.0000056003641082
1.2800000000000002 0.2000000000000001 0.0000042701726128
1.2800000000000002 0.2500000000000000 0.0000098935568911
1.2800000000000002 0.3000000000000000 0.0000018431634519
1.2800000000000002 0.3500000000000001 0.0000165134775360
1.2800000000000002 0.4000000000000000 0.0000010524501563
1.2800000000000002 0.4500000000000001 0.0000132510776701
1.2800000000000002 0.5000000000000000 0.0000047140517225
1.3000000000000003 -0.5000000000000000 0.0000294855339541
1.3000000000000003 -0.4500000000000000 0.0000172967106074
1.3000000000000003 -0.4000000000000000 0.0000180176997864
1.3000000000000003 -0.3500000000000000 0.0000074758889583
1.3000000000000003 -0.3000000000000000 0.0000076422952483
1.3000000000000003 -0.2500000000000000 0.0000119922379482
1.3000000000000003 -0.2000000000000000 0.0000031787424484
1.3000000000000003 -0.1499999999999999 0.0000008498082723
1.3000000000000003 -0.1000000000000000 0.0000030791347374
1.3000000000000003 -0.0500000000000000 0.0000017453481870
1.3000000000000003 0.0000000000000000 0.0004611596325257
1.3000000000000003 0.0500000000000000 0.0000041467707748
1.3000000000000003 0.1000000000000001 0.0000031922508251
1.3000000000000003 0.1500000000000000 0.0000020710150146
1.3000000000000003 0.2000000000000001 0.0000051042969776
1.3000000000000003 0.2500000000000000 0.0000038924541990
1.3000000000000003 0.3000000000000000 0.0000038980399339
1.3000000000000003 0.3500000000000001 0.0000057231832806
1.3000000000000003 0.4000000000000000 0.0000054107852242
1.3000000000000003 0.4500000000000001 0.0000087919438989
1.3000000000000003 0.5000000000000000 0.0000353012221051
1.3200000000000003 -0.5000000000000000 0.0000315918993249
1.3200000000000003 -0.4500000000000000 0.0000091727077176
1.3200000000000003 -0.4000000000000000 0.0000304866836485
1.3200000000000003 -0.3500000000000000 0.0000118876103915
1.3200000000000003 -0.3000000000000000 0.0000160544703736
1.3200000000000003 -0.2500000000000000 0.0000166796687667
1.3200000000000003 -0.2000000000000000 0.0000005998794317
1.3200000000000003 -0.1499999999999999 0.0000013751991444
1.3200000000000003 -0.1000000000000000 0.0000054272964813
1.3200000000000003 -0.0500000000000000 0.0000011554594464
1.3200000000000003 0.0000000000000000 0.0004707418329557
1.3200000000000003 0.0500000000000000 0.0000139864483404
1.3200000000000003 0.1000000000000001 0.0000011604823896
1.3200000000000003 0.1500000000000000 0.0000067319254324
1.3200000000000003 0.2000000000000001 0.0000041237024724
1.3200000000000003 0.2500000000000000 0.0000106369905997
1.3200000000000003 0.3000000000000000 0.0000123504934555
1.3200000000000003 0.3500000000000001 0.0000047889991118
1.3200000000000003 0.4000000000000000 0.0000024789755801
1.3200000000000003 0.4500000000000001 0.0000013855439245
1.3200000000000003 0.5000000000000000 0.0000145497764376
1.3400000000000001 -0.5000000000000000 0.0000522762468454
1.3400000000000001 -0.4500000000000000 0.0000075729971629
1.3400000000000001 -0.4000000000000000 0.0000119455899444
1.3400000000000001 -0.3500000000000000 0.0000096842535390
1.3400000000000001 -0.3000000000000000 0.0000219549828114
1.3400000000000001 -0.2500000000000000 0.0000126661028821
1.3400000000000001 -0.2000000000000000 0.0000101865849456
1.3400000000000001 -0.1499999999999999 0.0000006767111163
1.3400000000000001 -0.1000000000000000 0.0000014823951563
1.3400000000000001 -0.0500000000000000 0.0000028593688447
1.3400000000000001 0.0000000000000000 0.0004785876381563
1.3400000000000001 0.0500000000000000 0.0000031816487520
1.3400000000000001 0.1000000000000001 0.0000310605331050
1.3400000000000001 0.1500000000000000 0.0000096545486879
1.3400000000000001 0.2000000000000001 0.0000139366888665
1.3400000000000001 0.2500000000000000 0.0000176685442369
1.3400000000000001 0.3000000000000000 0.0000006615288186
1.3400000000000001 0.3500000000000001 0.0000018331769851
1.3400000000000001 0.4000000000000000 0.0000198396554714
1.3400000000000001 0.4500000000000001 0.0000008420709796
1.3400000000000001 0.5000000000000000 0.0000014058494171
1.3600000000000001 -0.5000000000000000 0.0000067640583490
1.3600000000000001 -0.4500000000000000 0.0000147782305894
1.3600000000000001 -0.4000000000000000 0.0000178766795400
1.3600000000000001 -0.3500000000000000 0.0000180439487195
1.3600000000000001 -0.3000000000000000 0.0000259186694870
1.3600000000000001 -0.2500000000000000 0.0000051476771125
1.3600000000000001 -0.2000000000000000 0.0000020268369189
1.3600000000000001 -0.1499999999999999 0.0000028972095685
1.3600000000000001 -0.1000000000000000 0.0000086437556237
1.3600000000000001 -0.0500000000000000 0.0000052437076133
1.3600000000000001 0.0000000000000000 0.0004827789922981
1.3600000000000001 0.0500000000000000 0.0000052898095307
1.3600000000000001 0.1000000000000001 0.0000172901433448
1.3600000000000001 0.1500000000000000 0.0000028007118495
1.3600000000000001 0.2000000000000001 0.0000101905217203
1.3600000000000001 0.2500000000000000 0.0000011828782409
1.3600000000000001 0.3000000000000000 0.0000068471814689
1.3600000000000001 0.3500000000000001 0.0000072314241266
1.3600000000000001 0.4000000000000000 0.0000092880461330
1.3600000000000001 0.4500000000000001 0.0000114568411864
1.3600000000000001 0.5000000000000000 0.0000196906442249
1.3800000000000003 -0.5000000000000000 0.0000255170420234
1.3800000000000003 -0.4500000000000000 0.0000218249888712
1.3800000000000003 -0.4000000000000000 0.0000323179822185
1.3800000000000003 -0.3500000000000000 0.0000168322775791
1.3800000000000003 -0.3000000000000000 0.0000428287245923
1.3800000000000003 -0.2500000000000000 0.0000116696677363
1.3800000000000003 -0.2000000000000000 0.0000140612782872
1.3800000000000003 -0.1499999999999999 0.0000003154626006
1.3800000000000003 -0.1000000000000000 0.0000227837768953
1.3800000000000003 -0.0500000000000000 0.0000006198649000
1.3800000000000003 0.0000000000000000 0.0004809696240520
1.3800000000000003 0.0500000000000000 0.0000011609844542
1.3800000000000003 0.1000000000000001 0.0000012375522648
1.3800000000000003 0.1500000000000000 0.0000044441901694
1.3800000000000003 0.2000000000000001 0.0001664349299116
1.3800000000000003 0.2500000000000000 0.0000537392700008
1.3800000000000003 0.3000000000000000 0.0000239694112084
1.3800000000000003 0.3500000000000001 0.0000017288249115
1.3800000000000003 0.4000000000000000 0.0000226438955419
1.3800000000000003 0.4500000000000001 0.0000351385373779
1.3800000000000003 0.5000000000000000 0.0000267432739183
1.4000000000000004 -0.5000000000000000 0.0000245711128702
1.4000000000000004 -0.4500000000000000 0.0000210222169531
1.4000000000000004 -0.4000000000000000 0.0000340563378626
1.4000000000000004 -0.3500000000000000 0.0000283013182024
1.4000000000000004 -0.3000000000000000 0.0000253450509504
1.4000000000000004 -0.2500000000000000 0.0000020587085261
1.4000000000000004 -0.2000000000000000 0.0000043354171826
1.4000000000000004 -0.1499999999999999 0.0000155497586370
1.4000000000000004 -0.1000000000000000 0.0000244649772152
1.4000000000000004 -0.0500000000000000 0.0000179947212118
1.4000000000000004 0.0000000000000000 0.0004893545971558
1.4000000000000004 0.0500000000000000 0.0000058916605424
1.4000000000000004 0.1000000000000001 0.0000102299508940
1.4000000000000004 0.1500000000000000 0.0000118942985320
1.4000000000000004 0.2000000000000001 0.0000197332646707
1.4000000000000004 0.2500000000000000 0.0000102289126820
1.4000000000000004 0.3000000000000000 0.0000223633441951
1.4000000000000004 0.3500000000000001 0.0000382227823050
1.4000000000000004 0.4000000000000000 0.0000188581123509
1.4000000000000004 0.4500000000000001 0.0000212087291226
1.4000000000000004 0.5000000000000000 0.0000598021785546
1.4200000000000002 -0.5000000000000000 0.0000075581379366
1.4200000000000002 -0.4500000000000000 0.0000324132662241
1.4200000000000002 -0.4000000000000000 0.0000074792512960
1.4200000000000002 -0.3500000000000000 0.0000483858484086
1.4200000000000002 -0.3000000000000000 0.0000132297040417
1.4200000000000002 -0.2500000000000000 0.0000128852832705
1.4200000000000002 -0.2000000000000000 0.0000220698292219
1.4200000000000002 -0.1499999999999999 0.0000077796760397
1.4200000000000002 -0.1000000000000000 0.0000092170886790
1.4200000000000002 -0.0500000000000000 0.0000046049739241
1.4200000000000002 0.0000000000000000 0.0004903329064587
1.4200000000000002 0.0500000000000000 0.0000059887897203
1.4200000000000002 0.1000000000000001 0.0000016837072113
1.4200000000000002 0.1500000000000000 0.0000177193471843
1.4200000000000002 0.2000000000000001 0.0000043427926868
1.4200000000000002 0.2500000000000000 0.0000218970918842
1.4200000000000002 0.3000000000000000 0.0000136434309280
1.4200000000000002 0.3500000000000001 0.0000366350255206
1.4200000000000002 0.4000000000000000 0.0000493788355688
1.4200000000000002 0.4500000000000001 0.0000344764337110
1.4200000000000002 0.5000000000000000 0.0000635065779575
1.4399999999999999 -0.5000000000000000 0.0000133905544837
1.4399999999999999 -0.4500000000000000 0.0000201305622391
1.4399999999999999 -0.4000000000000000 0.0000262922658240
1.4399999999999999 -0.3500000000000000 0.0000184531072341
1.4399999999999999 -0.3000000000000000 0.0000251332780514
1.4399999999999999 -0.2500000000000000 0.0000035734631377
1.4399999999999999 -0.2000000000000000 0.0000040459970796
1.4399999999999999 -0.1499999999999999 0.0000082004856679
1.4399999999999999 -0.1000000000000000 0.0000121488827833
1.4399999999999999 -0.0500000000000000 0.0000004120232614
1.4399999999999999 0.0000000000000000 0.0004901893997973
1.4399999999999999 0.0500000000000000 0.0000036754655459
1.4399999999999999 0.1000000000000001 0.0000105282265250
1.4399999999999999 0.1500000000000000 0.0000031931137738
1.4399999999999999 0.2000000000000001 0.0000088743540781
1.4399999999999999 0.2500000000000000 0.0000116003990343
1.4399999999999999 0.3000000000000000 0.0000396676808340
1.4399999999999999 0.3500000000000001 0.0000251862626009
1.4399999999999999 0.4000000000000000 0.0000318940316390
1.4399999999999999 0.4500000000000001 0.0001099257181870
1.4399999999999999 0.5000000000000000 0.0001046051359666
1.4600000000000000 -0.5000000000000000 0.0000065625695640
1.4600000000000000 -0.4500000000000000 0.0000567595761313
1.4600000000000000 -0.4000000000000000 0.0000531356524119
1.4600000000000000 -0.3500000000000000 0.0000114038181240
1.4600000000000000 -0.3000000000000000 0.0000171060367721
1.4600000000000000 -0.2500000000000000 0.0000118378212301
1.4600000000000000 -0.2000000000000000 0.0000032222220366
1.4600000000000000 -0.1499999999999999 0.0000122061353045
1.4600000000000000 -0.1000000000000000 0.0000010341912991
1.4600000000000000 -0.0500000000000000 0.0000012879132375
1.4600000000000000 0.0000000000000000 0.0004895113350753
1.4600000000000000 0.0500000000000000 0.0000060584032426
1.4600000000000000 0.1000000000000001 0.0000141879699643
1.4600000000000000 0.1500000000000000 0.0000128877672293
1.4600000000000000 0.2000000000000001 0.0000087096542507
1.4600000000000000 0.2500000000000000 0.0000024055640940
1.4600000000000000 0.3000000000000000 0.0000240754847933
1.4600000000000000 0.3500000000000001 0.0000656371787933
1.4600000000000000 0.4000000000000000 0.0000113543622052
1.4600000000000000 0.4500000000000001 0.0000753121063614
1.4600000000000000 0.5000000000000000 0.0000928726507319
1.4800000000000002 -0.5000000000000000 0.0000166212024630
1.4800000000000002 -0.4500000000000000 0.0000265165610893
1.4800000000000002 -0.4000000000000000 0.0000452177944233
1.4800000000000002 -0.3500000000000000 0.0000347890598043
1.4800000000000002 -0.3000000000000000 0.0001330015705451
1.4800000000000002 -0.2500000000000000 0.0000379062214402
1.4800000000000002 -0.2000000000000000 0.0000178776678899
1.4800000000000002 -0.1499999999999999 0.0000183140432194
1.4800000000000002 -0.1000000000000000 0.0000114338372072
1.4800000000000002 -0.0500000000000000 0.0000035489444603
1.4800000000000002 0.0000000000000000 0.0004872944860346
1.4800000000000002 0.0500000000000000 0.0000011989563860
1.4800000000000002 0.1000000000000001 0.0000133820069686
1.4800000000000002 0.1500000000000000 0.0000123631614587
1.4800000000000002 0.2000000000000001 0.0000186393072639
1.4800000000000002 0.2500000000000000 0.0000224206604988
1.4800000000000002 0.3000000000000000 0.0000206978024530
1.4800000000000002 0.3500000000000001 0.0000340313738128
1.4800000000000002 0.4000000000000000 0.0000612382792340
1.4800000000000002 0.4500000000000001 0.0000238655199801
1.4800000000000002 0.5000000000000000 0.0001645525522413
1.5000000000000000 -0.5000000000000000 0.0000479373837471
1.5000000000000000 -0.4500000000000000 0.0000327884952142
1.5000000000000000 -0.4000000000000000 0.0000627206115678
1.5000000000000000 -0.3500000000000000 0.0000103777211350
1.5000000000000000 -0.3000000000000000 0.0000374022977657
1.5000000000000000 -0.2500000000000000 0.0000338149717249
1.5000000000000000 -0.2000000000000000 0.0000057472055839
1.5000000000000000 -0.1499999999999999 0.0000021363976225
1.5000000000000000 -0.1000000000000000 0.0000086621986276
1.5000000000000000 -0.0500000000000000 0.0000028668362010
1.5000000000000000 0.0000000000000000 0.0004843404212260
1.5000000000000000 0.0500000000000000 0.0000047394575551
1.5000000000000000 0.1000000000000001 0.0000085961953441
1.5000000000000000 0.1500000000000000 0.0000174042829821
1.5000000000000000 0.2000000000000001 0.0000078189415219
1.5000000000000000 0.2500000000000000 0.0000201951735089
1.5000000000000000 0.3000000000000000 0.0000204258509692
1.5000000000000000 0.3500000000000001 0.0000578044204048
1.5000000000000000 0.4000000000000000 0.0000873600768553
1.5000000000000000 0.4500000000000001 0.0000730989459700
1.5000000000000000 0.5000000000000000 0.0000610520235676


==> figures/gradients/verification_2D/1e-4/plot_data_4.txt <==
0.00000000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047
0.00200000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047
0.00400000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000048
0.00600000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000049 0.00000039 0.00000019 0.00000053
0.00800000 0.00000039 0.00000019 0.00000049 0.00000039 0.00000019 0.00000056 0.00000039 0.00000019 0.00000075
0.01000000 0.00000039 0.00000019 0.00000053 0.00000039 0.00000019 0.00000083 0.00000039 0.00000019 0.00000171
0.01200000 0.00000039 0.00000019 0.00000065 0.00000039 0.00000019 0.00000173 0.00000039 0.00000022 0.00000563
0.01400000 0.00000039 0.00000019 0.00000102 0.00000039 0.00000021 0.00000478 0.00000039 0.00000033 0.00001927
0.01600000 0.00000039 0.00000020 0.00000205 0.00000039 0.00000029 0.00001390 0.00000040 0.00000080 0.00005685
0.01800000 0.00000039 0.00000022 0.00000474 0.00000040 0.00000055 0.00003657 0.00000041 0.00000271 0.00013626
0.02000000 0.00000039 0.00000029 0.00001093 0.00000040 0.00000145 0.00008217 0.00000049 0.00001003 0.00027346
0.02200000 0.00000040 0.00000049 0.00002310 0.00000043 0.00000433 0.00015940 0.00000081 0.00003333 0.00048123
0.02400000 0.00000040 0.00000101 0.00004385 0.00000054 0.00001302 0.00027528 0.00000209 0.00009071 0.00077022
0.02600000 0.00000042 0.00000239 0.00007553 0.00000090 0.00003515 0.00043589 0.00000716 0.00020177 0.00114998
0.02800000 0.00000047 0.00000580 0.00012015 0.00000205 0.00008087 0.00064645 0.00002457 0.00038271 0.00162864
0.03000000 0.00000061 0.00001335 0.00017941 0.00000575 0.00016007 0.00091162 0.00007190 0.00064662 0.00221353
0.03200000 0.00000096 0.00002774 0.00025485 0.00001666 0.00028100 0.00123567 0.00017115 0.00100483 0.00291120
0.03400000 0.00000190 0.00005180 0.00034784 0.00004372 0.00045032 0.00162247 0.00034191 0.00146730 0.00372778
0.03600000 0.00000424 0.00008809 0.00045965 0.00009839 0.00067402 0.00207558 0.00059988 0.00204251 0.00466899
0.03800000 0.00000973 0.00013881 0.00059147 0.00019140 0.00095735 0.00259846 0.00095811 0.00273817 0.00574016
0.04000000 0.00002100 0.00020585 0.00074442 0.00033154 0.00130496 0.00319428 0.00142811 0.00356121 0.00694633
0.04200000 0.00004116 0.00029085 0.00091957 0.00052633 0.00172120 0.00386603 0.00201983 0.00451818 0.00829205
0.04400000 0.00007325 0.00039534 0.00111794 0.00078211 0.00221006 0.00461653 0.00274188 0.00561515 0.00978150
0.04600000 0.00011994 0.00052068 0.00134051 0.00110455 0.00277521 0.00544830 0.00360219 0.00685782 0.01141867
0.04800000 0.00018351 0.00066816 0.00158818 0.00149875 0.00342022 0.00636386 0.00460803 0.00825160 0.01320717
0.05000000 0.00026591 0.00083900 0.00186182 0.00196937 0.00414838 0.00736555 0.00576616 0.00980153 0.01515039
0.05200000 0.00036889 0.00103434 0.00216226 0.00252067 0.00496281 0.00845552 0.00708291 0.01151224 0.01725144
0.05400000 0.00049402 0.00125529 0.00249031 0.00315669 0.00586650 0.00963584 0.00856429 0.01338795 0.01951317
0.05600000 0.00064277 0.00150289 0.00284670 0.00388121 0.00686221 0.01090833 0.01021604 0.01543242 0.02193803
0.05800000 0.00081649 0.00177814 0.00323214 0.00469780 0.00795246 0.01227469 0.01204340 0.01764937 0.02452813
0.06000000 0.00101648 0.00208203 0.00364729 0.00560987 0.00913968 0.01373651 0.01405125 0.02004206 0.02728537
0.06200000 0.00124394 0.00241544 0.00409279 0.00662060 0.01042610 0.01529518 0.01624403 0.02261346 0.03021123
0.06400000 0.00150006 0.00277924 0.00456920 0.00773302 0.01181387 0.01695199 0.01862575 0.02536618 0.03330684
0.06600000 0.00178594 0.00317424 0.00507707 0.00894996 0.01330494 0.01870802 0.02120021 0.02830237 0.03657294
0.06800000 0.00210264 0.00360122 0.00561690 0.01027401 0.01490103 0.02056423 0.02397074 0.03142374 0.04001013
0.07000000 0.00245119 0.00406092 0.00618914 0.01170763 0.01660378 0.02252140 0.02694029 0.03473162 0.04361848
0.07200000 0.00283257 0.00455402 0.00679421 0.01325318 0.01841452 0.02458009 0.03011134 0.03822694 0.04739761
0.07400000 0.00324770 0.00508115 0.00743248 0.01491273 0.02033454 0.02674073 0.03348584 0.04191015 0.05134677
0.07600000 0.00369744 0.00564293 0.00810426 0.01668822 0.02236479 0.02900354 0.03706512 0.04578100 0.05546457
0.07800000 0.00418264 0.00623989 0.00880985 0.01858135 0.02450602 0.03136856 0.04085020 0.04983880 0.05974922
0.08000000 0.00470407 0.00687252 0.00954945 0.02059359 0.02675877 0.03383556 0.04484122 0.05408204 0.06419839
0.08200000 0.00526249 0.00754127 0.01032325 0.02272621 0.02912329 0.03640410 0.04903750 0.05850851 0.06880906
0.08400000 0.00585856 0.00824651 0.01113137 0.02498011 0.03159961 0.03907351 0.05343739 0.06311506 0.07357757
0.08600000 0.00649292 0.00898858 0.01197388 0.02735597 0.03418739 0.04184282 0.05803819 0.06789772 0.07849955
0.08800000 0.00716614 0.00976773 0.01285077 0.02985413 0.03688594 0.04471082 0.06283585 0.07285132 0.08356979
0.09000000 0.00787875 0.01058416 0.01376200 0.03247450 0.03969427 0.04767594 0.06782479 0.07796955 0.08878205
0.09200000 0.00863118 0.01143798 0.01470744 0.03521658 0.04261083 0.05073628 0.07299777 0.08324470 0.09412916
0.09400000 0.00942381 0.01232922 0.01568690 0.03807933 0.04563373 0.05388954 0.07834524 0.08866731 0.09960249
0.09600000 0.01025692 0.01325783 0.01670009 0.04106112 0.04876050 0.05713301 0.08385506 0.09422584 0.10519171
0.09800000 0.01113071 0.01422368 0.01774668 0.04415958 0.05198804 0.06046350 0.08951171 0.09990613 0.11088470
0.10000000 0.01204528 0.01522650 0.01882621 0.04737153 0.05531262 0.06387727 0.09529509 0.10568998 0.11666550
0.10200000 0.01300060 0.01626593 0.01993814 0.05069286 0.05872964 0.06736988 0.10117533 0.11155128 0.12251194
0.10400000 0.01399652 0.01734148 0.02108183 0.05411819 0.06223355 0.07093604 0.10710923 0.11745435 0.12839524
0.10600000 0.01503273 0.01845250 0.02225648 0.05764080 0.06581758 0.07456943 0.11305273 0.12336685 0.13429110
0.10800000 0.01610875 0.01959821 0.02346119 0.06125199 0.06947318 0.07826188 0.11898078 0.12927089 0.14018659
0.11000000 0.01722390 0.02077761 0.02469486 0.06494027 0.07318883 0.08200214 0.12488092 0.13515765 0.14607419
0.11200000 0.01837726 0.02198949 0.02595619 0.06868877 0.07694830 0.08577595 0.13074585 0.14102092 0.15194854
0.11400000 0.01956762 0.02323239 0.02724362 0.07247454 0.08073322 0.08957071 0.13657027 0.14685605 0.15780506
0.11600000 0.02079344 0.02450449 0.02855522 0.07627593 0.08453070 0.09337926 0.14235022 0.15265899 0.16363983
0.11800000 0.02205272 0.02580352 0.02988843 0.08008054 0.08833392 0.09719745 0.14808242 0.15842646 0.16944928
0.12000000 0.02334289 0.02712651 0.03123991 0.08388209 0.09213909 0.10102242 0.15376421 0.16415544 0.17523015
0.12200000 0.02466047 0.02846942 0.03260594 0.08767677 0.09594333 0.10485166 0.15939320 0.16984327 0.18097926
0.12400000 0.02600056 0.02982745 0.03398359 0.09146174 0.09974424 0.10868293 0.16496755 0.17548769 0.18669370
0.12600000 0.02735702 0.03119645 0.03537115 0.09523465 0.10353968 0.11251411 0.17048577 0.18108643 0.19237064
0.12800000 0.02872413 0.03257386 0.03676758 0.09899345 0.10732764 0.11634317 0.17594671 0.18663781 0.19800753
0.13000000 0.03009819 0.03395828 0.03817211 0.10273628 0.11110625 0.12016824 0.18134960 0.19214011 0.20360200
0.13200000 0.03147725 0.03534878 0.03958407 0.10646148 0.11487376 0.12398741 0.18669389 0.19759221 0.20915205
0.13400000 0.03286009 0.03674458 0.04100285 0.11016760 0.11862857 0.12779881 0.19197971 0.20299305 0.21465585
0.13600000 0.03424580 0.03814504 0.04242785 0.11385323 0.12236912 0.13160069 0.19720733 0.20834208 0.22011199
0.13800000 0.03563366 0.03954956 0.04385849 0.11751716 0.12609399 0.13539129 0.20237794 0.21363901 0.22551939
0.14000000 0.03702302 0.04095754 0.04529417 0.12115829 0.12980184 0.13916898 0.20749281 0.21888410 0.23087744
0.14200000 0.03841329 0.04236839 0.04673430 0.12477563 0.13349145 0.14293214 0.21255425 0.22407798 0.23618590
0.14400000 0.03980390 0.04378156 0.04817829 0.12836838 0.13716164 0.14667936 0.21756505 0.22922194 0.24144505
0.14600000 0.04119430 0.04519648 0.04962554 0.13193583 0.14081133 0.15040935 0.22252910 0.23431789 0.24665561
0.14800000 0.04258394 0.04661260 0.05107545 0.13547749 0.14443964 0.15412090 0.22745120 0.23936861 0.25181896
0.15000000 0.04397230 0.04802939 0.05252743 0.13899302 0.14804579 0.15781307 0.23233814 0.24437717 0.25693701
0.15200000 0.04535891 0.04944632 0.05398090 0.14248224 0.15162926 0.16148506 0.23720155 0.24934887 0.26201205
0.15400000 0.04674327 0.05086289 0.05543530 0.14594523 0.15518964 0.16513619 0.24205930 0.25429259 0.26704801
0.15600000 0.04812495 0.05227861 0.05689008 0.14938221 0.15872672 0.16876604 0.24692783 0.25922210 0.27205142
0.15800000 0.04950353 0.05369301 0.05834473 0.15279369 0.16224050 0.17237436 0.25181673 0.26415075 0.27703239
0.16000000 0.05087861 0.05510564 0.05979877 0.15618045 0.16573113 0.17596116 0.25673139 0.26908704 0.28200158
0.16200000 0.05224985 0.05651608 0.06125176 0.15954352 0.16919909 0.17952654 0.26167484 0.27403618 0.28696654
0.16400000 0.05361690 0.05792394 0.06270326 0.16288433 0.17264507 0.18307092 0.26664867 0.27900158 0.29193260
0.16600000 0.05497948 0.05932885 0.06415292 0.16620467 0.17607001 0.18659503 0.27165353 0.28398537 0.29690373
0.16800000 0.05633732 0.06073049 0.06560043 0.16950660 0.17947534 0.19009974 0.27668958 0.28898898 0.30188306
0.17000000 0.05769021 0.06212857 0.06704550 0.17279320 0.18286267 0.19358631 0.28175653 0.29401328 0.30687333
0.17200000 0.05903797 0.06352283 0.06848790 0.17606902 0.18623425 0.19705631 0.28685393 0.29905899 0.31187745
0.17400000 0.06038044 0.06491308 0.06992750 0.17934082 0.18959360 0.20051172 0.29198113 0.30412706 0.31689912
0.17600000 0.06171754 0.06629914 0.07136416 0.18261638 0.19294587 0.20395526 0.29713725 0.30921897 0.32194256
0.17800000 0.06304919 0.06768090 0.07279783 0.18590169 0.19629747 0.20739084 0.30232141 0.31433668 0.32701113
0.18000000 0.06437539 0.06905830 0.07422853 0.18920054 0.19965413 0.21082354 0.30753283 0.31948231 0.33210612
0.18200000 0.06569620 0.07043132 0.07565631 0.19251525 0.20302005 0.21425855 0.31277083 0.32465712 0.33722749
0.18400000 0.06701172 0.07180001 0.07708127 0.19584741 0.20639822 0.21770045 0.31803470 0.32986080 0.34237492
0.18600000 0.06832212 0.07316449 0.07850358 0.19919808 0.20979092 0.22115316 0.32332362 0.33509218 0.34754810
0.18800000 0.06962765 0.07452495 0.07992347 0.20256804 0.21320002 0.22462006 0.32863590 0.34034972 0.35274683
0.19000000 0.07092863 0.07588164 0.08134119 0.20595784 0.21662737 0.22810365 0.33396826 0.34563173 0.35797104
0.19200000 0.07222547 0.07723492 0.08275707 0.20936789 0.22007452 0.23160501 0.33931473 0.35093598 0.36322067
0.19400000 0.07351872 0.07858522 0.08417149 0.21279863 0.22354247 0.23512415 0.34466614 0.35625891 0.36849507
0.19600000 0.07480901 0.07993311 0.08558493 0.21625054 0.22703141 0.23866069 0.35001217 0.36159488 0.37379213
0.19800000 0.07609723 0.08127925 0.08699793 0.21972418 0.23054093 0.24221421 0.35534552 0.36693661 0.37910792
0.20000000 0.07738452 0.08262451 0.08841111 0.22321995 0.23407052 0.24578451 0.36066310 0.37227723 0.38443690


==> figures/gradients/verification_2D/2.5e-4/contour-000.dat <==
x  y
-0.458834023043008 -0.0903906249999999
-0.460955817719601 -0.0764843749999999
-0.462488259875735 -0.062578125
-0.463615112195923 -0.048671875
-0.464426159723339 -0.034765625
-0.464958762119398 -0.020859375
-0.465224238917536 -0.006953125
-0.465224238917536 0.006953125
-0.464958762119398 0.020859375
-0.464426159723339 0.034765625
-0.463615112195923 0.048671875
-0.462488259875735 0.062578125
-0.460955817719601 0.076484375
-0.458834023043008 0.0903906249999999
-0.458046875 0.0943216334196604
-0.456128474520572 0.104296875
-0.453562831721168 0.118203125
-0.451025370428587 0.132109375
-0.448147118376981 0.146015625
-0.444233210135002 0.159921875
-0.444140625 0.160185163730251
-0.439935838534553 0.173828125
-0.436124445085532 0.187734375
-0.43151150830303 0.201640625
-0.430234375 0.204611776481341
-0.425901320759889 0.215546875
-0.421004827960444 0.229453125
-0.416328125 0.239813373949498
-0.414572019877305 0.243359375
-0.408584219936429 0.257265625
-0.402421875 0.269635154066355
-0.401542809018366 0.271171875
-0.394503649242601 0.285078125
-0.388515625 0.295524020883063
-0.386336968325553 0.298984375
-0.37850916318427 0.312890625
-0.374609375 0.318695748668954
-0.369160615290282 0.326796875
-0.360703125 0.339303937778095
-0.359640852686226 0.340703125
-0.349785874741613 0.354609375
-0.346796875 0.358326082225731
-0.338675406780291 0.368515625
-0.332890625 0.375366835788964
-0.326732809259956 0.382421875
-0.318984375 0.391029975358592
-0.313989564802403 0.396328125
-0.305078125 0.405517510209819
-0.300300907013268 0.410234375
-0.291171875 0.418940246375969
-0.285501478768254 0.424140625
-0.277265625 0.431430682303974
-0.269421504967293 0.438046875
-0.263359375 0.443078351369397
-0.251701976311019 0.451953125
-0.249453125 0.453728187264672
-0.235546875 0.463116987026872
-0.231652180621986 0.465859375
-0.221640625 0.472440129761568
-0.209502331992198 0.479765625
-0.207734375 0.480916923644741
-0.193828125 0.488285357222992
-0.183618741515429 0.493671875
-0.179921875 0.495724508631998
-0.166015625 0.501790800866085
-0.152574856827507 0.507578125
-0.152109375 0.507803281768779
-0.138203125 0.513185281208215
-0.124296875 0.517484045474416
-0.111955478344451 0.521484375
-0.110390625 0.522038584249422
-0.096484375 0.525867688000776
-0.0825781249999999 0.528719296520774
-0.0686718749999999 0.531125816001019
-0.0547656249999999 0.533278658933301
-0.0408593749999999 0.535168305401733
-0.0387138238288718 0.535390625
-0.0269531249999999 0.536568611199003
-0.0130468749999999 0.537336597215031
0.000859375000000107 0.537562854537596
0.0147656250000001 0.537272155417682
0.0286718750000001 0.536432419113101
0.0385245194766416 0.535390625
0.0425781250000001 0.534952454752344
0.0564843750000001 0.533025263398291
0.0703906250000002 0.530843670150447
0.0842968750000002 0.528397761714864
0.0982031250000002 0.525463256516611
0.11200518090203 0.521484375
0.112109375 0.521450525552154
0.126015625 0.516957989175319
0.139921875 0.512615978970841
0.152496718174656 0.507578125
0.153828125 0.506978037993134
0.167734375 0.501101284079454
0.181640625 0.494812212579605
0.183648071313363 0.493671875
0.195546875 0.487449882693568
0.209453125 0.479772975472576
0.209464197307156 0.479765625
0.223359375 0.471451339803453
0.231684022315033 0.465859375
0.237265625 0.461952838080346
0.251171875 0.45233268637742
0.251645981753638 0.451953125
0.265078125 0.44176888073461
0.269503045787284 0.438046875
0.278984375 0.430061440637181
0.285599721184378 0.424140625
0.292890625 0.417444124710262
0.300392995638501 0.410234375
0.306796875 0.403881808005465
0.314095976571866 0.396328125
0.320703125 0.389260998285708
0.326864562366928 0.382421875
0.334609375 0.373433660817719
0.338782948982277 0.368515625
0.348515625 0.356077502704047
0.349705981776792 0.354609375
0.359523360260811 0.340703125
0.362421875 0.336807251514622
0.36931811638149 0.326796875
0.376328125 0.316062349464728
0.378501542131174 0.312890625
0.386315734806776 0.298984375
0.390234375 0.292551136469124
0.394650630933535 0.285078125
0.401380234458216 0.271171875
0.404140625 0.266157321207911
0.408748505358886 0.257265625
0.414502524316785 0.243359375
0.418046875 0.235849873846358
0.421067553272788 0.229453125
0.426059017907789 0.215546875
0.431136585304804 0.201640625
0.431953125 0.199652540540869
0.436291319206953 0.187734375
0.440094431124897 0.173828125
0.443899360251094 0.159921875
0.445859375 0.153541950839987
0.448130792124497 0.146015625
0.451251753300424 0.132109375
0.453748444686058 0.118203125
0.456064767548527 0.104296875
0.458414550895948 0.0903906249999999
0.459765625 0.0823632255842026
0.460765956157386 0.076484375
0.46252507242121 0.062578125
0.46377299782647 0.048671875
0.464642135888943 0.034765625
0.465198438031262 0.020859375
0.465471322166462 0.006953125
0.465471322166462 -0.006953125
0.465198438031262 -0.020859375
0.464642135888943 -0.034765625
0.46377299782647 -0.048671875
0.46252507242121 -0.062578125
0.460765956157386 -0.0764843749999999
0.459765625 -0.0823632255842025
0.458414550895948 -0.0903906249999999
0.456064767548527 -0.104296875
0.453748444686058 -0.118203125
0.451251753300424 -0.132109375
0.448130792124497 -0.146015625
0.445859375 -0.153541950839987
0.443899360251094 -0.159921875
0.440094431124897 -0.173828125
0.436291319206953 -0.187734375
0.431953125 -0.199652540540869
0.431136585304804 -0.201640625
0.426059017907789 -0.215546875
0.421067553272788 -0.229453125
0.418046875 -0.235849873846358
0.414502524316785 -0.243359375
0.408748505358886 -0.257265625
0.404140625 -0.266157321207911
0.401380234458216 -0.271171875
0.394650630933535 -0.285078125
0.390234375 -0.292551136469124
0.386315734806776 -0.298984375
0.378501542131174 -0.312890625
0.376328125 -0.316062349464728
0.36931811638149 -0.326796875
0.362421875 -0.336807251514622
0.359523360260811 -0.340703125
0.349705981776792 -0.354609375
0.348515625 -0.356077502704048
0.338782948982277 -0.368515625
0.334609375 -0.373433660817719
0.326864562366928 -0.382421875
0.320703125 -0.389260998285708
0.314095976571866 -0.396328125
0.306796875 -0.403881808005465
0.300392995638501 -0.410234375
0.292890625 -0.417444124710262
0.285599721184378 -0.424140625
0.278984375 -0.430061440637181
0.269503045787284 -0.438046875
0.265078125 -0.44176888073461
0.251645981753638 -0.451953125
0.251171875 -0.45233268637742
0.237265625 -0.461952838080346
0.231684022315033 -0.465859375
0.223359375 -0.471451339803453
0.209464197307156 -0.479765625
0.209453125 -0.479772975472576
0.195546875 -0.487449882693568
0.183648071313363 -0.493671875
0.181640625 -0.494812212579605
0.167734375 -0.501101284079454
0.153828125 -0.506978037993134
0.152496718174656 -0.507578125
0.139921875 -0.512615978970841
0.126015625 -0.516957989175319
0.112109375 -0.521450525552153
0.11200518090203 -0.521484375
0.0982031250000002 -0.525463256516611
0.0842968750000002 -0.528397761714864
0.0703906250000002 -0.530843670150447
0.0564843750000001 -0.533025263398291
0.0425781250000001 -0.534952454752344
0.0385245194766402 -0.535390625
0.0286718750000001 -0.536432419113101
0.0147656250000001 -0.537272155417682
0.000859375000000107 -0.537562854537595
-0.0130468749999999 -0.537336597215031
-0.0269531249999999 -0.536568611199003
-0.0387138238288703 -0.535390625
-0.0408593749999999 -0.535168305401733
-0.0547656249999999 -0.533278658933301
-0.0686718749999999 -0.531125816001019
-0.0825781249999999 -0.528719296520774
-0.096484375 -0.525867688000776
-0.110390625 -0.522038584249422
-0.111955478344451 -0.521484375
-0.124296875 -0.517484045474416
-0.138203125 -0.513185281208215
-0.152109375 -0.507803281768779
-0.152574856827507 -0.507578125
-0.166015625 -0.501790800866086
-0.179921875 -0.495724508631998
-0.183618741515429 -0.493671875
-0.193828125 -0.488285357222992
-0.207734375 -0.480916923644741
-0.209502331992198 -0.479765625
-0.221640625 -0.472440129761568
-0.231652180621986 -0.465859375
-0.235546875 -0.463116987026871
-0.249453125 -0.453728187264672
-0.251701976311019 -0.451953125
-0.263359375 -0.443078351369397
-0.269421504967294 -0.438046875
-0.277265625 -0.431430682303974
-0.285501478768254 -0.424140625
-0.291171875 -0.418940246375969
-0.300300907013268 -0.410234375
-0.305078125 -0.405517510209819
-0.313989564802403 -0.396328125
-0.318984375 -0.391029975358592
-0.326732809259956 -0.382421875
-0.332890625 -0.375366835788964
-0.338675406780291 -0.368515625
-0.346796875 -0.358326082225731
-0.349785874741613 -0.354609375
-0.359640852686226 -0.340703125
-0.360703125 -0.339303937778095
-0.369160615290282 -0.326796875
-0.374609375 -0.318695748668954
-0.37850916318427 -0.312890625
-0.386336968325553 -0.298984375
-0.388515625 -0.295524020883063
-0.394503649242601 -0.285078125
-0.401542809018366 -0.271171875
-0.402421875 -0.269635154066355
-0.408584219936429 -0.257265625
-0.414572019877305 -0.243359375
-0.416328125 -0.239813373949498
-0.421004827960444 -0.229453125
-0.425901320759889 -0.215546875
-0.430234375 -0.204611776481341
-0.43151150830303 -0.201640625
-0.436124445085532 -0.187734375
-0.439935838534553 -0.173828125
-0.444140625 -0.160185163730251
-0.444233210135002 -0.159921875
-0.448147118376981 -0.146015625
-0.451025370428587 -0.132109375
-0.453562831721168 -0.118203125
-0.456128474520572 -0.104296875
-0.458046875 -0.0943216334196604
-0.458834023043008 -0.0903906249999999


==> figures/gradients/verification_2D/2.5e-4/contour-001.dat <==
x  y
-0.500007414645248 -0.006953125
-0.500007414645248 0.006953125
-0.499765625 0.0136412117198306
-0.499504760476593 0.020859375
-0.498549847606661 0.034765625
-0.497245985056114 0.048671875
-0.495690415153322 0.062578125
-0.493930757005532 0.076484375
-0.491909087545451 0.0903906249999999
-0.489387307444421 0.104296875
-0.485859375 0.118060582039541
-0.485817647433866 0.118203125
-0.481867045051602 0.132109375
-0.47829636976951 0.146015625
-0.474053668057347 0.159921875
-0.471953125 0.165018189693535
-0.468448749237246 0.173828125
-0.463607044534303 0.187734375
-0.458046875 0.200404649298327
-0.457417504401021 0.201640625
-0.451137437081997 0.215546875
-0.44426696855336 0.229453125
-0.444140625 0.22965885487839
-0.436815318440994 0.243359375
-0.430234375 0.254600504660247
-0.428489035885785 0.257265625
-0.420342967813909 0.271171875
-0.416328125 0.276898563749709
-0.410612112980853 0.285078125
-0.402421875 0.296571743808682
-0.400525980841906 0.298984375
-0.390192592540854 0.312890625
-0.388515625 0.314861927741606
-0.378628457129572 0.326796875
-0.374609375 0.331284646081443
-0.366061314837635 0.340703125
-0.360703125 0.346325863468382
-0.352558871289691 0.354609375
-0.346796875 0.360263068001686
-0.338024515477385 0.368515625
-0.332890625 0.373235283321059
-0.322257430111526 0.382421875
-0.318984375 0.385265221178712
-0.305078125 0.396103406388682
-0.304803353745457 0.396328125
-0.291171875 0.406197953258778
-0.285713698280776 0.410234375
-0.277265625 0.416181152408111
-0.264843690098987 0.424140625
-0.263359375 0.425180927464006
-0.249453125 0.433085661564852
-0.241051748627753 0.438046875
-0.235546875 0.44135648864665
-0.221640625 0.44787327588488
-0.213801608531881 0.451953125
-0.207734375 0.455139596442241
-0.193828125 0.460659145703482
-0.181593199871952 0.465859375
-0.179921875 0.466657863134287
-0.166015625 0.471783281524565
-0.152109375 0.475937458095603
-0.140744564109761 0.479765625
-0.138203125 0.480702970416958
-0.124296875 0.484602286489303
-0.110390625 0.48752757965229
-0.096484375 0.490210671111682
-0.0825781249999999 0.492989004588973
-0.0790625551070611 0.493671875
-0.0686718749999999 0.495588993699162
-0.0547656249999999 0.497386019364204
-0.0408593749999999 0.498632356763828
-0.0269531249999999 0.499466676205462
-0.0130468749999999 0.499946732312947
0.000859375000000107 0.500091828376665
0.0147656250000001 0.499905724463742
0.0286718750000001 0.499383421866737
0.0425781250000001 0.498502451633323
0.0564843750000001 0.497197827517091
0.0703906250000002 0.495316635810212
0.0790103269033852 0.493671875
0.0842968750000002 0.492635578183731
0.0982031250000002 0.489877996564647
0.112109375 0.48718937325036
0.126015625 0.484193881956921
0.139921875 0.480092797247257
0.140785055768445 0.479765625
0.153828125 0.475413854029576
0.167734375 0.471245172918285
0.181586477625024 0.465859375
0.181640625 0.465834383835717
0.195546875 0.460010933871354
0.209453125 0.454326641898934
0.213854868316004 0.451953125
0.223359375 0.447074972699434
0.237265625 0.440412738537074
0.241107515919329 0.438046875
0.251171875 0.432184194596018
0.264741481368298 0.424140625
0.265078125 0.423907492818792
0.278984375 0.415131874357437
0.285796590272414 0.410234375
0.292890625 0.405034337386563
0.304666843015773 0.396328125
0.306796875 0.39459462511282
0.320703125 0.383761760486948
0.322228669131875 0.382421875
0.334609375 0.371748568406953
0.338096040574365 0.368515625
0.348515625 0.35869643183588
0.352659991901922 0.354609375
0.362421875 0.344620433894305
0.366151335483705 0.340703125
0.376328125 0.329366343693262
0.378636331330608 0.326796875
0.389954472442599 0.312890625
0.390234375 0.312558981478667
0.400481601245322 0.298984375
0.404140625 0.294236856379385
0.410784923317444 0.285078125
0.418046875 0.274383635290959
0.420342773037406 0.271171875
0.42842368406402 0.257265625
0.431953125 0.251701258586913
0.436994834244154 0.243359375
0.443968279791501 0.229453125
0.445859375 0.226147591540667
0.451339606004217 0.215546875
0.457204956014542 0.201640625
0.459765625 0.196370238501867
0.463748381275175 0.187734375
0.468552503058064 0.173828125
0.473671875 0.160108651178078
0.47375271537691 0.159921875
0.47849553181375 0.146015625
0.482015571076444 0.132109375
0.485493421477256 0.118203125
0.487578125 0.110559165494941
0.489300394891899 0.104296875
0.492100281274703 0.0903906249999999
0.494175013945482 0.076484375
0.4958524770546 0.062578125
0.49725477648555 0.048671875
0.498387511988598 0.034765625
0.499198867098076 0.020859375
0.499625191430571 0.006953125
0.499625191430571 -0.006953125
0.499198867098076 -0.020859375
0.498387511988598 -0.034765625
0.49725477648555 -0.048671875
0.4958524770546 -0.062578125
0.494175013945482 -0.0764843749999999
0.492100281274703 -0.0903906249999999
0.489300394891899 -0.104296875
0.487578125 -0.110559165494941
0.485493421477256 -0.118203125
0.482015571076444 -0.132109375
0.47849553181375 -0.146015625
0.47375271537691 -0.159921875
0.473671875 -0.160108651178078
0.468552503058064 -0.173828125
0.463748381275175 -0.187734375
0.459765625 -0.196370238501867
0.457204956014542 -0.201640625
0.451339606004217 -0.215546875
0.445859375 -0.226147591540667
0.443968279791501 -0.229453125
0.436994834244154 -0.243359375
0.431953125 -0.251701258586913
0.42842368406402 -0.257265625
0.420342773037406 -0.271171875
0.418046875 -0.274383635290959
0.410784923317444 -0.285078125
0.404140625 -0.294236856379385
0.400481601245322 -0.298984375
0.390234375 -0.312558981478667
0.389954472442599 -0.312890625
0.378636331330608 -0.326796875
0.376328125 -0.329366343693262
0.366151335483705 -0.340703125
0.362421875 -0.344620433894305
0.352659991901922 -0.354609375
0.348515625 -0.35869643183588
0.338096040574365 -0.368515625
0.334609375 -0.371748568406953
0.322228669131876 -0.382421875
0.320703125 -0.383761760486948
0.306796875 -0.39459462511282
0.304666843015773 -0.396328125
0.292890625 -0.405034337386563
0.285796590272414 -0.410234375
0.278984375 -0.415131874357437
0.265078125 -0.423907492818792
0.264741481368298 -0.424140625
0.251171875 -0.432184194596018
0.241107515919329 -0.438046875
0.237265625 -0.440412738537074
0.223359375 -0.447074972699434
0.213854868316005 -0.451953125
0.209453125 -0.454326641898934
0.195546875 -0.460010933871354
0.181640625 -0.465834383835717
0.181586477625023 -0.465859375
0.167734375 -0.471245172918285
0.153828125 -0.475413854029576
0.140785055768445 -0.479765625
0.139921875 -0.480092797247257
0.126015625 -0.484193881956921
0.112109375 -0.48718937325036
0.0982031250000002 -0.489877996564647
0.0842968750000002 -0.492635578183731
0.0790103269033851 -0.493671875
0.0703906250000002 -0.495316635810211
0.0564843750000001 -0.497197827517091
0.0425781250000001 -0.498502451633323
0.0286718750000001 -0.499383421866737
0.0147656250000001 -0.499905724463742
0.000859375000000107 -0.500091828376665
-0.0130468749999999 -0.499946732312947
-0.0269531249999999 -0.499466676205462
-0.0408593749999999 -0.498632356763828
-0.0547656249999999 -0.497386019364204
-0.0686718749999999 -0.495588993699162
-0.0790625551070605 -0.493671875
-0.0825781249999999 -0.492989004588973
-0.096484375 -0.490210671111682
-0.110390625 -0.48752757965229
-0.124296875 -0.484602286489303
-0.138203125 -0.480702970416958
-0.140744564109761 -0.479765625
-0.152109375 -0.475937458095603
-0.166015625 -0.471783281524565
-0.179921875 -0.466657863134287
-0.181593199871951 -0.465859375
-0.193828125 -0.460659145703482
-0.207734375 -0.455139596442241
-0.213801608531881 -0.451953125
-0.221640625 -0.44787327588488
-0.235546875 -0.44135648864665
-0.241051748627754 -0.438046875
-0.249453125 -0.433085661564852
-0.263359375 -0.425180927464006
-0.264843690098987 -0.424140625
-0.277265625 -0.416181152408111
-0.285713698280776 -0.410234375
-0.291171875 -0.406197953258778
-0.304803353745457 -0.396328125
-0.305078125 -0.396103406388682
-0.318984375 -0.385265221178712
-0.322257430111526 -0.382421875
-0.332890625 -0.373235283321059
-0.338024515477385 -0.368515625
-0.346796875 -0.360263068001686
-0.352558871289691 -0.354609375
-0.360703125 -0.346325863468382
-0.366061314837635 -0.340703125
-0.374609375 -0.331284646081443
-0.378628457129572 -0.326796875
-0.388515625 -0.314861927741606
-0.390192592540854 -0.312890625
-0.400525980841906 -0.298984375
-0.402421875 -0.296571743808682
-0.410612112980853 -0.285078125
-0.416328125 -0.276898563749709
-0.420342967813909 -0.271171875
-0.428489035885785 -0.257265625
-0.430234375 -0.254600504660247
-0.436815318440994 -0.243359375
-0.444140625 -0.22965885487839
-0.44426696855336 -0.229453125
-0.451137437081997 -0.215546875
-0.457417504401021 -0.201640625
-0.458046875 -0.200404649298327
-0.463607044534303 -0.187734375
-0.468448749237246 -0.173828125
-0.471953125 -0.165018189693536
-0.474053668057347 -0.159921875
-0.47829636976951 -0.146015625
-0.481867045051602 -0.132109375
-0.485817647433866 -0.118203125
-0.485859375 -0.118060582039541
-0.489387307444421 -0.104296875
-0.491909087545451 -0.0903906249999999
-0.493930757005532 -0.0764843749999999
-0.495690415153322 -0.062578125
-0.497245985056114 -0.048671875
-0.498549847606661 -0.034765625
-0.499504760476593 -0.020859375
-0.499765625 -0.0136412117198306
-0.500007414645248 -0.006953125


==> figures/gradients/verification_2D/2.5e-4/contour-002.dat <==
x  y
-0.530362210262588 -0.0764843749999999
-0.532687235591083 -0.062578125
-0.534365634536165 -0.048671875
-0.535602991342781 -0.034765625
-0.536447248999782 -0.020859375
-0.536881220001495 -0.006953125
-0.536881220001495 0.006953125
-0.536447248999782 0.020859375
-0.535602991342781 0.034765625
-0.534365634536165 0.048671875
-0.532687235591083 0.062578125
-0.530362210262588 0.076484375
-0.527578125 0.0878717793809505
-0.526908428064429 0.0903906249999999
-0.523262310693781 0.104296875
-0.519789928773699 0.118203125
-0.515471825695219 0.132109375
-0.513671875 0.136336421190369
-0.509785650587525 0.146015625
-0.504811377951498 0.159921875
-0.499765625 0.170667081310905
-0.49811551300367 0.173828125
-0.491753848230756 0.187734375
-0.485859375 0.198478978756421
-0.483930697971219 0.201640625
-0.476431050407306 0.215546875
-0.471953125 0.222303348336011
-0.467158222101283 0.229453125
-0.458046875 0.243190127548394
-0.457916921133132 0.243359375
-0.447959775924108 0.257265625
-0.444140625 0.261931091849094
-0.436653163073906 0.271171875
-0.430234375 0.278616419721153
-0.424490872147089 0.285078125
-0.416328125 0.29392428234113
-0.411478662529102 0.298984375
-0.402421875 0.308073110842061
-0.397476593067298 0.312890625
-0.388515625 0.321220319144297
-0.38236684784986 0.326796875
-0.374609375 0.333541821882406
-0.366017031921514 0.340703125
-0.360703125 0.345099226685086
-0.347969927112995 0.354609375
-0.346796875 0.355550718732844
-0.332890625 0.364881727820222
-0.327876513296756 0.368515625
-0.318984375 0.374537995178932
-0.306142386421312 0.382421875
-0.305078125 0.383161345875161
-0.291171875 0.390812334401267
-0.28154977194205 0.396328125
-0.277265625 0.398932197663372
-0.263359375 0.405250580411096
-0.253573749328442 0.410234375
-0.249453125 0.41248537775498
-0.235546875 0.418036260100574
-0.221640625 0.423777651085368
-0.220890282111835 0.424140625
-0.207734375 0.42941463438257
-0.193828125 0.433555209609525
-0.181184782002053 0.438046875
-0.179921875 0.438567579811094
-0.166015625 0.442911519278283
-0.152109375 0.446043662734689
-0.138203125 0.449166323720565
-0.127670228536524 0.451953125
-0.124296875 0.452916557189927
-0.110390625 0.455866441798425
-0.096484375 0.457949162469505
-0.0825781249999999 0.459612119457973
-0.0686718749999999 0.461060919393958
-0.0547656249999999 0.46235897211656
-0.0408593749999999 0.463483417669585
-0.0269531249999999 0.464365437871097
-0.0130468749999999 0.46492526948692
0.000859375000000107 0.465102299517207
0.0147656250000001 0.46487589975725
0.0286718750000001 0.464272329723748
0.0425781250000001 0.463355936339135
0.0564843750000001 0.462206891143666
0.0703906250000002 0.46089030311757
0.0842968750000002 0.459420718767718
0.0982031250000002 0.457720706697504
0.112109375 0.455561533972219
0.126015625 0.452454831299082
0.127721442634915 0.451953125
0.139921875 0.448753302019468
0.153828125 0.445675481564945
0.167734375 0.442472682284613
0.181155539226961 0.438046875
0.181640625 0.437855498888403
0.195546875 0.433035992869792
0.209453125 0.428858771232149
0.220816910248843 0.424140625
0.223359375 0.422928585886857
0.237265625 0.41741967557696
0.251171875 0.411597705180812
0.253601112150148 0.410234375
0.265078125 0.40450969143685
0.278984375 0.397946203730037
0.28158013458755 0.396328125
0.292890625 0.389971947838839
0.305996719445704 0.382421875
0.306796875 0.381872313892274
0.320703125 0.373556500460661
0.327964069756857 0.368515625
0.334609375 0.36376156114269
0.347784432621579 0.354609375
0.348515625 0.354023374801679
0.362421875 0.343787315416067
0.366096145742638 0.340703125
0.376328125 0.332232093057742
0.382501888445808 0.326796875
0.390234375 0.31979955919343
0.397603350846422 0.312890625
0.404140625 0.306508643102512
0.411611257831966 0.298984375
0.418046875 0.292223541572324
0.424652014366449 0.285078125
0.431953125 0.276761995928196
0.436806258149348 0.271171875
0.445859375 0.259781356277306
0.447940590118891 0.257265625
0.457669580051338 0.243359375
0.459765625 0.24057120380354
0.467324146566857 0.229453125
0.473671875 0.219667719027241
0.476473609717302 0.215546875
0.483879338758273 0.201640625
0.487578125 0.195339685936031
0.491914545583472 0.187734375
0.498028087139455 0.173828125
0.501484375 0.166880894357406
0.504911759217836 0.159921875
0.5099225232997 0.146015625
0.51511468884013 0.132109375
0.515390625 0.131425722667067
0.51998016856767 0.118203125
0.523436791128353 0.104296875
0.526673420505769 0.0903906249999999
0.529296875 0.0797464296811545
0.530152958828943 0.076484375
0.532800584111861 0.062578125
0.534599012340133 0.048671875
0.535851906575551 0.034765625
0.536671447173402 0.020859375
0.537082364998112 0.006953125
0.537082364998112 -0.006953125
0.536671447173402 -0.020859375
0.535851906575551 -0.034765625
0.534599012340133 -0.048671875
0.532800584111861 -0.062578125
0.530152958828943 -0.0764843749999999
0.529296875 -0.0797464296811544
0.526673420505769 -0.0903906249999999
0.523436791128353 -0.104296875
0.51998016856767 -0.118203125
0.515390625 -0.131425722667067
0.51511468884013 -0.132109375
0.5099225232997 -0.146015625
0.504911759217836 -0.159921875
0.501484375 -0.166880894357407
0.498028087139455 -0.173828125
0.491914545583472 -0.187734375
0.487578125 -0.195339685936031
0.483879338758273 -0.201640625
0.476473609717302 -0.215546875
0.473671875 -0.219667719027241
0.467324146566857 -0.229453125
0.459765625 -0.24057120380354
0.457669580051338 -0.243359375
0.447940590118891 -0.257265625
0.445859375 -0.259781356277306
0.436806258149348 -0.271171875
0.431953125 -0.276761995928196
0.424652014366449 -0.285078125
0.418046875 -0.292223541572324
0.411611257831966 -0.298984375
0.404140625 -0.306508643102512
0.397603350846422 -0.312890625
0.390234375 -0.31979955919343
0.382501888445808 -0.326796875
0.376328125 -0.332232093057742
0.366096145742638 -0.340703125
0.362421875 -0.343787315416067
0.348515625 -0.354023374801679
0.347784432621579 -0.354609375
0.334609375 -0.36376156114269
0.327964069756857 -0.368515625
0.320703125 -0.373556500460661
0.306796875 -0.381872313892274
0.305996719445705 -0.382421875
0.292890625 -0.389971947838839
0.281580134587551 -0.396328125
0.278984375 -0.397946203730037
0.265078125 -0.40450969143685
0.253601112150148 -0.410234375
0.251171875 -0.411597705180812
0.237265625 -0.41741967557696
0.223359375 -0.422928585886857
0.220816910248843 -0.424140625
0.209453125 -0.428858771232149
0.195546875 -0.433035992869792
0.181640625 -0.437855498888403
0.181155539226962 -0.438046875
0.167734375 -0.442472682284613
0.153828125 -0.445675481564945
0.139921875 -0.448753302019468
0.127721442634915 -0.451953125
0.126015625 -0.452454831299082
0.112109375 -0.455561533972219
0.0982031250000002 -0.457720706697504
0.0842968750000002 -0.459420718767718
0.0703906250000002 -0.46089030311757
0.0564843750000001 -0.462206891143665
0.0425781250000001 -0.463355936339135
0.0286718750000001 -0.464272329723748
0.0147656250000001 -0.46487589975725
0.000859375000000107 -0.465102299517206
-0.0130468749999999 -0.46492526948692
-0.0269531249999999 -0.464365437871097
-0.0408593749999999 -0.463483417669585
-0.0547656249999999 -0.462358972116559
-0.0686718749999999 -0.461060919393958
-0.0825781249999999 -0.459612119457973
-0.096484375 -0.457949162469505
-0.110390625 -0.455866441798425
-0.124296875 -0.452916557189927
-0.127670228536525 -0.451953125
-0.138203125 -0.449166323720565
-0.152109375 -0.446043662734689
-0.166015625 -0.442911519278283
-0.179921875 -0.438567579811094
-0.181184782002054 -0.438046875
-0.193828125 -0.433555209609525
-0.207734375 -0.42941463438257
-0.220890282111835 -0.424140625
-0.221640625 -0.423777651085368
-0.235546875 -0.418036260100574
-0.249453125 -0.41248537775498
-0.253573749328443 -0.410234375
-0.263359375 -0.405250580411096
-0.277265625 -0.398932197663372
-0.28154977194205 -0.396328125
-0.291171875 -0.390812334401267
-0.305078125 -0.383161345875161
-0.306142386421312 -0.382421875
-0.318984375 -0.374537995178932
-0.327876513296756 -0.368515625
-0.332890625 -0.364881727820222
-0.346796875 -0.355550718732844
-0.347969927112995 -0.354609375
-0.360703125 -0.345099226685086
-0.366017031921514 -0.340703125
-0.374609375 -0.333541821882406
-0.38236684784986 -0.326796875
-0.388515625 -0.321220319144297
-0.397476593067298 -0.312890625
-0.402421875 -0.308073110842061
-0.411478662529102 -0.298984375
-0.416328125 -0.29392428234113
-0.424490872147089 -0.285078125
-0.430234375 -0.278616419721153
-0.436653163073906 -0.271171875
-0.444140625 -0.261931091849094
-0.447959775924108 -0.257265625
-0.457916921133132 -0.243359375
-0.458046875 -0.243190127548394
-0.467158222101283 -0.229453125
-0.471953125 -0.222303348336011
-0.476431050407306 -0.215546875
-0.483930697971219 -0.201640625
-0.485859375 -0.198478978756421
-0.491753848230756 -0.187734375
-0.49811551300367 -0.173828125
-0.499765625 -0.170667081310905
-0.504811377951498 -0.159921875
-0.509785650587525 -0.146015625
-0.513671875 -0.136336421190369
-0.515471825695219 -0.132109375
-0.519789928773699 -0.118203125
-0.523262310693781 -0.104296875
-0.526908428064429 -0.0903906249999999
-0.527578125 -0.0878717793809505
-0.530362210262588 -0.0764843749999999


==> figures/gradients/verification_2D/2.5e-4/contour-003.dat <==
x  y
-0.0410584757522946 -0.104296875
-0.0414279357072253 -0.0903906249999999
-0.04180468014899 -0.0764843749999999
-0.0421537256960383 -0.062578125
-0.0423905847379212 -0.048671875
-0.042521458058623 -0.034765625
-0.0425961976343796 -0.020859375
-0.0426345082723623 -0.006953125
-0.0426345082723621 0.00695312500000001
-0.0425961976343764 0.020859375
-0.0425214580586218 0.034765625
-0.0423905847379228 0.048671875
-0.0421537256960387 0.062578125
-0.0418046801489892 0.076484375
-0.0414279357072258 0.0903906249999999
-0.0410584757522957 0.104296875
-0.0408593749999999 0.110688956884968
-0.0406265629108525 0.118203125
-0.0401154905988065 0.132109375
-0.0395777519368701 0.146015625
-0.0390523519747651 0.159921875
-0.0385187109176031 0.173828125
-0.0379798176912493 0.187734375
-0.0374294347704499 0.201640625
-0.0367647305704089 0.215546875
-0.0358752957141085 0.229453125
-0.0347896415410453 0.243359375
-0.0336049716461916 0.257265625
-0.0323136859363475 0.271171875
-0.0308205739881992 0.285078125
-0.029037491279188 0.298984375
-0.0269531249999999 0.312160831617688
-0.0268299458547063 0.312890625
-0.0245372435277324 0.326796875
-0.02252464254746 0.340703125
-0.020687778800818 0.354609375
-0.018738424026014 0.368515625
-0.0162159355698364 0.382421875
-0.0130468749999999 0.394128536565646
-0.0123998282111123 0.396328125
-0.00813450526747448 0.410234375
-0.00371133321229668 0.424140625
0.000859375000000107 0.434537928292519
0.00254521413530592 0.438046875
0.00895627724650767 0.451953125
0.0147656250000001 0.461967564005967
0.0172413854508016 0.465859375
0.0259282637712981 0.479765625
0.0286718750000001 0.483295397586719
0.0367622623812618 0.493671875
0.0425781250000001 0.500328523353088
0.0493727621238151 0.507578125
0.0564843750000001 0.514524691058972
0.0643359364562964 0.521484375
0.0703906250000002 0.526543772680184
0.082598304669785 0.535390625
0.0842968750000002 0.536665624806169
0.0982031250000002 0.545090665147639
0.105245780304946 0.549296875
0.112109375 0.553154418405069
0.126015625 0.558868778508131
0.136974806391739 0.563203125
0.139921875 0.564395595876358
0.153828125 0.568184901548797
0.167734375 0.570885668347439
0.181640625 0.573273470313487
0.195546875 0.575459834842912
0.209038413078347 0.577109375
0.209453125 0.577162955938343
0.223359375 0.577862503070158
0.237265625 0.577525521033301
0.242812410895929 0.577109375
0.251171875 0.576498514370416
0.265078125 0.574972221126421
0.278984375 0.573020997798613
0.292890625 0.570725947914293
0.306796875 0.568047341370901
0.320703125 0.564449382160708
0.324176439190515 0.563203125
0.334609375 0.559742549747666
0.348515625 0.555343000244536
0.362421875 0.549918021446419
0.363685513923962 0.549296875
0.376328125 0.543861082279702
0.390234375 0.537924699342709
0.394778415017933 0.535390625
0.404140625 0.530453483254757
0.418046875 0.523424731625865
0.421075242514585 0.521484375
0.431953125 0.515005498928465
0.443635651746852 0.507578125
0.445859375 0.505998774977994
0.459765625 0.496970591432257
0.464070649894712 0.493671875
0.473671875 0.486420338953195
0.481940267088022 0.479765625
0.487578125 0.475019182871605
0.498379005157904 0.465859375
0.501484375 0.463056365031001
0.513642755840237 0.451953125
0.515390625 0.450263512108929
0.527661500454441 0.438046875
0.529296875 0.436355876517654
0.540529068720381 0.424140625
0.543203125 0.421198018509712
0.552609872802201 0.410234375
0.557109375 0.404879020507186
0.563978724058607 0.396328125
0.571015625 0.387077791035335
0.574609577062442 0.382421875
0.583928209548321 0.368515625
0.584921875 0.367142651339097
0.592994734372036 0.354609375
0.598828125 0.345424690616673
0.601920783950663 0.340703125
0.60935407485886 0.326796875
0.612734375 0.321084909749692
0.617401661329282 0.312890625
0.623944781542307 0.298984375
0.626640625 0.293925657847328
0.631114136331949 0.285078125
0.636730575784759 0.271171875
0.640546875 0.262772621887709
0.643110375045597 0.257265625
0.648117531252491 0.243359375
0.653010931072169 0.229453125
0.654453125 0.225808741501832
0.65821699098993 0.215546875
0.662119753802064 0.201640625
0.665913983336537 0.187734375
0.668359375 0.179736319714717
0.670194144131493 0.173828125
0.673534522289905 0.159921875
0.676259009745377 0.146015625
0.678860965357612 0.132109375
0.681635314887731 0.118203125
0.682265625 0.115102084431908
0.684348221510765 0.104296875
0.686382365888745 0.090390625
0.687957134534177 0.076484375
0.689206827906486 0.062578125
0.690189163827229 0.048671875
0.690924290750787 0.034765625
0.691417340806737 0.020859375
0.691629516922803 0.006953125
0.691629516922803 -0.006953125
0.691417340806738 -0.020859375
0.690924290750789 -0.034765625
0.690189163827233 -0.048671875
0.689206827906489 -0.062578125
0.687957134534178 -0.0764843749999999
0.686382365888744 -0.0903906249999999
0.684348221510761 -0.104296875
0.682265625 -0.115102084431889
0.681635314887727 -0.118203125
0.678860965357611 -0.132109375
0.676259009745379 -0.146015625
0.673534522289908 -0.159921875
0.670194144131497 -0.173828125
0.668359375 -0.179736319714725
0.665913983336538 -0.187734375
0.662119753802063 -0.201640625
0.658216990989927 -0.215546875
0.654453125 -0.225808741501824
0.653010931072166 -0.229453125
0.64811753125249 -0.243359375
0.643110375045597 -0.257265625
0.640546875 -0.262772621887712
0.636730575784761 -0.271171875
0.631114136331951 -0.285078125
0.626640625 -0.29392565784733
0.623944781542307 -0.298984375
0.61740166132928 -0.312890625
0.612734375 -0.321084909749689
0.609354074858858 -0.326796875
0.601920783950663 -0.340703125
0.598828125 -0.345424690616674
0.592994734372037 -0.354609375
0.584921875 -0.367142651339097
0.583928209548321 -0.368515625
0.574609577062441 -0.382421875
0.571015625 -0.387077791035334
0.563978724058608 -0.396328125
0.557109375 -0.404879020507188
0.552609872802203 -0.410234375
0.543203125 -0.421198018509713
0.540529068720382 -0.424140625
0.529296875 -0.436355876517651
0.527661500454438 -0.438046875
0.515390625 -0.450263512108926
0.513642755840234 -0.451953125
0.501484375 -0.463056365031001
0.498379005157905 -0.465859375
0.487578125 -0.475019182871607
0.481940267088024 -0.479765625
0.473671875 -0.486420338953196
0.464070649894712 -0.493671875
0.459765625 -0.496970591432258
0.445859375 -0.505998774977995
0.443635651746852 -0.507578125
0.431953125 -0.515005498928463
0.421075242514578 -0.521484375
0.418046875 -0.52342473162586
0.404140625 -0.530453483254755
0.394778415017933 -0.535390625
0.390234375 -0.53792469934271
0.376328125 -0.543861082279705
0.363685513923964 -0.549296875
0.362421875 -0.54991802144642
0.348515625 -0.555343000244535
0.334609375 -0.559742549747666
0.324176439190519 -0.563203125
0.320703125 -0.56444938216071
0.306796875 -0.568047341370902
0.292890625 -0.570725947914294
0.278984375 -0.573020997798613
0.265078125 -0.574972221126419
0.251171875 -0.576498514370414
0.242812410895915 -0.577109375
0.237265625 -0.5775255210333
0.223359375 -0.57786250307016
0.209453125 -0.577162955938346
0.209038413078326 -0.577109375
0.195546875 -0.575459834842914
0.181640625 -0.573273470313486
0.167734375 -0.570885668347437
0.153828125 -0.568184901548793
0.139921875 -0.564395595876353
0.136974806391751 -0.563203125
0.126015625 -0.558868778508128
0.112109375 -0.553154418405069
0.105245780304942 -0.549296875
0.0982031250000002 -0.545090665147643
0.0842968750000002 -0.536665624806176
0.082598304669776 -0.535390625
0.0703906250000002 -0.526543772680188
0.0643359364562922 -0.521484375
0.0564843750000001 -0.514524691058973
0.0493727621238168 -0.507578125
0.0425781250000001 -0.500328523353084
0.0367622623812657 -0.493671875
0.0286718750000001 -0.483295397586715
0.0259282637713004 -0.479765625
0.0172413854507999 -0.465859375
0.0147656250000001 -0.461967564005972
0.00895627724650173 -0.451953125
0.00254521413529351 -0.438046875
0.000859375000000107 -0.434537928292547
-0.00371133321230942 -0.424140625
-0.00813450526748574 -0.410234375
-0.0123998282111158 -0.396328125
-0.0130468749999999 -0.394128536565645
-0.0162159355698194 -0.382421875
-0.0187384240259814 -0.368515625
-0.0206877788007845 -0.354609375
-0.0225246425474441 -0.340703125
-0.0245372435277411 -0.326796875
-0.0268299458547313 -0.312890625
-0.0269531249999999 -0.312160831617836
-0.0290374912792095 -0.298984375
-0.0308205739882167 -0.285078125
-0.0323136859363621 -0.271171875
-0.0336049716461989 -0.257265625
-0.0347896415410428 -0.243359375
-0.0358752957141006 -0.229453125
-0.0367647305704024 -0.215546875
-0.037429434770447 -0.201640625
-0.0379798176912489 -0.187734375
-0.0385187109176028 -0.173828125
-0.0390523519747637 -0.159921875
-0.0395777519368699 -0.146015625
-0.0401154905988076 -0.132109375
-0.0406265629108527 -0.118203125
-0.0408593749999999 -0.110688956884951
-0.0410584757522946 -0.104296875


==> figures/gradients/verification_2D/2.5e-4/contour-004.dat <==
x  y
-0.0422246744331463 -0.312890625
-0.0442391432624003 -0.298984375
-0.045584515959132 -0.285078125
-0.0465114381053356 -0.271171875
-0.0472565838667617 -0.257265625
-0.0479191208570645 -0.243359375
-0.0483861095942897 -0.229453125
-0.0485260158628343 -0.215546875
-0.0483232128099263 -0.201640625
-0.047861050340645 -0.187734375
-0.0471607829196917 -0.173828125
-0.0461980021876317 -0.159921875
-0.0450048224141047 -0.146015625
-0.0436693697378526 -0.132109375
-0.0422471847735759 -0.118203125
-0.0408593749999999 -0.104914940376673
-0.0407921230627473 -0.104296875
-0.0395226374333139 -0.0903906249999999
-0.0384672887745015 -0.0764843749999999
-0.0375524282378594 -0.062578125
-0.0368266724673459 -0.048671875
-0.0363130595727849 -0.034765625
-0.03596715821593 -0.020859375
-0.0357820835722135 -0.006953125
-0.0357820835722126 0.006953125
-0.0359671582159296 0.020859375
-0.036313059572783 0.034765625
-0.0368266724673449 0.048671875
-0.0375524282378609 0.062578125
-0.0384672887745044 0.076484375
-0.0395226374333151 0.0903906249999999
-0.0407921230627455 0.104296875
-0.0408593749999999 0.104914940376689
-0.0422471847735745 0.118203125
-0.043669369737853 0.132109375
-0.0450048224141042 0.146015625
-0.046198002187629 0.159921875
-0.0471607829196869 0.173828125
-0.0478610503406433 0.187734375
-0.0483232128099338 0.201640625
-0.0485260158628498 0.215546875
-0.0483861095943021 0.229453125
-0.0479191208570652 0.243359375
-0.0472565838667521 0.257265625
-0.0465114381053253 0.271171875
-0.0455845159591283 0.285078125
-0.044239143262398 0.298984375
-0.0422246744331344 0.312890625
-0.0408593749999999 0.319335040233962
-0.0392864472594292 0.326796875
-0.0360735286833357 0.340703125
-0.0324663702539504 0.354609375
-0.0274741904193786 0.368515625
-0.0269531249999999 0.369603140701943
-0.021454326808198 0.382421875
-0.0152569636195451 0.396328125
-0.0130468749999999 0.399995957462097
-0.00713027217195123 0.410234375
0.000859375000000107 0.422760742629685
0.00186782140745761 0.424140625
0.0118138713191182 0.438046875
0.0147656250000001 0.441545784993383
0.0237777985418212 0.451953125
0.0286718750000001 0.457068923584488
0.0377418246218423 0.465859375
0.0425781250000001 0.470273954766516
0.054243073042003 0.479765625
0.0564843750000001 0.4816107281099
0.0703906250000002 0.491178223695689
0.0739393317693032 0.493671875
0.0842968750000002 0.500264605507986
0.0973914938734 0.507578125
0.0982031250000002 0.508065705688001
0.112109375 0.514524438634936
0.126015625 0.520118885259672
0.129281154624805 0.521484375
0.139921875 0.525367447901021
0.153828125 0.528807459505075
0.167734375 0.531588352645554
0.181640625 0.534245401020992
0.187715757041475 0.535390625
0.195546875 0.536832575339274
0.209453125 0.538647669480579
0.223359375 0.539767271599049
0.237265625 0.540330898870909
0.251171875 0.540409681165336
0.265078125 0.540016587949473
0.278984375 0.539000440954093
0.292890625 0.537209851200837
0.302819210805115 0.535390625
0.306796875 0.534654789109993
0.320703125 0.532068667346437
0.334609375 0.529423197151171
0.348515625 0.526369601472568
0.362421875 0.522389334981692
0.364932813762708 0.521484375
0.376328125 0.517799557046796
0.390234375 0.51357584959019
0.404140625 0.508162411233934
0.405338669347915 0.507578125
0.418046875 0.50219426811201
0.431953125 0.496407181226701
0.436972334244694 0.493671875
0.445859375 0.489047451355576
0.459765625 0.482249346836761
0.463764035651592 0.479765625
0.473671875 0.473962668898997
0.487128455502995 0.465859375
0.487578125 0.465545212785194
0.501484375 0.456616472277017
0.507788948003811 0.451953125
0.515390625 0.44627850086905
0.526237719886103 0.438046875
0.529296875 0.435533954950658
0.543203125 0.424361302581497
0.543449512463175 0.424140625
0.557109375 0.412122565635853
0.559114225458114 0.410234375
0.571015625 0.39888125738061
0.57358235739111 0.396328125
0.584921875 0.384526084701326
0.586910356258841 0.382421875
0.598828125 0.368824897942051
0.59910508377215 0.368515625
0.610292438120284 0.354609375
0.612734375 0.351635596406398
0.621061010492648 0.340703125
0.626640625 0.333213204861978
0.631374385132766 0.326796875
0.640492124572998 0.312890625
0.640546875 0.312813333770058
0.649028350191487 0.298984375
0.654453125 0.290162407386227
0.657660875308923 0.285078125
0.664725408285441 0.271171875
0.668359375 0.26468312747136
0.672424366093292 0.257265625
0.678489699787608 0.243359375
0.682265625 0.235568288683326
0.685253377238105 0.229453125
0.690476142937249 0.215546875
0.695848126231985 0.201640625
0.696171875 0.200873014024995
0.701001294844754 0.187734375
0.704979047445601 0.173828125
0.709176496046689 0.159921875
0.710078125 0.157181646808921
0.713454760089281 0.146015625
0.716612558946721 0.132109375
0.71933308496994 0.118203125
0.72200349075994 0.104296875
0.723984375 0.0941727976388481
0.724755261731075 0.0903906249999999
0.72693554116319 0.076484375
0.728538834745939 0.062578125
0.729729473234816 0.048671875
0.730588316121345 0.034765625
0.731144766366135 0.020859375
0.73138505779144 0.006953125
0.73138505779144 -0.006953125
0.731144766366134 -0.020859375
0.730588316121342 -0.034765625
0.729729473234814 -0.048671875
0.728538834745937 -0.062578125
0.72693554116319 -0.0764843749999999
0.724755261731076 -0.0903906249999999
0.723984375 -0.0941727976388583
0.722003490759942 -0.104296875
0.719333084969943 -0.118203125
0.716612558946723 -0.132109375
0.713454760089283 -0.146015625
0.710078125 -0.157181646808924
0.70917649604669 -0.159921875
0.7049790474456 -0.173828125
0.701001294844752 -0.187734375
0.696171875 -0.200873014024986
0.695848126231981 -0.201640625
0.690476142937247 -0.215546875
0.685253377238106 -0.229453125
0.682265625 -0.235568288683329
0.67848969978761 -0.243359375
0.672424366093293 -0.257265625
0.668359375 -0.26468312747136
0.66472540828544 -0.271171875
0.65766087530892 -0.285078125
0.654453125 -0.290162407386222
0.649028350191485 -0.298984375
0.640546875 -0.31281333377006
0.640492124572999 -0.312890625
0.631374385132766 -0.326796875
0.626640625 -0.333213204861976
0.621061010492644 -0.340703125
0.612734375 -0.351635596406396
0.610292438120284 -0.354609375
0.599105083772154 -0.368515625
0.598828125 -0.368824897942055
0.586910356258842 -0.382421875
0.584921875 -0.384526084701327
0.573582357391111 -0.396328125
0.571015625 -0.398881257380611
0.559114225458113 -0.410234375
0.557109375 -0.412122565635851
0.543449512463173 -0.424140625
0.543203125 -0.424361302581495
0.529296875 -0.435533954950662
0.526237719886107 -0.438046875
0.515390625 -0.44627850086905
0.507788948003811 -0.451953125
0.501484375 -0.456616472277017
0.487578125 -0.465545212785199
0.487128455503003 -0.465859375
0.473671875 -0.473962668899001
0.46376403565159 -0.479765625
0.459765625 -0.482249346836759
0.445859375 -0.489047451355571
0.436972334244689 -0.493671875
0.431953125 -0.4964071812267
0.418046875 -0.502194268112012
0.405338669347915 -0.507578125
0.404140625 -0.508162411233935
0.390234375 -0.513575849590187
0.376328125 -0.517799557046795
0.364932813762713 -0.521484375
0.362421875 -0.522389334981695
0.348515625 -0.526369601472571
0.334609375 -0.529423197151171
0.320703125 -0.532068667346434
0.306796875 -0.534654789109992
0.302819210805113 -0.535390625
0.292890625 -0.53720985120084
0.278984375 -0.539000440954095
0.265078125 -0.540016587949471
0.251171875 -0.540409681165334
0.237265625 -0.540330898870909
0.223359375 -0.539767271599052
0.209453125 -0.538647669480583
0.195546875 -0.536832575339277
0.187715757041467 -0.535390625
0.181640625 -0.534245401020993
0.167734375 -0.531588352645555
0.153828125 -0.528807459505075
0.139921875 -0.525367447901021
0.129281154624803 -0.521484375
0.126015625 -0.520118885259673
0.112109375 -0.514524438634937
0.0982031250000002 -0.508065705688002
0.0973914938734 -0.507578125
0.0842968750000002 -0.500264605507986
0.0739393317693046 -0.493671875
0.0703906250000002 -0.491178223695687
0.0564843750000001 -0.481610728109893
0.0542430730420122 -0.479765625
0.0425781250000001 -0.470273954766512
0.0377418246218457 -0.465859375
0.0286718750000001 -0.457068923584489
0.0237777985418185 -0.451953125
0.0147656250000001 -0.441545784993386
0.011813871319116 -0.438046875
0.00186782140746035 -0.424140625
0.000859375000000107 -0.422760742629681
-0.00713027217194893 -0.410234375
-0.0130468749999999 -0.399995957462098
-0.0152569636195465 -0.396328125
-0.0214543268081947 -0.382421875
-0.0269531249999999 -0.369603140701916
-0.0274741904193649 -0.368515625
-0.0324663702539432 -0.354609375
-0.0360735286833409 -0.340703125
-0.0392864472594456 -0.326796875
-0.0408593749999999 -0.319335040234031
-0.0422246744331463 -0.312890625


==> figures/gradients/verification_2D/2.5e-4/contour-005.dat <==
x  y
-0.0588448897605093 -0.298984375
-0.0620336443788538 -0.285078125
-0.0644702592622933 -0.271171875
-0.0662818419365649 -0.257265625
-0.0672806590540776 -0.243359375
-0.0674773123935449 -0.229453125
-0.0669803249819375 -0.215546875
-0.065963676594501 -0.201640625
-0.0644894814335603 -0.187734375
-0.0625800290050116 -0.173828125
-0.0601395510368284 -0.159921875
-0.0568363213244592 -0.146015625
-0.0547656249999999 -0.139711693328543
-0.0522811840986737 -0.132109375
-0.0480092891706114 -0.118203125
-0.0435254461620155 -0.104296875
-0.0408593749999999 -0.0973188902127037
-0.0382372089452883 -0.0903906249999999
-0.0341383437408591 -0.0764843749999999
-0.0306405085721247 -0.062578125
-0.0272029059514732 -0.048671875
-0.0269531249999999 -0.0475375926920227
-0.0243893473165049 -0.034765625
-0.0227253185333987 -0.020859375
-0.0219373708468567 -0.006953125
-0.0219373708468571 0.006953125
-0.0227253185333995 0.020859375
-0.0243893473165052 0.034765625
-0.0269531249999999 0.0475375926920209
-0.0272029059514736 0.048671875
-0.0306405085721255 0.062578125
-0.03413834374086 0.076484375
-0.0382372089452884 0.0903906249999999
-0.0408593749999999 0.0973188902127031
-0.0435254461620158 0.104296875
-0.0480092891706128 0.118203125
-0.0522811840986768 0.132109375
-0.0547656249999999 0.139711693328531
-0.0568363213244634 0.146015625
-0.0601395510368311 0.159921875
-0.0625800290050122 0.173828125
-0.064489481433559 0.187734375
-0.0659636765944978 0.201640625
-0.0669803249819334 0.215546875
-0.0674773123935385 0.229453125
-0.0672806590540691 0.243359375
-0.0662818419365575 0.257265625
-0.0644702592622902 0.271171875
-0.062033644378856 0.285078125
-0.058844889760515 0.298984375
-0.0547656249999999 0.310803066588208
-0.053963827924121 0.312890625
-0.0485910186245195 0.326796875
-0.0426060578426974 0.340703125
-0.0408593749999999 0.343740124284006
-0.0349765510337235 0.354609375
-0.0269531249999999 0.36819956813605
-0.0267343329974799 0.368515625
-0.0172859767302773 0.382421875
-0.0130468749999999 0.387680398858101
-0.00584793641373424 0.396328125
0.000859375000000107 0.403745588461817
0.00709636858355967 0.410234375
0.0147656250000001 0.417815916087342
0.0216174598294798 0.424140625
0.0286718750000001 0.430351875270059
0.0382643702447195 0.438046875
0.0425781250000001 0.441460037339387
0.0564843750000001 0.450653651442061
0.0583749270687277 0.451953125
0.0703906250000002 0.45925675446381
0.0822551066976878 0.465859375
0.0842968750000002 0.467078589816327
0.0982031250000002 0.473648464337482
0.111467223302341 0.479765625
0.112109375 0.480086816519234
0.126015625 0.485390073135628
0.139921875 0.489334275612338
0.153828125 0.493161363375484
0.155726271071334 0.493671875
0.167734375 0.496554676922532
0.181640625 0.498979627466311
0.195546875 0.500979049664111
0.209453125 0.502824448735775
0.223359375 0.504482793412686
0.237265625 0.505665522436642
0.251171875 0.506164659973898
0.265078125 0.506005779244427
0.278984375 0.505400563489469
0.292890625 0.504460029750602
0.306796875 0.503335614641193
0.320703125 0.502083091943585
0.334609375 0.500571201672148
0.348515625 0.498542929216582
0.362421875 0.495763842961247
0.370117973877964 0.493671875
0.376328125 0.492001077489545
0.390234375 0.488460113278585
0.404140625 0.484849042369206
0.418046875 0.48024071353236
0.419226925118819 0.479765625
0.431953125 0.47532307631272
0.445859375 0.470772399430936
0.457137751841658 0.465859375
0.459765625 0.464602223371943
0.473671875 0.458812826267412
0.487578125 0.452206881526359
0.48801517169392 0.451953125
0.501484375 0.445206190195695
0.514739978787399 0.438046875
0.515390625 0.437639447990107
0.529296875 0.429807197708871
0.538044939060207 0.424140625
0.543203125 0.420628292059822
0.557109375 0.411778631347052
0.559138836944209 0.410234375
0.571015625 0.401742661098551
0.577930088569459 0.396328125
0.584921875 0.390717232379628
0.594977743436474 0.382421875
0.598828125 0.379036706503007
0.610713947464226 0.368515625
0.612734375 0.366613626483264
0.625377323372548 0.354609375
0.626640625 0.353353175213317
0.638853312361632 0.340703125
0.640546875 0.338901455162392
0.651312510961561 0.326796875
0.654453125 0.32323765403057
0.663082215155124 0.312890625
0.668359375 0.306412258434916
0.674224908645927 0.298984375
0.682265625 0.28794756313786
0.684449663300818 0.285078125
0.693344918378398 0.271171875
0.696171875 0.267064499132737
0.702441592584741 0.257265625
0.710078125 0.244104020494686
0.710560550809342 0.243359375
0.717865195306377 0.229453125
0.723984375 0.217529541813296
0.725105462752414 0.215546875
0.731296272717211 0.201640625
0.737110943561244 0.187734375
0.737890625 0.186048538578556
0.742887999359034 0.173828125
0.747332079460532 0.159921875
0.751796875 0.146969460881684
0.75216583455472 0.146015625
0.756398068534264 0.132109375
0.759613247313734 0.118203125
0.762592375386669 0.104296875
0.765696938699666 0.0903906249999999
0.765703125 0.0903612006698391
0.76835148229054 0.076484375
0.770199088488198 0.062578125
0.771523558203172 0.048671875
0.772460382920178 0.034765625
0.773051485416119 0.020859375
0.773306864688703 0.006953125
0.773306864688704 -0.006953125
0.773051485416119 -0.020859375
0.772460382920178 -0.034765625
0.771523558203172 -0.048671875
0.770199088488198 -0.062578125
0.768351482290541 -0.0764843749999999
0.765703125 -0.0903612006698384
0.765696938699666 -0.0903906249999999
0.762592375386668 -0.104296875
0.759613247313732 -0.118203125
0.756398068534263 -0.132109375
0.75216583455472 -0.146015625
0.751796875 -0.146969460881684
0.747332079460533 -0.159921875
0.742887999359035 -0.173828125
0.737890625 -0.186048538578558
0.737110943561245 -0.187734375
0.731296272717211 -0.201640625
0.725105462752415 -0.215546875
0.723984375 -0.217529541813298
0.717865195306378 -0.229453125
0.710560550809344 -0.243359375
0.710078125 -0.24410402049469
0.702441592584744 -0.257265625
0.696171875 -0.267064499132739
0.693344918378399 -0.271171875
0.684449663300815 -0.285078125
0.682265625 -0.287947563137856
0.674224908645927 -0.298984375
0.668359375 -0.306412258434919
0.663082215155127 -0.312890625
0.654453125 -0.323237654030572
0.651312510961562 -0.326796875
0.640546875 -0.338901455162393
0.638853312361634 -0.340703125
0.626640625 -0.35335317521332
0.625377323372551 -0.354609375
0.612734375 -0.366613626483263
0.610713947464225 -0.368515625
0.598828125 -0.379036706503007
0.594977743436474 -0.382421875
0.584921875 -0.390717232379629
0.577930088569456 -0.396328125
0.571015625 -0.401742661098548
0.559138836944203 -0.410234375
0.557109375 -0.411778631347048
0.543203125 -0.420628292059824
0.538044939060211 -0.424140625
0.529296875 -0.429807197708874
0.515390625 -0.437639447990104
0.514739978787395 -0.438046875
0.501484375 -0.445206190195692
0.48801517169392 -0.451953125
0.487578125 -0.452206881526359
0.473671875 -0.458812826267416
0.459765625 -0.464602223371945
0.45713775184166 -0.465859375
0.445859375 -0.470772399430934
0.431953125 -0.475323076312717
0.419226925118817 -0.479765625
0.418046875 -0.480240713532359
0.404140625 -0.484849042369206
0.390234375 -0.488460113278585
0.376328125 -0.492001077489545
0.370117973877963 -0.493671875
0.362421875 -0.495763842961247
0.348515625 -0.49854292921658
0.334609375 -0.500571201672147
0.320703125 -0.502083091943585
0.306796875 -0.503335614641193
0.292890625 -0.504460029750603
0.278984375 -0.505400563489469
0.265078125 -0.506005779244429
0.251171875 -0.5061646599739
0.237265625 -0.505665522436644
0.223359375 -0.504482793412687
0.209453125 -0.502824448735772
0.195546875 -0.500979049664107
0.181640625 -0.498979627466308
0.167734375 -0.496554676922533
0.155726271071313 -0.493671875
0.153828125 -0.49316136337549
0.139921875 -0.489334275612341
0.126015625 -0.485390073135628
0.112109375 -0.480086816519233
0.111467223302343 -0.479765625
0.0982031250000002 -0.473648464337482
0.0842968750000002 -0.467078589816328
0.0822551066976859 -0.465859375
0.0703906250000002 -0.459256754463811
0.0583749270687259 -0.451953125
0.0564843750000001 -0.450653651442062
0.0425781250000001 -0.441460037339385
0.0382643702447214 -0.438046875
0.0286718750000001 -0.430351875270057
0.0216174598294824 -0.424140625
0.0147656250000001 -0.417815916087339
0.00709636858356167 -0.410234375
0.000859375000000107 -0.403745588461818
-0.00584793641373771 -0.396328125
-0.0130468749999999 -0.387680398858104
-0.0172859767302792 -0.382421875
-0.0267343329974788 -0.368515625
-0.0269531249999999 -0.368199568136048
-0.0349765510337224 -0.354609375
-0.0408593749999999 -0.343740124284001
-0.042606057842694 -0.340703125
-0.0485910186245164 -0.326796875
-0.053963827924115 -0.312890625
-0.0547656249999999 -0.310803066588192
-0.0588448897605093 -0.298984375


==> figures/gradients/verification_2D/2.5e-4/contour-006.dat <==
x  y
0.386794854861633 -0.507578125
0.383615880916547 -0.493671875
0.381595041106209 -0.479765625
0.380500943716664 -0.465859375
0.380192701613644 -0.451953125
0.381080807038266 -0.438046875
0.38297510737344 -0.424140625
0.385892433901431 -0.410234375
0.390234375 -0.397300463933013
0.390607376485555 -0.396328125
0.396128352488756 -0.382421875
0.40235476583738 -0.368515625
0.404140625 -0.365605776417037
0.410501835456081 -0.354609375
0.418046875 -0.34298175452467
0.41971694978818 -0.340703125
0.42973735879257 -0.326796875
0.431953125 -0.324206022698627
0.441714969376461 -0.312890625
0.445859375 -0.308498736990168
0.455308670452892 -0.298984375
0.459765625 -0.294713554019773
0.470696038959593 -0.285078125
0.473671875 -0.282477219180411
0.487578125 -0.271965291365808
0.488605610267039 -0.271171875
0.501484375 -0.262431946347414
0.509517786390992 -0.257265625
0.515390625 -0.253489798055012
0.529296875 -0.24668834943685
0.536156798433843 -0.243359375
0.543203125 -0.24001918385455
0.557109375 -0.235953078993745
0.571015625 -0.233235573658242
0.584921875 -0.230886704917636
0.591218611511397 -0.229453125
0.598828125 -0.227768311833229
0.612734375 -0.22400169999306
0.626640625 -0.21937018751743
0.63443729976335 -0.215546875
0.640546875 -0.212472429997381
0.654453125 -0.205360169381205
0.659783554247911 -0.201640625
0.668359375 -0.195522929016152
0.677878169831061 -0.187734375
0.682265625 -0.183760677400693
0.692198197297793 -0.173828125
0.696171875 -0.169480580877201
0.704123397050131 -0.159921875
0.710078125 -0.152042048268012
0.714482097006093 -0.146015625
0.722669179664618 -0.132109375
0.723984375 -0.129954479081773
0.730270733444695 -0.118203125
0.736237748294364 -0.104296875
0.737890625 -0.100593032821252
0.742055866940803 -0.0903906249999999
0.746012091976579 -0.0764843749999999
0.749474843285318 -0.062578125
0.751796875 -0.0528902269187875
0.752844232690689 -0.048671875
0.755158161532758 -0.034765625
0.756534785329987 -0.020859375
0.75717823898636 -0.006953125
0.757178238986362 0.006953125
0.756534785329989 0.020859375
0.75515816153276 0.034765625
0.752844232690691 0.048671875
0.751796875 0.0528902269187961
0.74947484328532 0.062578125
0.74601209197658 0.076484375
0.742055866940804 0.0903906249999999
0.737890625 0.100593032821254
0.736237748294365 0.104296875
0.730270733444697 0.118203125
0.723984375 0.129954479081778
0.722669179664621 0.132109375
0.714482097006095 0.146015625
0.710078125 0.152042048268013
0.704123397050131 0.159921875
0.696171875 0.169480580877198
0.692198197297791 0.173828125
0.682265625 0.183760677400693
0.677878169831061 0.187734375
0.668359375 0.195522929016152
0.659783554247912 0.201640625
0.654453125 0.205360169381205
0.640546875 0.212472429997381
0.634437299763347 0.215546875
0.626640625 0.219370187517427
0.612734375 0.224001699993055
0.598828125 0.227768311833224
0.591218611511386 0.229453125
0.584921875 0.230886704917636
0.571015625 0.233235573658244
0.557109375 0.235953078993745
0.543203125 0.240019183854548
0.53615679843384 0.243359375
0.529296875 0.246688349436849
0.515390625 0.253489798055014
0.509517786390994 0.257265625
0.501484375 0.262431946347414
0.488605610267035 0.271171875
0.487578125 0.271965291365805
0.473671875 0.282477219180406
0.470696038959587 0.285078125
0.459765625 0.29471355401977
0.45530867045289 0.298984375
0.445859375 0.308498736990167
0.441714969376461 0.312890625
0.431953125 0.324206022698627
0.42973735879257 0.326796875
0.41971694978818 0.340703125
0.418046875 0.34298175452467
0.410501835456081 0.354609375
0.404140625 0.365605776417038
0.402354765837382 0.368515625
0.396128352488759 0.382421875
0.39060737648556 0.396328125
0.390234375 0.397300463933025
0.385892433901433 0.410234375
0.382975107373439 0.424140625
0.381080807038262 0.438046875
0.380192701613639 0.451953125
0.380500943716661 0.465859375
0.381595041106209 0.479765625
0.383615880916549 0.493671875
0.386794854861634 0.507578125
0.390234375 0.516627345118882
0.392200809217254 0.521484375
0.39817865583658 0.535390625
0.404140625 0.545231615753782
0.40688966571534 0.549296875
0.416994459495343 0.563203125
0.418046875 0.564388458190897
0.42967977137589 0.577109375
0.431953125 0.579380398221599
0.444676112612793 0.591015625
0.445859375 0.59205000154234
0.459765625 0.601942972578813
0.464136071189384 0.604921875
0.473671875 0.610546642206737
0.487578125 0.616407897839405
0.493490465479931 0.618828125
0.501484375 0.621867621384858
0.515390625 0.625143979290011
0.529296875 0.627606683331193
0.543203125 0.629876513623957
0.557109375 0.632041221512629
0.562973976720131 0.632734375
0.571015625 0.633680417171955
0.584921875 0.634138506655281
0.598828125 0.633566764628352
0.607702631285341 0.632734375
0.612734375 0.632266334862332
0.626640625 0.630562487750976
0.640546875 0.628649668207401
0.654453125 0.626513093542273
0.668359375 0.623973543119327
0.682265625 0.620599348958826
0.687680431486524 0.618828125
0.696171875 0.616154926404727
0.710078125 0.61213417898326
0.723984375 0.607502235420392
0.72966550237441 0.604921875
0.737890625 0.601289934290563
0.751796875 0.595822810902929
0.761460313497898 0.591015625
0.765703125 0.588763386246755
0.779609375 0.582298599152953
0.788746074549555 0.577109375
0.793515625 0.574230937437882
0.807421875 0.566644015126227
0.812497563380493 0.563203125
0.821328125 0.557328783981807
0.833022281403707 0.549296875
0.835234375 0.547609392647795
0.849140625 0.537700283484441
0.851944704703951 0.535390625
0.863046875 0.52642018513445
0.868711634556066 0.521484375
0.876953125 0.51413113860123
0.883988424406263 0.507578125
0.890859375 0.500933029288475
0.898087390176416 0.493671875
0.904765625 0.486670785828127
0.911143094499951 0.479765625
0.918671875 0.471230867091278
0.923353521417606 0.465859375
0.932578125 0.454506472084977
0.934712819367854 0.451953125
0.945000062901549 0.438046875
0.946484375 0.436176158775058
0.955250214286614 0.424140625
0.960390625 0.417160173140645
0.965424731968301 0.410234375
0.974296875 0.396705560210538
0.974571089031677 0.396328125
0.983122313947269 0.382421875
0.988203125 0.374341666049058
0.991909031841115 0.368515625
0.999157461586578 0.354609375
1.002109375 0.349545208481946
1.00700697536474 0.340703125
1.0134096273522 0.326796875
1.016015625 0.321824118036677
1.02046367302907 0.312890625
1.02605045147056 0.298984375
1.029921875 0.29047339749325
1.03244793131766 0.285078125
1.03753391124121 0.271171875
1.04255190253023 0.257265625
1.043828125 0.254119620887835
1.04783940215994 0.243359375
1.05181018359909 0.229453125
1.05571116324641 0.215546875
1.057734375 0.209095177903782
1.06004528937757 0.201640625
1.06342410229776 0.187734375
1.06635732021645 0.173828125
1.06937157912585 0.159921875
1.071640625 0.150434110497043
1.07273871663595 0.146015625
1.07549526670627 0.132109375
1.07765872413944 0.118203125
1.07948368872435 0.104296875
1.08109354163012 0.0903906249999999
1.0825205322878 0.076484375
1.08373816456563 0.062578125
1.08467370953987 0.048671875
1.08525836428777 0.034765625
1.08541619455797 0.020859375
1.0853792673241 0.006953125
1.0853792673241 -0.006953125
1.08541619455797 -0.020859375
1.08525836428777 -0.034765625
1.08467370953986 -0.048671875
1.08373816456562 -0.062578125
1.08252053228779 -0.0764843749999999
1.08109354163012 -0.0903906249999999
1.07948368872436 -0.104296875
1.07765872413945 -0.118203125
1.07549526670628 -0.132109375
1.07273871663596 -0.146015625
1.071640625 -0.150434110497071
1.06937157912585 -0.159921875
1.06635732021644 -0.173828125
1.06342410229775 -0.187734375
1.06004528937757 -0.201640625
1.057734375 -0.209095177903771
1.05571116324641 -0.215546875
1.05181018359909 -0.229453125
1.04783940215995 -0.243359375
1.043828125 -0.25411962088788
1.04255190253024 -0.257265625
1.03753391124122 -0.271171875
1.03244793131766 -0.285078125
1.029921875 -0.290473397493248
1.02605045147055 -0.298984375
1.02046367302906 -0.312890625
1.016015625 -0.321824118036656
1.01340962735219 -0.326796875
1.00700697536474 -0.340703125
1.002109375 -0.349545208481944
0.999157461586578 -0.354609375
0.991909031841118 -0.368515625
0.988203125 -0.374341666049067
0.983122313947278 -0.382421875
0.974571089031694 -0.396328125
0.974296875 -0.396705560210562
0.965424731968313 -0.410234375
0.960390625 -0.417160173140662
0.955250214286626 -0.424140625
0.946484375 -0.436176158775071
0.945000062901558 -0.438046875
0.934712819367853 -0.451953125
0.932578125 -0.454506472084976
0.923353521417608 -0.465859375
0.918671875 -0.471230867091281
0.911143094499954 -0.479765625
0.904765625 -0.486670785828128
0.898087390176414 -0.493671875
0.890859375 -0.500933029288473
0.883988424406261 -0.507578125
0.876953125 -0.514131138601226
0.868711634556049 -0.521484375
0.863046875 -0.52642018513443
0.851944704703922 -0.535390625
0.849140625 -0.53770028348442
0.835234375 -0.547609392647795
0.83302228140371 -0.549296875
0.821328125 -0.557328783981809
0.812497563380483 -0.563203125
0.807421875 -0.566644015126217
0.793515625 -0.574230937437874
0.788746074549545 -0.577109375
0.779609375 -0.582298599152951
0.765703125 -0.588763386246749
0.761460313497883 -0.591015625
0.751796875 -0.595822810902919
0.737890625 -0.601289934290558
0.729665502374409 -0.604921875
0.723984375 -0.607502235420395
0.710078125 -0.612134178983262
0.696171875 -0.616154926404723
0.687680431486509 -0.618828125
0.682265625 -0.620599348958821
0.668359375 -0.623973543119331
0.654453125 -0.626513093542287
0.640546875 -0.628649668207416
0.626640625 -0.630562487750986
0.612734375 -0.632266334862331
0.607702631285284 -0.632734375
0.598828125 -0.633566764628339
0.584921875 -0.63413850665526
0.571015625 -0.633680417171934
0.562973976720268 -0.632734375
0.557109375 -0.632041221512617
0.543203125 -0.629876513623959
0.529296875 -0.627606683331197
0.515390625 -0.625143979290012
0.501484375 -0.621867621384856
0.493490465479935 -0.618828125
0.487578125 -0.616407897839405
0.473671875 -0.610546642206738
0.464136071189382 -0.604921875
0.459765625 -0.601942972578814
0.445859375 -0.592050001542342
0.444676112612791 -0.591015625
0.431953125 -0.579380398221602
0.429679771375887 -0.577109375
0.418046875 -0.5643884581909
0.41699445949534 -0.563203125
0.406889665715343 -0.549296875
0.404140625 -0.545231615753777
0.398178655836583 -0.535390625
0.392200809217256 -0.521484375
0.390234375 -0.516627345118879
0.386794854861633 -0.507578125


==> figures/gradients/verification_2D/2.5e-4/contour-007.dat <==
x  y
0.389108268750412 -0.424140625
0.388994409702754 -0.410234375
0.390234375 -0.398268953136788
0.390444071811873 -0.396328125
0.392958209357692 -0.382421875
0.39599412100303 -0.368515625
0.399748190698671 -0.354609375
0.404140625 -0.343694429172882
0.405474158332672 -0.340703125
0.411571180168663 -0.326796875
0.418046875 -0.31502427380394
0.41938490956508 -0.312890625
0.427854486453745 -0.298984375
0.431953125 -0.29356050307614
0.438492734337345 -0.285078125
0.445859375 -0.276387782754935
0.450597226773358 -0.271171875
0.459765625 -0.261748408750764
0.464428606596805 -0.257265625
0.473671875 -0.248997326317036
0.480386850841858 -0.243359375
0.487578125 -0.237593190716121
0.498965380517126 -0.229453125
0.501484375 -0.227573544035399
0.515390625 -0.219312614622812
0.52155999196464 -0.215546875
0.529296875 -0.210990632714019
0.543203125 -0.204694446206908
0.54942234894955 -0.201640625
0.557109375 -0.197953858517948
0.571015625 -0.192932511994402
0.584348445783255 -0.187734375
0.584921875 -0.18747825067785
0.598828125 -0.182547987393995
0.612734375 -0.17897066897721
0.626640625 -0.176051685351812
0.640546875 -0.1739357260385
0.64210250118805 -0.173828125
0.654453125 -0.173005538031332
0.668359375 -0.173170843543635
0.682265625 -0.173212341454777
0.696171875 -0.171969067021346
0.710078125 -0.16905557089032
0.723984375 -0.164695532731195
0.733077658369127 -0.159921875
0.737890625 -0.157169741701293
0.751796875 -0.148419454753043
0.754682886345695 -0.146015625
0.765703125 -0.136367471327794
0.76997011543396 -0.132109375
0.779609375 -0.121137557742777
0.782086624771311 -0.118203125
0.791339126055672 -0.104296875
0.793515625 -0.100942076728623
0.799601249215218 -0.0903906249999999
0.805704859604406 -0.0764843749999999
0.807421875 -0.0725580528061423
0.811418285709093 -0.062578125
0.815026534733516 -0.048671875
0.817727218531882 -0.034765625
0.819741542722018 -0.020859375
0.82086780929524 -0.006953125
0.82086780929524 0.006953125
0.819741542722018 0.020859375
0.817727218531882 0.034765625
0.815026534733516 0.048671875
0.811418285709094 0.062578125
0.807421875 0.0725580528061443
0.805704859604407 0.076484375
0.799601249215219 0.0903906249999999
0.793515625 0.100942076728624
0.791339126055673 0.104296875
0.782086624771312 0.118203125
0.779609375 0.121137557742779
0.769970115433961 0.132109375
0.765703125 0.136367471327795
0.754682886345694 0.146015625
0.751796875 0.148419454753042
0.737890625 0.157169741701292
0.733077658369126 0.159921875
0.723984375 0.164695532731194
0.710078125 0.16905557089032
0.696171875 0.171969067021345
0.682265625 0.173212341454776
0.668359375 0.173170843543634
0.654453125 0.173005538031331
0.642102501188053 0.173828125
0.640546875 0.173935726038501
0.626640625 0.176051685351813
0.612734375 0.178970668977211
0.598828125 0.182547987393996
0.584921875 0.187478250677852
0.584348445783259 0.187734375
0.571015625 0.192932511994402
0.557109375 0.197953858517947
0.54942234894955 0.201640625
0.543203125 0.204694446206908
0.529296875 0.21099063271402
0.521559991964641 0.215546875
0.515390625 0.219312614622813
0.501484375 0.227573544035399
0.498965380517126 0.229453125
0.487578125 0.23759319071612
0.480386850841855 0.243359375
0.473671875 0.248997326317034
0.464428606596806 0.257265625
0.459765625 0.261748408750766
0.45059722677336 0.271171875
0.445859375 0.276387782754936
0.438492734337345 0.285078125
0.431953125 0.29356050307614
0.427854486453745 0.298984375
0.419384909565079 0.312890625
0.418046875 0.315024273803939
0.411571180168662 0.326796875
0.405474158332671 0.340703125
0.404140625 0.34369442917288
0.39974819069867 0.354609375
0.395994121003029 0.368515625
0.392958209357689 0.382421875
0.390444071811871 0.396328125
0.390234375 0.398268953136776
0.38899440970276 0.410234375
0.389108268750426 0.424140625
0.390234375 0.436278250081506
0.390404834341547 0.438046875
0.392882916013975 0.451953125
0.396070803824655 0.465859375
0.400323970004626 0.479765625
0.404140625 0.487636790146484
0.407214571504823 0.493671875
0.414579663240355 0.507578125
0.418046875 0.512365451051775
0.424795113972713 0.521484375
0.431953125 0.529821337141269
0.437182885663247 0.535390625
0.445859375 0.543760488174715
0.452079107062262 0.549296875
0.459765625 0.555820711893856
0.469191450635896 0.563203125
0.473671875 0.566661830187895
0.487578125 0.5749082784912
0.491447794206654 0.577109375
0.501484375 0.581818154619468
0.515390625 0.586137332637777
0.529296875 0.59060073206153
0.530534451157716 0.591015625
0.543203125 0.594772761797805
0.557109375 0.5975723577102
0.571015625 0.599771686991871
0.584921875 0.601616748822524
0.598828125 0.603001050312373
0.612734375 0.603521914457253
0.626640625 0.603035176964021
0.640546875 0.601921483374987
0.654453125 0.600406978621742
0.668359375 0.598610425783013
0.682265625 0.596491153328327
0.696171875 0.593827316765257
0.706997119454783 0.591015625
0.710078125 0.590164993040982
0.723984375 0.586518463600186
0.737890625 0.582958329114413
0.751796875 0.578364575664335
0.754633918628795 0.577109375
0.765703125 0.572651219207142
0.779609375 0.567508759938338
0.788640575038541 0.563203125
0.793515625 0.560756718548398
0.807421875 0.554639554451827
0.817289687829566 0.549296875
0.821328125 0.546934830635669
0.835234375 0.539686793622994
0.841964000108022 0.535390625
0.849140625 0.530758770527455
0.863046875 0.522047690137712
0.863800228868549 0.521484375
0.876953125 0.512479384408581
0.883374099705105 0.507578125
0.890859375 0.501775960847946
0.901060913693271 0.493671875
0.904765625 0.490538419974216
0.91777442476129 0.479765625
0.918671875 0.478964561303975
0.932578125 0.466753572525159
0.933520973407262 0.465859375
0.946484375 0.453263164731547
0.94778468537675 0.451953125
0.960390625 0.438664290863114
0.960976876429725 0.438046875
0.973362704492739 0.424140625
0.974296875 0.423099680823748
0.985004175084538 0.410234375
0.988203125 0.406396487510883
0.996115398182241 0.396328125
1.002109375 0.388509320025926
1.00675586978916 0.382421875
1.016015625 0.368953880369421
1.01634513237482 0.368515625
1.02523520651664 0.354609375
1.029921875 0.347473034950539
1.0343217466205 0.340703125
1.04193426339659 0.326796875
1.043828125 0.323705971422661
1.04986954220855 0.312890625
1.05673335832427 0.298984375
1.057734375 0.297180250908426
1.06368412217049 0.285078125
1.06953745091794 0.271171875
1.071640625 0.266773039044414
1.07590502714256 0.257265625
1.08078959309385 0.243359375
1.085546875 0.231020523794964
1.08622135429637 0.229453125
1.09105977873317 0.215546875
1.09512219664039 0.201640625
1.099453125 0.188521880995283
1.099745975805 0.187734375
1.10395662820945 0.173828125
1.10720119146668 0.159921875
1.11021882521295 0.146015625
1.113359375 0.132359164613284
1.11342296104165 0.132109375
1.11624940985185 0.118203125
1.1183501359643 0.104296875
1.12004135028873 0.0903906249999999
1.12147830511472 0.076484375
1.12271212397415 0.062578125
1.12371466639932 0.048671875
1.12441684199715 0.034765625
1.12474518787004 0.020859375
1.1248050724911 0.006953125
1.1248050724911 -0.006953125
1.12474518787004 -0.020859375
1.12441684199715 -0.034765625
1.12371466639932 -0.048671875
1.12271212397415 -0.062578125
1.12147830511472 -0.0764843749999999
1.12004135028872 -0.0903906249999999
1.1183501359643 -0.104296875
1.11624940985185 -0.118203125
1.11342296104165 -0.132109375
1.113359375 -0.132359164613294
1.11021882521295 -0.146015625
1.10720119146668 -0.159921875
1.10395662820945 -0.173828125
1.099745975805 -0.187734375
1.099453125 -0.18852188099529
1.09512219664039 -0.201640625
1.09105977873317 -0.215546875
1.08622135429637 -0.229453125
1.085546875 -0.23102052379496
1.08078959309385 -0.243359375
1.07590502714256 -0.257265625
1.071640625 -0.266773039044418
1.06953745091794 -0.271171875
1.06368412217049 -0.285078125
1.057734375 -0.297180250908418
1.05673335832426 -0.298984375
1.04986954220855 -0.312890625
1.043828125 -0.323705971422663
1.04193426339659 -0.326796875
1.0343217466205 -0.340703125
1.029921875 -0.347473034950537
1.02523520651664 -0.354609375
1.01634513237482 -0.368515625
1.016015625 -0.368953880369425
1.00675586978916 -0.382421875
1.002109375 -0.38850932002592
0.996115398182241 -0.396328125
0.988203125 -0.406396487510893
0.985004175084547 -0.410234375
0.974296875 -0.423099680823741
0.973362704492732 -0.424140625
0.960976876429724 -0.438046875
0.960390625 -0.438664290863113
0.947784685376761 -0.451953125
0.946484375 -0.453263164731557
0.933520973407241 -0.465859375
0.932578125 -0.466753572525138
0.918671875 -0.478964561303978
0.917774424761296 -0.479765625
0.904765625 -0.490538419974231
0.90106091369328 -0.493671875
0.890859375 -0.501775960847934
0.883374099705088 -0.507578125
0.876953125 -0.512479384408575
0.863800228868578 -0.521484375
0.863046875 -0.522047690137734
0.849140625 -0.530758770527457
0.841964000108006 -0.535390625
0.835234375 -0.53968679362298
0.821328125 -0.546934830635668
0.817289687829574 -0.549296875
0.807421875 -0.554639554451836
0.793515625 -0.560756718548395
0.788640575038527 -0.563203125
0.779609375 -0.567508759938328
0.765703125 -0.572651219207142
0.754633918628816 -0.577109375
0.751796875 -0.578364575664345
0.737890625 -0.582958329114416
0.723984375 -0.586518463600181
0.710078125 -0.590164993040978
0.706997119454774 -0.591015625
0.696171875 -0.59382731676526
0.682265625 -0.596491153328332
0.668359375 -0.598610425783016
0.654453125 -0.600406978621742
0.640546875 -0.601921483374986
0.626640625 -0.603035176964018
0.612734375 -0.603521914457252
0.598828125 -0.603001050312374
0.584921875 -0.601616748822525
0.571015625 -0.599771686991871
0.557109375 -0.597572357710199
0.543203125 -0.594772761797805
0.530534451157718 -0.591015625
0.529296875 -0.590600732061529
0.515390625 -0.586137332637775
0.501484375 -0.58181815461947
0.491447794206642 -0.577109375
0.487578125 -0.574908278491209
0.473671875 -0.566661830187903
0.469191450635887 -0.563203125
0.459765625 -0.555820711893851
0.452079107062272 -0.549296875
0.445859375 -0.543760488174713
0.437182885663247 -0.535390625
0.431953125 -0.529821337141261
0.424795113972722 -0.521484375
0.418046875 -0.512365451051773
0.414579663240355 -0.507578125
0.407214571504804 -0.493671875
0.404140625 -0.487636790146508
0.400323970004623 -0.479765625
0.39607080382467 -0.465859375
0.392882916013985 -0.451953125
0.390404834341538 -0.438046875
0.390234375 -0.436278250081604
0.389108268750412 -0.424140625


==> figures/gradients/verification_2D/2.5e-4/contour-008.dat <==
x  y
0.402471444309081 -0.410234375
0.400187124260957 -0.396328125
0.399271975330623 -0.382421875
0.399252489330484 -0.368515625
0.400469327560178 -0.354609375
0.40293321357574 -0.340703125
0.404140625 -0.336453749079748
0.406785431692957 -0.326796875
0.41090532412055 -0.312890625
0.416202983131702 -0.298984375
0.418046875 -0.295588192087453
0.42345154453498 -0.285078125
0.431286975957429 -0.271171875
0.431953125 -0.270254546026015
0.4407853477321 -0.257265625
0.445859375 -0.25093714035163
0.452184267345231 -0.243359375
0.459765625 -0.23507125186342
0.465255382700696 -0.229453125
0.473671875 -0.221510867910205
0.480466278094628 -0.215546875
0.487578125 -0.209669838668789
0.498518529290976 -0.201640625
0.501484375 -0.199408156700297
0.515390625 -0.191154382544351
0.520999569282201 -0.187734375
0.529296875 -0.182935913674654
0.543203125 -0.176827679612488
0.549502551630083 -0.173828125
0.557109375 -0.170285950458984
0.571015625 -0.165621357831554
0.584921875 -0.161109248322617
0.588245459270735 -0.159921875
0.598828125 -0.156395374294285
0.612734375 -0.152731689655799
0.626640625 -0.148937237767868
0.634976871427177 -0.146015625
0.640546875 -0.143994174509075
0.654453125 -0.139765069106319
0.668359375 -0.13610628953409
0.682265625 -0.132396247196493
0.68355421033278 -0.132109375
0.696171875 -0.129569328658035
0.710078125 -0.128806689380221
0.723984375 -0.129974924737356
0.731383848261651 -0.132109375
0.737890625 -0.136194417306025
0.742875562028127 -0.146015625
0.751796875 -0.155328628178061
0.765703125 -0.155261847600182
0.779609375 -0.152984381946138
0.793515625 -0.148778158137775
0.798766410840017 -0.146015625
0.807421875 -0.141452344464253
0.821328125 -0.13255171410677
0.821851448425803 -0.132109375
0.835234375 -0.120190824080421
0.837176276672407 -0.118203125
0.848421221410116 -0.104296875
0.849140625 -0.103344148782232
0.857426283297809 -0.0903906249999999
0.863046875 -0.0800595532778812
0.865072417028205 -0.0764843749999999
0.870430381997818 -0.062578125
0.874567150835641 -0.048671875
0.876953125 -0.0397253126655868
0.878307390462341 -0.034765625
0.880525685365241 -0.020859375
0.881532313921972 -0.006953125
0.881532313921972 0.006953125
0.880525685365241 0.020859375
0.878307390462341 0.034765625
0.876953125 0.0397253126655855
0.874567150835641 0.048671875
0.870430381997819 0.062578125
0.865072417028206 0.076484375
0.863046875 0.0800595532778826
0.85742628329781 0.0903906249999999
0.849140625 0.103344148782232
0.848421221410116 0.104296875
0.837176276672408 0.118203125
0.835234375 0.120190824080422
0.821851448425804 0.132109375
0.821328125 0.132551714106772
0.807421875 0.141452344464255
0.798766410840021 0.146015625
0.793515625 0.148778158137778
0.779609375 0.15298438194614
0.765703125 0.155261847600183
0.751796875 0.155328628178062
0.742875562028129 0.146015625
0.737890625 0.136194417306023
0.73138384826165 0.132109375
0.723984375 0.129974924737356
0.710078125 0.128806689380221
0.696171875 0.129569328658035
0.683554210332778 0.132109375
0.682265625 0.132396247196493
0.668359375 0.136106289534089
0.654453125 0.139765069106319
0.640546875 0.143994174509075
0.634976871427177 0.146015625
0.626640625 0.148937237767869
0.612734375 0.152731689655799
0.598828125 0.156395374294285
0.588245459270734 0.159921875
0.584921875 0.161109248322617
0.571015625 0.165621357831554
0.557109375 0.170285950458984
0.549502551630081 0.173828125
0.543203125 0.176827679612487
0.529296875 0.182935913674654
0.5209995692822 0.187734375
0.515390625 0.191154382544351
0.501484375 0.199408156700296
0.498518529290975 0.201640625
0.487578125 0.209669838668788
0.480466278094625 0.215546875
0.473671875 0.221510867910203
0.465255382700694 0.229453125
0.459765625 0.235071251863418
0.45218426734523 0.243359375
0.445859375 0.25093714035163
0.4407853477321 0.257265625
0.431953125 0.270254546026017
0.431286975957431 0.271171875
0.423451544534982 0.285078125
0.418046875 0.295588192087457
0.416202983131704 0.298984375
0.410905324120552 0.312890625
0.406785431692958 0.326796875
0.404140625 0.336453749079751
0.40293321357574 0.340703125
0.400469327560177 0.354609375
0.399252489330483 0.368515625
0.399271975330622 0.382421875
0.400187124260956 0.396328125
0.402471444309081 0.410234375
0.404140625 0.415925363950922
0.40651401800582 0.424140625
0.411020316710729 0.438046875
0.417044037826056 0.451953125
0.418046875 0.453615311900801
0.424849751249176 0.465859375
0.431953125 0.4767142238657
0.434206551803733 0.479765625
0.445019566745585 0.493671875
0.445859375 0.494571596838506
0.458847144090132 0.507578125
0.459765625 0.508438187414697
0.473671875 0.519964909728599
0.475514764395623 0.521484375
0.487578125 0.530536659766991
0.494235307889935 0.535390625
0.501484375 0.540260113887731
0.515390625 0.54729090834839
0.519427416544876 0.549296875
0.529296875 0.553384518602391
0.543203125 0.557180458390999
0.557109375 0.561022790602095
0.564035540732823 0.563203125
0.571015625 0.5654214665246
0.584921875 0.568372725501153
0.598828125 0.57032090582984
0.612734375 0.571690605248944
0.626640625 0.572688951316106
0.640546875 0.573286190795914
0.654453125 0.573231506794584
0.668359375 0.572525141660583
0.682265625 0.571214447124886
0.696171875 0.569369713302647
0.710078125 0.566999329287249
0.723984375 0.564012979864951
0.727212063379753 0.563203125
0.737890625 0.560708626651073
0.751796875 0.557715215743314
0.765703125 0.554398147846348
0.779609375 0.549786523869812
0.78075319269662 0.549296875
0.793515625 0.544495125932916
0.807421875 0.539751775290249
0.817388700582809 0.535390625
0.821328125 0.533547776495771
0.835234375 0.527914003808351
0.848904449858853 0.521484375
0.849140625 0.521354435476959
0.863046875 0.514503067770372
0.876076632765438 0.507578125
0.876953125 0.507042497009158
0.890859375 0.499592928548416
0.900642216935685 0.493671875
0.904765625 0.490989979451892
0.918671875 0.482787260474577
0.922923256550862 0.479765625
0.932578125 0.473127594110746
0.942692312835608 0.465859375
0.946484375 0.462924303792519
0.960390625 0.452361229767885
0.960861664539135 0.451953125
0.974296875 0.440622638248889
0.977122997262532 0.438046875
0.988203125 0.427938934596624
0.992169841083989 0.424140625
1.002109375 0.414322079837405
1.00610036505776 0.410234375
1.016015625 0.399509539995693
1.01893371816034 0.396328125
1.029921875 0.383429207283591
1.03080547574857 0.382421875
1.04173339211264 0.368515625
1.043828125 0.365947398201954
1.05236454738103 0.354609375
1.057734375 0.347348816353865
1.06258516546969 0.340703125
1.071640625 0.326821683336342
1.07165861562982 0.326796875
1.08020932245446 0.312890625
1.085546875 0.304207808481367
1.08882778170225 0.298984375
1.0958704265631 0.285078125
1.099453125 0.278683944282596
1.10356893069024 0.271171875
1.10969200946235 0.257265625
1.113359375 0.249814324229331
1.11654496418203 0.243359375
1.12185873968838 0.229453125
1.127265625 0.216059902652764
1.12750215019399 0.215546875
1.13269866080614 0.201640625
1.13694263990869 0.187734375
1.141171875 0.175321733815223
1.14173774205483 0.173828125
1.14594039633216 0.159921875
1.14920275398882 0.146015625
1.15229203507323 0.132109375
1.155078125 0.120269719589161
1.15560189681645 0.118203125
1.15835858999722 0.104296875
1.16040657403477 0.0903906249999999
1.16203091746388 0.076484375
1.16335108400813 0.062578125
1.16437960091482 0.048671875
1.16507709839393 0.034765625
1.16539415947099 0.020859375
1.16545668598169 0.006953125
1.16545668598169 -0.006953125
1.16539415947099 -0.020859375
1.16507709839394 -0.034765625
1.16437960091483 -0.048671875
1.16335108400813 -0.062578125
1.16203091746388 -0.0764843749999999
1.16040657403477 -0.0903906249999999
1.15835858999722 -0.104296875
1.15560189681645 -0.118203125
1.155078125 -0.120269719589156
1.15229203507323 -0.132109375
1.14920275398882 -0.146015625
1.14594039633216 -0.159921875
1.14173774205483 -0.173828125
1.141171875 -0.175321733815222
1.13694263990869 -0.187734375
1.13269866080614 -0.201640625
1.12750215019399 -0.215546875
1.127265625 -0.216059902652763
1.12185873968838 -0.229453125
1.11654496418203 -0.243359375
1.113359375 -0.249814324229329
1.10969200946235 -0.257265625
1.10356893069024 -0.271171875
1.099453125 -0.278683944282595
1.0958704265631 -0.285078125
1.08882778170225 -0.298984375
1.085546875 -0.30420780848137
1.08020932245446 -0.312890625
1.07165861562983 -0.326796875
1.071640625 -0.326821683336345
1.06258516546969 -0.340703125
1.057734375 -0.347348816353865
1.05236454738103 -0.354609375
1.043828125 -0.365947398201952
1.04173339211264 -0.368515625
1.03080547574856 -0.382421875
1.029921875 -0.383429207283589
1.01893371816034 -0.396328125
1.016015625 -0.399509539995691
1.00610036505776 -0.410234375
1.002109375 -0.414322079837405
0.99216984108399 -0.424140625
0.988203125 -0.427938934596625
0.97712299726253 -0.438046875
0.974296875 -0.440622638248886
0.96086166453913 -0.451953125
0.960390625 -0.452361229767881
0.946484375 -0.462924303792517
0.942692312835606 -0.465859375
0.932578125 -0.473127594110744
0.922923256550858 -0.479765625
0.918671875 -0.482787260474574
0.904765625 -0.490989979451892
0.900642216935686 -0.493671875
0.890859375 -0.499592928548419
0.876953125 -0.507042497009159
0.87607663276544 -0.507578125
0.863046875 -0.514503067770371
0.849140625 -0.521354435476958
0.848904449858851 -0.521484375
0.835234375 -0.527914003808352
0.821328125 -0.533547776495773
0.817388700582813 -0.535390625
0.807421875 -0.53975177529025
0.793515625 -0.544495125932917
0.780753192696624 -0.549296875
0.779609375 -0.549786523869814
0.765703125 -0.554398147846349
0.751796875 -0.557715215743314
0.737890625 -0.560708626651071
0.727212063379744 -0.563203125
0.723984375 -0.564012979864949
0.710078125 -0.566999329287249
0.696171875 -0.569369713302649
0.682265625 -0.571214447124889
0.668359375 -0.572525141660585
0.654453125 -0.573231506794584
0.640546875 -0.573286190795914
0.626640625 -0.572688951316106
0.612734375 -0.571690605248944
0.598828125 -0.570320905829841
0.584921875 -0.568372725501153
0.571015625 -0.5654214665246
0.564035540732827 -0.563203125
0.557109375 -0.561022790602094
0.543203125 -0.557180458390998
0.529296875 -0.55338451860239
0.519427416544877 -0.549296875
0.515390625 -0.54729090834839
0.501484375 -0.540260113887731
0.494235307889935 -0.535390625
0.487578125 -0.530536659766991
0.475514764395622 -0.521484375
0.473671875 -0.5199649097286
0.459765625 -0.508438187414699
0.458847144090129 -0.507578125
0.445859375 -0.494571596838509
0.445019566745581 -0.493671875
0.434206551803734 -0.479765625
0.431953125 -0.476714223865699
0.424849751249178 -0.465859375
0.418046875 -0.453615311900801
0.417044037826056 -0.451953125
0.411020316710728 -0.438046875
0.40651401800582 -0.424140625
0.404140625 -0.415925363950921
0.402471444309081 -0.410234375


==> figures/gradients/verification_2D/2.5e-4/contour-009.dat <==
x  y
0.732955339855565 -0.563203125
0.729259454252088 -0.549296875
0.726835360179889 -0.535390625
0.725538567802323 -0.521484375
0.725286891800311 -0.507578125
0.726455442310916 -0.493671875
0.728500010944208 -0.479765625
0.73123108306173 -0.465859375
0.735009814524687 -0.451953125
0.737890625 -0.444815667087554
0.740678340903934 -0.438046875
0.746215066905791 -0.424140625
0.751796875 -0.413170759013687
0.753456740996661 -0.410234375
0.760722552884409 -0.396328125
0.765703125 -0.388423368216225
0.769627952719532 -0.382421875
0.778440862083457 -0.368515625
0.779609375 -0.366985661462559
0.788477905322956 -0.354609375
0.793515625 -0.348294522495701
0.799653418755474 -0.340703125
0.807421875 -0.331573387966207
0.811675979138834 -0.326796875
0.821328125 -0.31639746310204
0.824717070429449 -0.312890625
0.835234375 -0.302623123048322
0.839118223076872 -0.298984375
0.849140625 -0.290364986893951
0.855655158695417 -0.285078125
0.863046875 -0.279437508266624
0.875784517602982 -0.271171875
0.876953125 -0.270350105005747
0.890859375 -0.262860802395955
0.902181632549666 -0.257265625
0.904765625 -0.255862852251044
0.918671875 -0.25048290106714
0.932578125 -0.246084859983832
0.940635829457866 -0.243359375
0.946484375 -0.241333008808579
0.960390625 -0.237972627086517
0.974296875 -0.235426922325727
0.988203125 -0.233056624397922
1.002109375 -0.230455845223011
1.00666927824816 -0.229453125
1.016015625 -0.227460705012123
1.029921875 -0.22476996932999
1.043828125 -0.222252128361363
1.057734375 -0.219730134585061
1.071640625 -0.217048153047825
1.07825049528682 -0.215546875
1.085546875 -0.213888504760134
1.099453125 -0.21056271799094
1.113359375 -0.206258835512141
1.1222218871402 -0.201640625
1.127265625 -0.198820802802913
1.141171875 -0.191873928022169
1.15050858786827 -0.187734375
1.155078125 -0.185739730956492
1.168984375 -0.18419061347867
1.17583409774033 -0.187734375
1.1799123043072 -0.201640625
1.17651622248921 -0.215546875
1.168984375 -0.228018230680108
1.16793724891086 -0.229453125
1.15809410487333 -0.243359375
1.168984375 -0.252088278158164
1.182890625 -0.253734734717003
1.196796875 -0.254548270803413
1.210703125 -0.253679645617257
1.224609375 -0.251218090755737
1.238515625 -0.24720640870485
1.24624262179374 -0.243359375
1.252421875 -0.240121651325295
1.266328125 -0.232292780681598
1.27006316752629 -0.229453125
1.280234375 -0.221594453233692
1.28707395606245 -0.215546875
1.294140625 -0.208709951653374
1.30086317810569 -0.201640625
1.308046875 -0.193247265182735
1.31259701405517 -0.187734375
1.321953125 -0.174561913664502
1.32250913611045 -0.173828125
1.33102349568488 -0.159921875
1.335859375 -0.151834876086289
1.33933596622665 -0.146015625
1.34560320468765 -0.132109375
1.349765625 -0.12312580790224
1.35210776384328 -0.118203125
1.35685543816855 -0.104296875
1.36083584278533 -0.0903906249999999
1.363671875 -0.0806267661653942
1.36492643412286 -0.0764843749999999
1.36787495646299 -0.062578125
1.36986924963722 -0.048671875
1.37127173880531 -0.034765625
1.37219259432794 -0.020859375
1.37262519702109 -0.006953125
1.37262519702109 0.006953125
1.37219259432794 0.020859375
1.37127173880531 0.034765625
1.36986924963722 0.048671875
1.36787495646299 0.062578125
1.36492643412286 0.076484375
1.363671875 0.0806267661654001
1.36083584278534 0.0903906249999999
1.35685543816855 0.104296875
1.35210776384328 0.118203125
1.349765625 0.123125807902241
1.34560320468765 0.132109375
1.33933596622665 0.146015625
1.335859375 0.15183487608629
1.33102349568488 0.159921875
1.32250913611045 0.173828125
1.321953125 0.174561913664505
1.31259701405517 0.187734375
1.308046875 0.193247265182737
1.30086317810569 0.201640625
1.294140625 0.208709951653375
1.28707395606245 0.215546875
1.280234375 0.221594453233692
1.27006316752629 0.229453125
1.266328125 0.232292780681597
1.252421875 0.240121651325293
1.24624262179373 0.243359375
1.238515625 0.247206408704848
1.224609375 0.251218090755734
1.210703125 0.253679645617254
1.196796875 0.25454827080341
1.182890625 0.253734734717003
1.168984375 0.252088278158165
1.15809410487333 0.243359375
1.16793724891086 0.229453125
1.168984375 0.228018230680107
1.17651622248921 0.215546875
1.1799123043072 0.201640625
1.17583409774033 0.187734375
1.168984375 0.184190613478671
1.155078125 0.185739730956493
1.15050858786827 0.187734375
1.141171875 0.19187392802217
1.127265625 0.198820802802913
1.1222218871402 0.201640625
1.113359375 0.206258835512141
1.099453125 0.210562717990941
1.085546875 0.213888504760134
1.07825049528682 0.215546875
1.071640625 0.217048153047826
1.057734375 0.219730134585062
1.043828125 0.222252128361364
1.029921875 0.22476996932999
1.016015625 0.227460705012123
1.00666927824816 0.229453125
1.002109375 0.230455845223011
0.988203125 0.233056624397921
0.974296875 0.235426922325726
0.960390625 0.237972627086516
0.946484375 0.241333008808578
0.940635829457863 0.243359375
0.932578125 0.246084859983831
0.918671875 0.250482901067139
0.904765625 0.255862852251043
0.902181632549665 0.257265625
0.890859375 0.262860802395955
0.876953125 0.270350105005748
0.875784517602983 0.271171875
0.863046875 0.279437508266624
0.855655158695418 0.285078125
0.849140625 0.290364986893952
0.839118223076873 0.298984375
0.835234375 0.302623123048323
0.82471707042945 0.312890625
0.821328125 0.316397463102041
0.811675979138834 0.326796875
0.807421875 0.331573387966207
0.799653418755473 0.340703125
0.793515625 0.348294522495699
0.788477905322954 0.354609375
0.779609375 0.366985661462557
0.778440862083455 0.368515625
0.769627952719531 0.382421875
0.765703125 0.388423368216224
0.760722552884408 0.396328125
0.753456740996661 0.410234375
0.751796875 0.413170759013686
0.746215066905791 0.424140625
0.740678340903934 0.438046875
0.737890625 0.444815667087555
0.735009814524687 0.451953125
0.73123108306173 0.465859375
0.728500010944207 0.479765625
0.726455442310914 0.493671875
0.725286891800309 0.507578125
0.725538567802323 0.521484375
0.726835360179889 0.535390625
0.729259454252087 0.549296875
0.732955339855564 0.563203125
0.737890625 0.574073298973057
0.739447458096168 0.577109375
0.747338513143847 0.591015625
0.751796875 0.596693132664615
0.758747351279352 0.604921875
0.765703125 0.611896052548464
0.773517382821279 0.618828125
0.779609375 0.623820184221274
0.792638184682591 0.632734375
0.793515625 0.633364206393645
0.807421875 0.640860774032744
0.820083462264721 0.646640625
0.821328125 0.647248306549527
0.835234375 0.651892714107942
0.849140625 0.65504337235968
0.863046875 0.657910266744145
0.875552953627153 0.660546875
0.876953125 0.660868081334787
0.890859375 0.663125013671979
0.904765625 0.664418565895361
0.918671875 0.664788778621805
0.932578125 0.664363728979925
0.946484375 0.663351133210694
0.960390625 0.661678209028994
0.966910101369934 0.660546875
0.974296875 0.659298780053242
0.988203125 0.656790228781781
1.002109375 0.654130938150723
1.016015625 0.650986458971011
1.02965883973954 0.646640625
1.029921875 0.64654414002938
1.043828125 0.641764766534031
1.057734375 0.637316236873646
1.06870056344756 0.632734375
1.071640625 0.631385621542831
1.085546875 0.625743966887876
1.099453125 0.619407629283083
1.10046034495079 0.618828125
1.113359375 0.612265192274335
1.1268729634737 0.604921875
1.127265625 0.604671988939197
1.141171875 0.59672669861421
1.15006391610397 0.591015625
1.155078125 0.587607363055656
1.168984375 0.578763834308308
1.17115476315352 0.577109375
1.182890625 0.56860138502073
1.18970675800677 0.563203125
1.196796875 0.557429225177538
1.20650035199987 0.549296875
1.210703125 0.545564625468266
1.22201064963896 0.535390625
1.224609375 0.532918107485451
1.23635573842898 0.521484375
1.238515625 0.519298854120017
1.24966551529386 0.507578125
1.252421875 0.504628190376975
1.26221459189887 0.493671875
1.266328125 0.489029021375626
1.27421599939233 0.479765625
1.280234375 0.472524933125254
1.28568848186571 0.465859375
1.294140625 0.454819453244906
1.29641982052832 0.451953125
1.30603242011969 0.438046875
1.308046875 0.435346088590938
1.31572734474603 0.424140625
1.321953125 0.414880371494244
1.32517378296293 0.410234375
1.33335441723764 0.396328125
1.335859375 0.392529656707079
1.34207073833164 0.382421875
1.349765625 0.369054791257868
1.35011520335724 0.368515625
1.35769389536281 0.354609375
1.363671875 0.343719420357062
1.3654584025614 0.340703125
1.37215610720815 0.326796875
1.377578125 0.316100394959136
1.37933377845076 0.312890625
1.38547075971957 0.298984375
1.391484375 0.285828688387419
1.39187569249953 0.285078125
1.39794378761166 0.271171875
1.40354563677187 0.257265625
1.405390625 0.253384281770536
1.40984777922604 0.243359375
1.41492166997294 0.229453125
1.419296875 0.218965070931227
1.42083602435143 0.215546875
1.42585875119004 0.201640625
1.43035616313137 0.187734375
1.433203125 0.179936993336499
1.43547310790403 0.173828125
1.4393971352678 0.159921875
1.44271623239398 0.146015625
1.44615811889817 0.132109375
1.447109375 0.128412799830155
1.44960622494429 0.118203125
1.45212343734387 0.104296875
1.4540833772129 0.0903906249999999
1.45571233830039 0.076484375
1.45709344948916 0.062578125
1.45817166602217 0.048671875
1.45891620514933 0.034765625
1.45936871978164 0.020859375
1.45954947093479 0.006953125
1.45954947093479 -0.006953125
1.45936871978164 -0.020859375
1.45891620514932 -0.034765625
1.45817166602216 -0.048671875
1.45709344948916 -0.062578125
1.45571233830038 -0.0764843749999999
1.45408337721289 -0.0903906249999999
1.45212343734386 -0.104296875
1.44960622494429 -0.118203125
1.447109375 -0.128412799830165
1.44615811889817 -0.132109375
1.44271623239398 -0.146015625
1.4393971352678 -0.159921875
1.43547310790403 -0.173828125
1.433203125 -0.1799369933365
1.43035616313137 -0.187734375
1.42585875119004 -0.201640625
1.42083602435143 -0.215546875
1.419296875 -0.218965070931221
1.41492166997294 -0.229453125
1.40984777922604 -0.243359375
1.405390625 -0.253384281770537
1.40354563677187 -0.257265625
1.39794378761166 -0.271171875
1.39187569249953 -0.285078125
1.391484375 -0.285828688387421
1.38547075971958 -0.298984375
1.37933377845077 -0.312890625
1.377578125 -0.31610039495914
1.37215610720815 -0.326796875
1.36545840256141 -0.340703125
1.363671875 -0.343719420357066
1.35769389536281 -0.354609375
1.35011520335725 -0.368515625
1.349765625 -0.369054791257872
1.34207073833164 -0.382421875
1.335859375 -0.39252965670708
1.33335441723764 -0.396328125
1.32517378296293 -0.410234375
1.321953125 -0.414880371494242
1.31572734474603 -0.424140625
1.308046875 -0.435346088590934
1.30603242011969 -0.438046875
1.29641982052831 -0.451953125
1.294140625 -0.454819453244903
1.28568848186571 -0.465859375
1.280234375 -0.472524933125252
1.27421599939233 -0.479765625
1.266328125 -0.489029021375627
1.26221459189887 -0.493671875
1.252421875 -0.504628190376976
1.24966551529387 -0.507578125
1.238515625 -0.519298854120018
1.23635573842898 -0.521484375
1.224609375 -0.532918107485451
1.22201064963896 -0.535390625
1.210703125 -0.545564625468265
1.20650035199987 -0.549296875
1.196796875 -0.557429225177538
1.18970675800677 -0.563203125
1.182890625 -0.568601385020729
1.17115476315352 -0.577109375
1.168984375 -0.578763834308308
1.155078125 -0.587607363055656
1.15006391610397 -0.591015625
1.141171875 -0.596726698614211
1.127265625 -0.604671988939197
1.1268729634737 -0.604921875
1.113359375 -0.612265192274335
1.10046034495079 -0.618828125
1.099453125 -0.619407629283083
1.085546875 -0.625743966887876
1.071640625 -0.631385621542832
1.06870056344756 -0.632734375
1.057734375 -0.637316236873646
1.043828125 -0.641764766534032
1.029921875 -0.646544140029381
1.02965883973954 -0.646640625
1.016015625 -0.650986458971011
1.002109375 -0.654130938150723
0.988203125 -0.656790228781781
0.974296875 -0.659298780053242
0.966910101369935 -0.660546875
0.960390625 -0.661678209028993
0.946484375 -0.663351133210694
0.932578125 -0.664363728979925
0.918671875 -0.664788778621805
0.904765625 -0.664418565895361
0.890859375 -0.663125013671978
0.876953125 -0.660868081334786
0.875552953627157 -0.660546875
0.863046875 -0.657910266744145
0.849140625 -0.65504337235968
0.835234375 -0.651892714107941
0.821328125 -0.647248306549526
0.820083462264722 -0.646640625
0.807421875 -0.640860774032743
0.793515625 -0.633364206393646
0.79263818468259 -0.632734375
0.779609375 -0.623820184221275
0.773517382821277 -0.618828125
0.765703125 -0.611896052548465
0.758747351279351 -0.604921875
0.751796875 -0.596693132664617
0.747338513143845 -0.591015625
0.739447458096168 -0.577109375
0.737890625 -0.574073298973056
0.732955339855565 -0.563203125


==> figures/gradients/verification_2D/2.5e-4/contour-010.dat <==
x  y
0.748481029856492 -0.521484375
0.745602341122975 -0.507578125
0.744008021135961 -0.493671875
0.74331906885128 -0.479765625
0.743651654994411 -0.465859375
0.744869551731025 -0.451953125
0.747065989939796 -0.438046875
0.750651494334419 -0.424140625
0.751796875 -0.421131569298844
0.755688226316546 -0.410234375
0.76073537289684 -0.396328125
0.765703125 -0.386267068087095
0.76778082787353 -0.382421875
0.774892876352352 -0.368515625
0.779609375 -0.36113452208661
0.783931112770371 -0.354609375
0.793275779564117 -0.340703125
0.793515625 -0.340403307340096
0.803814157751111 -0.326796875
0.807421875 -0.322566731117454
0.815717041666044 -0.312890625
0.821328125 -0.306769365824123
0.828667861516095 -0.298984375
0.835234375 -0.292362891113424
0.842711365353314 -0.285078125
0.849140625 -0.2790811559432
0.857966396250062 -0.271171875
0.863046875 -0.266747911418738
0.874947621569514 -0.257265625
0.876953125 -0.255630082183541
0.890859375 -0.246050963898804
0.894566958208882 -0.243359375
0.904765625 -0.236682462101426
0.917383616919401 -0.229453125
0.918671875 -0.228627588731039
0.932578125 -0.221785100300371
0.946484375 -0.215708185425196
0.946833546635537 -0.215546875
0.960390625 -0.210169748070142
0.974296875 -0.206112626587071
0.988203125 -0.202020789265296
0.989551552151128 -0.201640625
1.002109375 -0.198421165882608
1.016015625 -0.196092317097398
1.029921875 -0.194340955080085
1.043828125 -0.192894154358861
1.057734375 -0.191556935110416
1.071640625 -0.190020930078419
1.085546875 -0.187950496860258
1.08668422029146 -0.187734375
1.099453125 -0.185501670994599
1.113359375 -0.183145726173402
1.127265625 -0.180943432647389
1.141171875 -0.178853669070729
1.155078125 -0.176546860461415
1.1668960921499 -0.173828125
1.168984375 -0.173299226407636
1.182890625 -0.169740393808807
1.196796875 -0.166172875119247
1.210703125 -0.161059984462393
1.21283699632169 -0.159921875
1.224609375 -0.154636105881424
1.238515625 -0.150616838537303
1.252421875 -0.148851732087834
1.266328125 -0.15100318850447
1.27476765805509 -0.159921875
1.27613829140162 -0.173828125
1.26887667315628 -0.187734375
1.266328125 -0.189921673633787
1.252421875 -0.197776088917459
1.24585705452941 -0.201640625
1.238515625 -0.206197569079001
1.22847227711515 -0.215546875
1.238515625 -0.228392035102192
1.24076204299938 -0.229453125
1.252421875 -0.233647653571427
1.266328125 -0.236261711753901
1.280234375 -0.237473131754554
1.294140625 -0.236910551383908
1.308046875 -0.234833748873236
1.321953125 -0.23062501701819
1.32429781273051 -0.229453125
1.335859375 -0.224122403889023
1.349765625 -0.216269761124478
1.35070672872755 -0.215546875
1.363671875 -0.205726659768744
1.36813754217101 -0.201640625
1.377578125 -0.192086086174378
1.3815400071141 -0.187734375
1.391484375 -0.174855832205916
1.39229752706874 -0.173828125
1.40098786793102 -0.159921875
1.405390625 -0.152578812765344
1.4092386637038 -0.146015625
1.41520713694251 -0.132109375
1.419296875 -0.122800006175151
1.42139121917208 -0.118203125
1.42592634643092 -0.104296875
1.42962450809667 -0.0903906249999999
1.433203125 -0.0772413968516355
1.43343177272213 -0.0764843749999999
1.43652197402127 -0.062578125
1.43858752393749 -0.048671875
1.4400043660154 -0.034765625
1.44093896522135 -0.020859375
1.44141689174627 -0.006953125
1.44141689174627 0.006953125
1.44093896522135 0.020859375
1.4400043660154 0.034765625
1.43858752393749 0.048671875
1.43652197402128 0.062578125
1.43343177272214 0.076484375
1.433203125 0.0772413968516404
1.42962450809668 0.0903906249999999
1.42592634643092 0.104296875
1.42139121917208 0.118203125
1.419296875 0.122800006175155
1.41520713694251 0.132109375
1.4092386637038 0.146015625
1.405390625 0.152578812765345
1.40098786793102 0.159921875
1.39229752706874 0.173828125
1.391484375 0.174855832205914
1.38154000711409 0.187734375
1.377578125 0.192086086174376
1.36813754217101 0.201640625
1.363671875 0.205726659768743
1.35070672872755 0.215546875
1.349765625 0.216269761124476
1.335859375 0.224122403889022
1.32429781273051 0.229453125
1.321953125 0.23062501701819
1.308046875 0.234833748873236
1.294140625 0.236910551383908
1.280234375 0.237473131754554
1.266328125 0.236261711753902
1.252421875 0.23364765357143
1.24076204299936 0.229453125
1.238515625 0.2283920351022
1.22847227711515 0.215546875
1.238515625 0.206197569079001
1.24585705452941 0.201640625
1.252421875 0.197776088917463
1.266328125 0.189921673633792
1.26887667315628 0.187734375
1.27613829140162 0.173828125
1.27476765805509 0.159921875
1.266328125 0.15100318850447
1.252421875 0.148851732087836
1.238515625 0.150616838537305
1.224609375 0.154636105881426
1.2128369963217 0.159921875
1.210703125 0.161059984462395
1.196796875 0.166172875119248
1.182890625 0.169740393808808
1.168984375 0.173299226407637
1.1668960921499 0.173828125
1.155078125 0.176546860461415
1.141171875 0.178853669070729
1.127265625 0.180943432647389
1.113359375 0.183145726173401
1.099453125 0.185501670994597
1.08668422029144 0.187734375
1.085546875 0.187950496860255
1.071640625 0.190020930078417
1.057734375 0.191556935110415
1.043828125 0.19289415435886
1.029921875 0.194340955080085
1.016015625 0.196092317097398
1.002109375 0.198421165882609
0.98955155215113 0.201640625
0.988203125 0.202020789265297
0.974296875 0.206112626587071
0.960390625 0.210169748070143
0.946833546635539 0.215546875
0.946484375 0.215708185425197
0.932578125 0.221785100300372
0.918671875 0.22862758873104
0.917383616919402 0.229453125
0.904765625 0.236682462101427
0.894566958208883 0.243359375
0.890859375 0.246050963898804
0.876953125 0.255630082183541
0.874947621569514 0.257265625
0.863046875 0.266747911418738
0.857966396250062 0.271171875
0.849140625 0.2790811559432
0.842711365353314 0.285078125
0.835234375 0.292362891113425
0.828667861516095 0.298984375
0.821328125 0.306769365824124
0.815717041666044 0.312890625
0.807421875 0.322566731117453
0.80381415775111 0.326796875
0.793515625 0.340403307340094
0.793275779564116 0.340703125
0.783931112770369 0.354609375
0.779609375 0.361134522086607
0.774892876352351 0.368515625
0.767780827873528 0.382421875
0.765703125 0.386267068087093
0.76073537289684 0.396328125
0.755688226316546 0.410234375
0.751796875 0.421131569298845
0.750651494334419 0.424140625
0.747065989939796 0.438046875
0.744869551731025 0.451953125
0.74365165499441 0.465859375
0.74331906885128 0.479765625
0.744008021135961 0.493671875
0.745602341122975 0.507578125
0.748481029856491 0.521484375
0.751796875 0.530410528496261
0.753770654015509 0.535390625
0.759994731753451 0.549296875
0.765703125 0.558220198277196
0.769208566247946 0.563203125
0.779609375 0.576329177746301
0.780323469654056 0.577109375
0.793515625 0.589804079441107
0.794886678186199 0.591015625
0.807421875 0.600541626417032
0.81356241231141 0.604921875
0.821328125 0.610123858539911
0.835234375 0.617341219703319
0.838093121972654 0.618828125
0.849140625 0.623651406597567
0.863046875 0.627620405378709
0.876953125 0.631242158910399
0.882840119525304 0.632734375
0.890859375 0.634717776354018
0.904765625 0.637025896231042
0.918671875 0.638629632028439
0.932578125 0.639667104191733
0.946484375 0.639975391805254
0.960390625 0.639598613423207
0.974296875 0.638766629919471
0.988203125 0.637482159827064
1.002109375 0.635644203058063
1.016015625 0.632972881282488
1.01695081122855 0.632734375
1.029921875 0.629786140263686
1.043828125 0.62669154583488
1.057734375 0.623189585974442
1.07018517409319 0.618828125
1.071640625 0.61825269809879
1.085546875 0.613274159392614
1.099453125 0.608429703400663
1.10708231927238 0.604921875
1.113359375 0.601984758009935
1.127265625 0.596308125593641
1.13776296995824 0.591015625
1.141171875 0.589131755060293
1.155078125 0.582364856329118
1.16410280674713 0.577109375
1.168984375 0.574086817736788
1.182890625 0.566340618958035
1.18748374852374 0.563203125
1.196796875 0.557001877117013
1.2078961938668 0.549296875
1.210703125 0.547149192188636
1.224609375 0.53707302267961
1.22663046408861 0.535390625
1.238515625 0.525782864580693
1.24344537647521 0.521484375
1.252421875 0.51353937756578
1.25885936396163 0.507578125
1.266328125 0.500427614087741
1.27315799869447 0.493671875
1.280234375 0.486426380991622
1.28657713760941 0.479765625
1.294140625 0.471534041491628
1.29927660021744 0.465859375
1.308046875 0.455668846728225
1.31127134017591 0.451953125
1.321953125 0.438562222458416
1.32238624156995 0.438046875
1.33276829866049 0.424140625
1.335859375 0.420170402854245
1.34314713363898 0.410234375
1.349765625 0.400932784054962
1.35312945457448 0.396328125
1.36196709269474 0.382421875
1.363671875 0.380015892428147
1.37111550106232 0.368515625
1.377578125 0.358450933281899
1.38017789944835 0.354609375
1.38819119993533 0.340703125
1.391484375 0.335599293428974
1.3969251211438 0.326796875
1.4046596072294 0.312890625
1.405390625 0.311728597025896
1.41246795868587 0.298984375
1.419296875 0.28630932444168
1.42003910216257 0.285078125
1.42708352856251 0.271171875
1.433203125 0.259381434637889
1.43441714343864 0.257265625
1.44105021037705 0.243359375
1.447109375 0.230969511550579
1.44794130090576 0.229453125
1.45420196714415 0.215546875
1.46014108299402 0.201640625
1.461015625 0.199845811607825
1.4662759162226 0.187734375
1.47116780419438 0.173828125
1.474921875 0.164243598783472
1.47671418097655 0.159921875
1.48112685095779 0.146015625
1.4848669212908 0.132109375
1.488828125 0.118580819933156
1.48895352204116 0.118203125
1.49257990112288 0.104296875
1.49517552226872 0.0903906249999999
1.49722773666778 0.076484375
1.49901723945225 0.062578125
1.50060472307559 0.048671875
1.50190957673239 0.034765625
1.502734375 0.0217835078883567
1.50279491993637 0.020859375
1.50312696729725 0.00695312500000001
1.50312696729724 -0.006953125
1.50279491993637 -0.020859375
1.502734375 -0.021783507888321
1.50190957673238 -0.034765625
1.50060472307559 -0.048671875
1.49901723945225 -0.062578125
1.49722773666778 -0.0764843749999999
1.49517552226873 -0.0903906249999999
1.49257990112289 -0.104296875
1.48895352204117 -0.118203125
1.488828125 -0.118580819933178
1.4848669212908 -0.132109375
1.48112685095779 -0.146015625
1.47671418097655 -0.159921875
1.474921875 -0.164243598783473
1.47116780419438 -0.173828125
1.46627591622259 -0.187734375
1.461015625 -0.199845811607823
1.46014108299402 -0.201640625
1.45420196714415 -0.215546875
1.44794130090576 -0.229453125
1.447109375 -0.230969511550573
1.44105021037704 -0.243359375
1.43441714343863 -0.257265625
1.433203125 -0.259381434637877
1.4270835285625 -0.271171875
1.42003910216256 -0.285078125
1.419296875 -0.286309324441674
1.41246795868586 -0.298984375
1.405390625 -0.311728597025898
1.40465960722941 -0.312890625
1.3969251211438 -0.326796875
1.391484375 -0.335599293428979
1.38819119993533 -0.340703125
1.38017789944835 -0.354609375
1.377578125 -0.358450933281903
1.37111550106233 -0.368515625
1.363671875 -0.380015892428149
1.36196709269475 -0.382421875
1.35312945457448 -0.396328125
1.349765625 -0.400932784054962
1.34314713363898 -0.410234375
1.335859375 -0.420170402854243
1.33276829866049 -0.424140625
1.32238624156995 -0.438046875
1.321953125 -0.438562222458414
1.31127134017591 -0.451953125
1.308046875 -0.455668846728224
1.29927660021744 -0.465859375
1.294140625 -0.471534041491628
1.28657713760941 -0.479765625
1.280234375 -0.486426380991621
1.27315799869447 -0.493671875
1.266328125 -0.50042761408774
1.25885936396163 -0.507578125
1.252421875 -0.51353937756578
1.24344537647521 -0.521484375
1.238515625 -0.525782864580694
1.22663046408861 -0.535390625
1.224609375 -0.537073022679611
1.210703125 -0.547149192188637
1.20789619386681 -0.549296875
1.196796875 -0.557001877117013
1.18748374852374 -0.563203125
1.182890625 -0.566340618958035
1.168984375 -0.574086817736787
1.16410280674713 -0.577109375
1.155078125 -0.582364856329117
1.141171875 -0.589131755060292
1.13776296995824 -0.591015625
1.127265625 -0.59630812559364
1.113359375 -0.601984758009934
1.10708231927238 -0.604921875
1.099453125 -0.608429703400662
1.085546875 -0.613274159392614
1.071640625 -0.61825269809879
1.07018517409319 -0.618828125
1.057734375 -0.623189585974443
1.043828125 -0.62669154583488
1.029921875 -0.629786140263685
1.01695081122855 -0.632734375
1.016015625 -0.632972881282488
1.002109375 -0.635644203058063
0.988203125 -0.637482159827064
0.974296875 -0.638766629919471
0.960390625 -0.639598613423207
0.946484375 -0.639975391805254
0.932578125 -0.639667104191733
0.918671875 -0.638629632028439
0.904765625 -0.637025896231043
0.890859375 -0.634717776354019
0.8828401195253 -0.632734375
0.876953125 -0.6312421589104
0.863046875 -0.627620405378709
0.849140625 -0.623651406597566
0.838093121972656 -0.618828125
0.835234375 -0.617341219703318
0.821328125 -0.610123858539911
0.813562412311409 -0.604921875
0.807421875 -0.600541626417033
0.794886678186197 -0.591015625
0.793515625 -0.589804079441109
0.780323469654056 -0.577109375
0.779609375 -0.576329177746301
0.769208566247946 -0.563203125
0.765703125 -0.558220198277196
0.759994731753451 -0.549296875
0.75377065401551 -0.535390625
0.751796875 -0.53041052849626
0.748481029856492 -0.521484375


==> figures/gradients/verification_2D/2.5e-4/contour-011.dat <==
x  y
0.763488535845077 -0.465859375
0.762065295176057 -0.451953125
0.761573290156613 -0.438046875
0.762379249590115 -0.424140625
0.764539013542719 -0.410234375
0.765703125 -0.405879400418876
0.76817659153177 -0.396328125
0.772135493622995 -0.382421875
0.777028279909668 -0.368515625
0.779609375 -0.363379196118277
0.783946685703209 -0.354609375
0.790893054081428 -0.340703125
0.793515625 -0.33671535199281
0.799866412844729 -0.326796875
0.807421875 -0.315989780900789
0.809803675032783 -0.312890625
0.82044045043924 -0.298984375
0.821328125 -0.297979887968303
0.832731397874676 -0.285078125
0.835234375 -0.282497088177815
0.846822606151787 -0.271171875
0.849140625 -0.269009457689989
0.863046875 -0.257326526709755
0.863118674486278 -0.257265625
0.876953125 -0.246976976449507
0.881747700542302 -0.243359375
0.890859375 -0.236932612817241
0.902188301889699 -0.229453125
0.904765625 -0.227636212866784
0.918671875 -0.219588318753151
0.925065354651492 -0.215546875
0.932578125 -0.21092110127313
0.946484375 -0.203891723180001
0.95036423256742 -0.201640625
0.960390625 -0.196296379746966
0.974296875 -0.190387926652313
0.979800228791793 -0.187734375
0.988203125 -0.183824200327518
1.002109375 -0.179288080424194
1.016015625 -0.174881663220371
1.01915483113546 -0.173828125
1.029921875 -0.170487302811907
1.043828125 -0.167668622640918
1.057734375 -0.165678456235783
1.071640625 -0.164101149650629
1.085546875 -0.162716065435864
1.099453125 -0.16142538333302
1.113359375 -0.16015266407291
1.11566196764541 -0.159921875
1.127265625 -0.158807583159772
1.141171875 -0.15734168685977
1.155078125 -0.155699884127467
1.168984375 -0.153844556673611
1.182890625 -0.151644695297629
1.196796875 -0.148987394131391
1.20975292843433 -0.146015625
1.210703125 -0.145769759362607
1.224609375 -0.142882045556094
1.238515625 -0.140929563799589
1.252421875 -0.139543982308804
1.266328125 -0.138553235740284
1.280234375 -0.13787781812072
1.294140625 -0.137632734803702
1.308046875 -0.137757957274247
1.321953125 -0.138083937772831
1.335859375 -0.138350641408693
1.349765625 -0.138630125116974
1.363671875 -0.140461748313545
1.3717957947402 -0.146015625
1.377578125 -0.158340529520157
1.37810347312591 -0.159921875
1.37863022520978 -0.173828125
1.377578125 -0.177737002522324
1.37483406147049 -0.187734375
1.363671875 -0.200802087711923
1.36186265254436 -0.201640625
1.349765625 -0.205519532079049
1.335859375 -0.205816020694514
1.321953125 -0.201667892423068
1.32189883788119 -0.201640625
1.308046875 -0.19589206738705
1.294140625 -0.194109578959242
1.28547787537079 -0.201640625
1.28758536932509 -0.215546875
1.294140625 -0.225032692156654
1.29809836000998 -0.229453125
1.308046875 -0.236729919256771
1.321953125 -0.242944812802743
1.3235917307634 -0.243359375
1.335859375 -0.246103953473832
1.349765625 -0.24654138113881
1.363671875 -0.245269306403351
1.37146477040607 -0.243359375
1.377578125 -0.241820737191558
1.391484375 -0.237213482511268
1.405390625 -0.230973346235505
1.40767442198086 -0.229453125
1.419296875 -0.222069136033004
1.42724225177591 -0.215546875
1.433203125 -0.210083119663375
1.44119432457951 -0.201640625
1.447109375 -0.194574341738197
1.45242567528488 -0.187734375
1.461015625 -0.174303348570785
1.46134404968318 -0.173828125
1.46869959503725 -0.159921875
1.474921875 -0.146657523927323
1.47526199933854 -0.146015625
1.48079805607926 -0.132109375
1.48504680558453 -0.118203125
1.488828125 -0.106421340342957
1.48957292241022 -0.104296875
1.4931962532266 -0.0903906249999999
1.49577666104147 -0.0764843749999999
1.49781666532237 -0.062578125
1.49950239825516 -0.048671875
1.50089368007444 -0.034765625
1.50192454808832 -0.020859375
1.50244446773643 -0.006953125
1.50244446773643 0.00695312500000001
1.50192454808832 0.020859375
1.50089368007445 0.034765625
1.49950239825516 0.048671875
1.49781666532238 0.062578125
1.49577666104147 0.076484375
1.4931962532266 0.0903906249999999
1.48957292241022 0.104296875
1.488828125 0.106421340342961
1.48504680558453 0.118203125
1.48079805607926 0.132109375
1.47526199933854 0.146015625
1.474921875 0.146657523927328
1.46869959503725 0.159921875
1.46134404968318 0.173828125
1.461015625 0.174303348570786
1.45242567528488 0.187734375
1.447109375 0.194574341738196
1.44119432457951 0.201640625
1.433203125 0.210083119663374
1.42724225177591 0.215546875
1.419296875 0.222069136033003
1.40767442198086 0.229453125
1.405390625 0.230973346235504
1.391484375 0.237213482511268
1.377578125 0.241820737191558
1.37146477040608 0.243359375
1.363671875 0.245269306403352
1.349765625 0.246541381138812
1.335859375 0.246103953473835
1.32359173076338 0.243359375
1.321953125 0.242944812802749
1.308046875 0.236729919256776
1.29809836000998 0.229453125
1.294140625 0.225032692156657
1.2875853693251 0.215546875
1.2854778753708 0.201640625
1.294140625 0.194109578959244
1.308046875 0.19589206738705
1.32189883788119 0.201640625
1.321953125 0.201667892423064
1.335859375 0.205816020694512
1.349765625 0.205519532079047
1.36186265254435 0.201640625
1.363671875 0.200802087711921
1.3748340614705 0.187734375
1.377578125 0.177737002522331
1.37863022520978 0.173828125
1.37810347312591 0.159921875
1.377578125 0.158340529520149
1.3717957947402 0.146015625
1.363671875 0.140461748313544
1.349765625 0.138630125116973
1.335859375 0.138350641408691
1.321953125 0.138083937772828
1.308046875 0.137757957274245
1.294140625 0.137632734803701
1.280234375 0.137877818120719
1.266328125 0.138553235740283
1.252421875 0.139543982308803
1.238515625 0.140929563799589
1.224609375 0.142882045556094
1.210703125 0.145769759362607
1.20975292843433 0.146015625
1.196796875 0.148987394131391
1.182890625 0.151644695297629
1.168984375 0.153844556673611
1.155078125 0.155699884127468
1.141171875 0.15734168685977
1.127265625 0.158807583159772
1.11566196764542 0.159921875
1.113359375 0.160152664072911
1.099453125 0.16142538333302
1.085546875 0.162716065435865
1.071640625 0.16410114965063
1.057734375 0.165678456235783
1.043828125 0.167668622640919
1.029921875 0.170487302811907
1.01915483113546 0.173828125
1.016015625 0.174881663220371
1.002109375 0.179288080424194
0.988203125 0.183824200327518
0.979800228791793 0.187734375
0.974296875 0.190387926652313
0.960390625 0.196296379746966
0.95036423256742 0.201640625
0.946484375 0.203891723180001
0.932578125 0.21092110127313
0.925065354651492 0.215546875
0.918671875 0.219588318753151
0.904765625 0.227636212866785
0.9021883018897 0.229453125
0.890859375 0.236932612817241
0.881747700542301 0.243359375
0.876953125 0.246976976449506
0.863118674486278 0.257265625
0.863046875 0.257326526709755
0.849140625 0.26900945768999
0.846822606151788 0.271171875
0.835234375 0.282497088177815
0.832731397874676 0.285078125
0.821328125 0.297979887968304
0.820440450439241 0.298984375
0.809803675032784 0.312890625
0.807421875 0.315989780900791
0.799866412844729 0.326796875
0.793515625 0.33671535199281
0.790893054081428 0.340703125
0.783946685703209 0.354609375
0.779609375 0.363379196118275
0.777028279909666 0.368515625
0.772135493622994 0.382421875
0.768176591531769 0.396328125
0.765703125 0.405879400418874
0.764539013542719 0.410234375
0.762379249590115 0.424140625
0.761573290156614 0.438046875
0.762065295176057 0.451953125
0.763488535845077 0.465859375
0.765703125 0.4765382755746
0.766413154663577 0.479765625
0.770154483342244 0.493671875
0.774566803014511 0.507578125
0.779609375 0.517734523927319
0.781687944062056 0.521484375
0.790055729391958 0.535390625
0.793515625 0.539648364290186
0.801739190136535 0.549296875
0.807421875 0.555008756227675
0.81659272417227 0.563203125
0.821328125 0.567150016776854
0.835234375 0.576820588455219
0.835638981205894 0.577109375
0.849140625 0.585303248603184
0.85950442174223 0.591015625
0.863046875 0.592975090643396
0.876953125 0.598299388521847
0.890859375 0.602678361904622
0.897987977844378 0.604921875
0.904765625 0.607020720436215
0.918671875 0.609767785461841
0.932578125 0.611648297563364
0.946484375 0.613083735828043
0.960390625 0.61409774545472
0.974296875 0.614496535444237
0.988203125 0.614244553154509
1.002109375 0.613558517879419
1.016015625 0.612465937715821
1.029921875 0.610959654306193
1.043828125 0.608961018850078
1.057734375 0.606170277309306
1.06229659371515 0.604921875
1.071640625 0.602498575736233
1.085546875 0.599096656907284
1.099453125 0.595501280637788
1.11225245722993 0.591015625
1.113359375 0.590575264972487
1.127265625 0.585495495626535
1.141171875 0.580487228902546
1.14822917876482 0.577109375
1.155078125 0.573810943175851
1.168984375 0.567925550833107
1.17799528549351 0.563203125
1.182890625 0.56049324380893
1.196796875 0.553713980076494
1.2041379609504 0.549296875
1.210703125 0.545245912563457
1.224609375 0.537139177567602
1.22704406572906 0.535390625
1.238515625 0.527608625122136
1.24679581409488 0.521484375
1.252421875 0.517118213615851
1.26475835841768 0.507578125
1.266328125 0.506246791003796
1.280234375 0.494838003509261
1.2815264581899 0.493671875
1.294140625 0.482355334142271
1.29686847585566 0.479765625
1.308046875 0.468960251027276
1.3111582384221 0.465859375
1.321953125 0.45478859053206
1.32468839151191 0.451953125
1.335859375 0.43989179292518
1.33757903245915 0.438046875
1.34975111420456 0.424140625
1.349765625 0.42412440295228
1.36136042927037 0.410234375
1.363671875 0.407540687245714
1.37278222141776 0.396328125
1.377578125 0.390430968938693
1.38392941496399 0.382421875
1.391484375 0.372434507942039
1.3945373070317 0.368515625
1.40410497191742 0.354609375
1.405390625 0.352893562023301
1.41366074743217 0.340703125
1.419296875 0.332362704501649
1.42310922078577 0.326796875
1.43134610786056 0.312890625
1.433203125 0.310130666891832
1.44012681542178 0.298984375
1.447109375 0.287734249856852
1.44889122573057 0.285078125
1.45705796052985 0.271171875
1.461015625 0.265220311364752
1.46617307256587 0.257265625
1.47464260141292 0.243359375
1.474921875 0.242957149374048
1.4830919045486 0.229453125
1.488828125 0.219945525157496
1.49160024607925 0.215546875
1.49868096790471 0.201640625
1.502734375 0.194375362408186
1.50643204523525 0.187734375
1.51244565993518 0.173828125
1.516640625 0.165027522838889
1.51916343889528 0.159921875
1.52431433511729 0.146015625
1.5292213481461 0.132109375
1.530546875 0.128651355589203
1.53425282411526 0.118203125
1.53764959732107 0.104296875
1.54055935104548 0.0903906249999999
1.54339253154555 0.076484375
1.544453125 0.0710765906096762
1.54609049956137 0.062578125
1.54803600887349 0.048671875
1.54927963945151 0.034765625
1.5500344549735 0.020859375
1.55035164727392 0.006953125
1.55035164727393 -0.006953125
1.5500344549735 -0.020859375
1.54927963945151 -0.034765625
1.5480360088735 -0.048671875
1.54609049956137 -0.062578125
1.544453125 -0.071076590609678
1.54339253154555 -0.0764843749999999
1.54055935104548 -0.0903906249999999
1.53764959732107 -0.104296875
1.53425282411526 -0.118203125
1.530546875 -0.128651355589198
1.5292213481461 -0.132109375
1.52431433511728 -0.146015625
1.51916343889527 -0.159921875
1.516640625 -0.165027522838875
1.51244565993517 -0.173828125
1.50643204523524 -0.187734375
1.502734375 -0.194375362408175
1.49868096790471 -0.201640625
1.49160024607924 -0.215546875
1.488828125 -0.219945525157494
1.4830919045486 -0.229453125
1.474921875 -0.242957149374053
1.47464260141293 -0.243359375
1.46617307256588 -0.257265625
1.461015625 -0.265220311364757
1.45705796052985 -0.271171875
1.44889122573057 -0.285078125
1.447109375 -0.287734249856856
1.44012681542178 -0.298984375
1.433203125 -0.310130666891834
1.43134610786057 -0.312890625
1.42310922078577 -0.326796875
1.419296875 -0.33236270450165
1.41366074743217 -0.340703125
1.405390625 -0.352893562023301
1.40410497191742 -0.354609375
1.3945373070317 -0.368515625
1.391484375 -0.372434507942039
1.38392941496399 -0.382421875
1.377578125 -0.390430968938695
1.37278222141776 -0.396328125
1.363671875 -0.407540687245716
1.36136042927038 -0.410234375
1.349765625 -0.424124402952281
1.34975111420456 -0.424140625
1.33757903245915 -0.438046875
1.335859375 -0.439891792925179
1.3246883915119 -0.451953125
1.321953125 -0.454788590532059
1.3111582384221 -0.465859375
1.308046875 -0.468960251027275
1.29686847585566 -0.479765625
1.294140625 -0.482355334142269
1.28152645818989 -0.493671875
1.280234375 -0.494838003509259
1.266328125 -0.506246791003794
1.26475835841768 -0.507578125
1.252421875 -0.51711821361585
1.24679581409488 -0.521484375
1.238515625 -0.527608625122135
1.22704406572906 -0.535390625
1.224609375 -0.537139177567601
1.210703125 -0.545245912563456
1.2041379609504 -0.549296875
1.196796875 -0.553713980076494
1.182890625 -0.560493243808931
1.17799528549351 -0.563203125
1.168984375 -0.567925550833108
1.155078125 -0.573810943175852
1.14822917876482 -0.577109375
1.141171875 -0.580487228902546
1.127265625 -0.585495495626535
1.113359375 -0.590575264972486
1.11225245722993 -0.591015625
1.099453125 -0.595501280637788
1.085546875 -0.599096656907284
1.071640625 -0.602498575736234
1.06229659371515 -0.604921875
1.057734375 -0.606170277309307
1.043828125 -0.608961018850079
1.029921875 -0.610959654306193
1.016015625 -0.612465937715822
1.002109375 -0.613558517879419
0.988203125 -0.614244553154509
0.974296875 -0.614496535444236
0.960390625 -0.614097745454718
0.946484375 -0.613083735828042
0.932578125 -0.611648297563365
0.918671875 -0.609767785461842
0.904765625 -0.607020720436217
0.897987977844374 -0.604921875
0.890859375 -0.602678361904622
0.876953125 -0.598299388521846
0.863046875 -0.592975090643395
0.859504421742232 -0.591015625
0.849140625 -0.585303248603184
0.835638981205892 -0.577109375
0.835234375 -0.57682058845522
0.821328125 -0.567150016776855
0.816592724172269 -0.563203125
0.807421875 -0.555008756227674
0.801739190136536 -0.549296875
0.793515625 -0.539648364290186
0.790055729391958 -0.535390625
0.781687944062054 -0.521484375
0.779609375 -0.517734523927322
0.77456680301451 -0.507578125
0.770154483342244 -0.493671875
0.766413154663577 -0.479765625
0.765703125 -0.4765382755746
0.763488535845077 -0.465859375


==> figures/gradients/verification_2D/2.5e-4/plot_data_0.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 5.4604397899734183
1.1000000000000001 -0.4500000000000000 5.4989163735844127
1.1000000000000001 -0.4000000000000000 5.5313604949403450
1.1000000000000001 -0.3500000000000000 5.5572318123381361
1.1000000000000001 -0.3000000000000000 5.5798961437645085
1.1000000000000001 -0.2500000000000000 5.5984838618209185
1.1000000000000001 -0.2000000000000000 5.6139613553725596
1.1000000000000001 -0.1499999999999999 5.6217342667837933
1.1000000000000001 -0.1000000000000000 5.6311490236394413
1.1000000000000001 -0.0500000000000000 5.6349067471178964
1.1000000000000001 0.0000000000000000 5.6366747393766143
1.1000000000000001 0.0500000000000000 5.6381096562595907
1.1000000000000001 0.1000000000000001 5.6425203550020644
1.1000000000000001 0.1500000000000000 5.6501982484512876
1.1000000000000001 0.2000000000000001 5.6606000009346236
1.1000000000000001 0.2500000000000000 5.6752096706076891
1.1000000000000001 0.3000000000000000 5.6937484856322857
1.1000000000000001 0.3500000000000001 5.7136078860017623
1.1000000000000001 0.4000000000000000 5.7390504418121582
1.1000000000000001 0.4500000000000001 5.7690034658359597
1.1000000000000001 0.5000000000000000 5.8042198727367822
1.1199999999999999 -0.5000000000000000 5.2393919946708003
1.1199999999999999 -0.4500000000000000 5.2650864134026758
1.1199999999999999 -0.4000000000000000 5.2909855605012286
1.1199999999999999 -0.3500000000000000 5.3118445717658602
1.1199999999999999 -0.3000000000000000 5.3288464139669438
1.1199999999999999 -0.2500000000000000 5.3431492030117358
1.1199999999999999 -0.2000000000000000 5.3537375021264699
1.1199999999999999 -0.1499999999999999 5.3619140751902865
1.1199999999999999 -0.1000000000000000 5.3687874044513890
1.1199999999999999 -0.0500000000000000 5.3681947361462150
1.1199999999999999 0.0000000000000000 5.3724393141107161
1.1199999999999999 0.0500000000000000 5.3739939348789605
1.1199999999999999 0.1000000000000001 5.3769742841529595
1.1199999999999999 0.1500000000000000 5.3825821067906325
1.1199999999999999 0.2000000000000001 5.3914609545295624
1.1199999999999999 0.2500000000000000 5.4007757226727477
1.1199999999999999 0.3000000000000000 5.4141478533249963
1.1199999999999999 0.3500000000000001 5.4293890751691594
1.1199999999999999 0.4000000000000000 5.4477593724503732
1.1199999999999999 0.4500000000000001 5.4698414314851949
1.1199999999999999 0.5000000000000000 5.4963848348214217
1.1400000000000001 -0.5000000000000000 5.0076752980530337
1.1400000000000001 -0.4500000000000000 5.0313275181322652
1.1400000000000001 -0.4000000000000000 5.0508704239845352
1.1400000000000001 -0.3500000000000000 5.0664158684623830
1.1400000000000001 -0.3000000000000000 5.0795608826906520
1.1400000000000001 -0.2500000000000000 5.0910635670930890
1.1400000000000001 -0.2000000000000000 5.0995331465987421
1.1400000000000001 -0.1499999999999999 5.1037894540482984
1.1400000000000001 -0.1000000000000000 5.1085788846343174
1.1400000000000001 -0.0500000000000000 5.1106496291788241
1.1400000000000001 0.0000000000000000 5.1122644945034335
1.1400000000000001 0.0500000000000000 5.1127525426303855
1.1400000000000001 0.1000000000000001 5.1155259346694120
1.1400000000000001 0.1500000000000000 5.1196140269275228
1.1400000000000001 0.2000000000000001 5.1254998167953030
1.1400000000000001 0.2500000000000000 5.1337260553507225
1.1400000000000001 0.3000000000000000 5.1425289229201017
1.1400000000000001 0.3500000000000001 5.1550451233671062
1.1400000000000001 0.4000000000000000 5.1686544450077934
1.1400000000000001 0.4500000000000001 5.1863085550418297
1.1400000000000001 0.5000000000000000 5.2078369228967567
1.1600000000000001 -0.5000000000000000 4.7887039323693870
1.1600000000000001 -0.4500000000000000 4.8049556502827144
1.1600000000000001 -0.4000000000000000 4.8183909733676415
1.1600000000000001 -0.3500000000000000 4.8301310695270727
1.1600000000000001 -0.3000000000000000 4.8391432901615685
1.1600000000000001 -0.2500000000000000 4.8475939328379756
1.1600000000000001 -0.2000000000000000 4.8538233399625828
1.1600000000000001 -0.1499999999999999 4.8586554261739554
1.1600000000000001 -0.1000000000000000 4.8623252278633018
1.1600000000000001 -0.0500000000000000 4.8646157473014622
1.1600000000000001 0.0000000000000000 4.8648592723316941
1.1600000000000001 0.0500000000000000 4.8653341457281023
1.1600000000000001 0.1000000000000001 4.8676523880029858
1.1600000000000001 0.1500000000000000 4.8709396946429626
1.1600000000000001 0.2000000000000001 4.8752504310113220
1.1600000000000001 0.2500000000000000 4.8821716799394892
1.1600000000000001 0.3000000000000000 4.8903552816679579
1.1600000000000001 0.3500000000000001 4.8982209338550788
1.1600000000000001 0.4000000000000000 4.9093009012375575
1.1600000000000001 0.4500000000000001 4.9262606819955712
1.1600000000000001 0.5000000000000000 4.9267263773512342
1.1800000000000002 -0.5000000000000000 4.5829867089402860
1.1800000000000002 -0.4500000000000000 4.5922066919153561
1.1800000000000002 -0.4000000000000000 4.6021538911483653
1.1800000000000002 -0.3500000000000000 4.6110022020333563
1.1800000000000002 -0.3000000000000000 4.6188904954376238
1.1800000000000002 -0.2500000000000000 4.6242505091047352
1.1800000000000002 -0.2000000000000000 4.6290824795348584
1.1800000000000002 -0.1499999999999999 4.6327955883913789
1.1800000000000002 -0.1000000000000000 4.6360504632764581
1.1800000000000002 -0.0500000000000000 4.6380021706565122
1.1800000000000002 0.0000000000000000 4.6382946370149565
1.1800000000000002 0.0500000000000000 4.6381194294673982
1.1800000000000002 0.1000000000000001 4.6372037566630890
1.1800000000000002 0.1500000000000000 4.6431903481108456
1.1800000000000002 0.2000000000000001 4.6463299950173189
1.1800000000000002 0.2500000000000000 4.6507783165622030
1.1800000000000002 0.3000000000000000 4.6560303025084515
1.1800000000000002 0.3500000000000001 4.6534229356572618
1.1800000000000002 0.4000000000000000 4.6767334876543316
1.1800000000000002 0.4500000000000001 4.6900447404123380
1.1800000000000002 0.5000000000000000 4.7042994961044133
1.2000000000000002 -0.5000000000000000 4.3964913442108529
1.2000000000000002 -0.4500000000000000 4.4015207448030838
1.2000000000000002 -0.4000000000000000 4.4060939583233845
1.2000000000000002 -0.3500000000000000 4.4130328902735183
1.2000000000000002 -0.3000000000000000 4.4183696794772018
1.2000000000000002 -0.2500000000000000 4.4226362279259241
1.2000000000000002 -0.2000000000000000 4.4285330130521965
1.2000000000000002 -0.1499999999999999 4.4298313771586812
1.2000000000000002 -0.1000000000000000 4.4318664243341193
1.2000000000000002 -0.0500000000000000 4.4330675989072574
1.2000000000000002 0.0000000000000000 4.4334252749989442
1.2000000000000002 0.0500000000000000 4.4363693377140017
1.2000000000000002 0.1000000000000001 4.4356431117828317
1.2000000000000002 0.1500000000000000 4.4376977877103334
1.2000000000000002 0.2000000000000001 4.4419317868924555
1.2000000000000002 0.2500000000000000 4.4454989341954256
1.2000000000000002 0.3000000000000000 4.4498758847696678
1.2000000000000002 0.3500000000000001 4.4595404758872039
1.2000000000000002 0.4000000000000000 4.4677723669780320
1.2000000000000002 0.4500000000000001 4.4789721298570857
1.2000000000000002 0.5000000000000000 4.4942215251946820
1.2200000000000002 -0.5000000000000000 4.2285538346737024
1.2200000000000002 -0.4500000000000000 4.2314555102441709
1.2200000000000002 -0.4000000000000000 4.2346203229662063
1.2200000000000002 -0.3500000000000000 4.2380145964721097
1.2200000000000002 -0.3000000000000000 4.2416327997592997
1.2200000000000002 -0.2500000000000000 4.2437183089490249
1.2200000000000002 -0.2000000000000000 4.2467493523764706
1.2200000000000002 -0.1499999999999999 4.2512869182787343
1.2200000000000002 -0.1000000000000000 4.2512087103235023
1.2200000000000002 -0.0500000000000000 4.2520260010862163
1.2200000000000002 0.0000000000000000 4.2516678141336417
1.2200000000000002 0.0500000000000000 4.2532285684126334
1.2200000000000002 0.1000000000000001 4.2548963648509481
1.2200000000000002 0.1500000000000000 4.2580690850578389
1.2200000000000002 0.2000000000000001 4.2590841228751479
1.2200000000000002 0.2500000000000000 4.2634179548207003
1.2200000000000002 0.3000000000000000 4.2682627583701365
1.2200000000000002 0.3500000000000001 4.2809029957030003
1.2200000000000002 0.4000000000000000 4.2803682749943892
1.2200000000000002 0.4500000000000001 4.2927211565711039
1.2200000000000002 0.5000000000000000 4.3047639271644549
1.2400000000000002 -0.5000000000000000 4.0801811911444776
1.2400000000000002 -0.4500000000000000 4.0810772344005022
1.2400000000000002 -0.4000000000000000 4.0798234606660886
1.2400000000000002 -0.3500000000000000 4.0811513220123912
1.2400000000000002 -0.3000000000000000 4.0817549750874056
1.2400000000000002 -0.2500000000000000 4.0848973709556322
1.2400000000000002 -0.2000000000000000 4.0873369772104837
1.2400000000000002 -0.1499999999999999 4.0893414137257684
1.2400000000000002 -0.1000000000000000 4.0899622488993614
1.2400000000000002 -0.0500000000000000 4.0915241560716495
1.2400000000000002 0.0000000000000000 4.0841784718682392
1.2400000000000002 0.0500000000000000 4.0911353366055767
1.2400000000000002 0.1000000000000001 4.0918503906622661
1.2400000000000002 0.1500000000000000 4.0939602034793525
1.2400000000000002 0.2000000000000001 4.0965414475755706
1.2400000000000002 0.2500000000000000 4.0987382051015260
1.2400000000000002 0.3000000000000000 4.1042025529054715
1.2400000000000002 0.3500000000000001 4.1094350805399689
1.2400000000000002 0.4000000000000000 4.1146518307936546
1.2400000000000002 0.4500000000000001 4.1237847705389585
1.2400000000000002 0.5000000000000000 4.1314195223226937
1.2600000000000002 -0.5000000000000000 3.9445552039635778
1.2600000000000002 -0.4500000000000000 3.9444465870473810
1.2600000000000002 -0.4000000000000000 3.9416381805131122
1.2600000000000002 -0.3500000000000000 3.9409882923434005
1.2600000000000002 -0.3000000000000000 3.9392292009853445
1.2600000000000002 -0.2500000000000000 3.9433088873981958
1.2600000000000002 -0.2000000000000000 3.9420236443475716
1.2600000000000002 -0.1499999999999999 3.9429223861162450
1.2600000000000002 -0.1000000000000000 3.9445741877972385
1.2600000000000002 -0.0500000000000000 3.9450039257894658
1.2600000000000002 0.0000000000000000 3.9457342201193462
1.2600000000000002 0.0500000000000000 3.9462400220688831
1.2600000000000002 0.1000000000000001 3.9463810639426438
1.2600000000000002 0.1500000000000000 3.9467805765277610
1.2600000000000002 0.2000000000000001 3.9492854890990823
1.2600000000000002 0.2500000000000000 3.9501756489514710
1.2600000000000002 0.3000000000000000 3.9545907439866044
1.2600000000000002 0.3500000000000001 3.9559051808406069
1.2600000000000002 0.4000000000000000 3.9415310738129476
1.2600000000000002 0.4500000000000001 3.9679053707400165
1.2600000000000002 0.5000000000000000 3.9727559468039133
1.2800000000000002 -0.5000000000000000 3.8247896906336827
1.2800000000000002 -0.4500000000000000 3.8129173091813460
1.2800000000000002 -0.4000000000000000 3.8166747079142378
1.2800000000000002 -0.3500000000000000 3.8124467488646507
1.2800000000000002 -0.3000000000000000 3.8123493942021529
1.2800000000000002 -0.2500000000000000 3.8104575161112111
1.2800000000000002 -0.2000000000000000 3.8110310033092079
1.2800000000000002 -0.1499999999999999 3.8110396275962315
1.2800000000000002 -0.1000000000000000 3.8097132540422685
1.2800000000000002 -0.0500000000000000 3.8108307485649986
1.2800000000000002 0.0000000000000000 3.8107523864858646
1.2800000000000002 0.0500000000000000 3.8108206706796710
1.2800000000000002 0.1000000000000001 3.8103453734867210
1.2800000000000002 0.1500000000000000 3.8106203785538426
1.2800000000000002 0.2000000000000001 3.8112972299888010
1.2800000000000002 0.2500000000000000 3.8105265412210318
1.2800000000000002 0.3000000000000000 3.8082560281866149
1.2800000000000002 0.3500000000000001 3.8138805509897828
1.2800000000000002 0.4000000000000000 3.8182138976291666
1.2800000000000002 0.4500000000000001 3.8207089333342115
1.2800000000000002 0.5000000000000000 3.8247997431570346
1.3000000000000003 -0.5000000000000000 3.7123738522912664
1.3000000000000003 -0.4500000000000000 3.7052924589701455
1.3000000000000003 -0.4000000000000000 3.6987928298883448
1.3000000000000003 -0.3500000000000000 3.6971182825967057
1.3000000000000003 -0.3000000000000000 3.6912487704246666
1.3000000000000003 -0.2500000000000000 3.6901752914367210
1.3000000000000003 -0.2000000000000000 3.6956576105984293
1.3000000000000003 -0.1499999999999999 3.6877942639555652
1.3000000000000003 -0.1000000000000000 3.6852343092324684
1.3000000000000003 -0.0500000000000000 3.6873278510118306
1.3000000000000003 0.0000000000000000 3.6650032516629896
1.3000000000000003 0.0500000000000000 3.6852095500538615
1.3000000000000003 0.1000000000000001 3.6854894993717595
1.3000000000000003 0.1500000000000000 3.6862358454138269
1.3000000000000003 0.2000000000000001 3.6845518430626383
1.3000000000000003 0.2500000000000000 3.6935314138767481
1.3000000000000003 0.3000000000000000 3.6857573055639481
1.3000000000000003 0.3500000000000001 3.6779086393083098
1.3000000000000003 0.4000000000000000 3.6798719173394394
1.3000000000000003 0.4500000000000001 3.6853777046552008
1.3000000000000003 0.5000000000000000 3.6867364431213989
1.3200000000000003 -0.5000000000000000 3.6052725170730380
1.3200000000000003 -0.4500000000000000 3.5979790199808068
1.3200000000000003 -0.4000000000000000 3.5865958127600237
1.3200000000000003 -0.3500000000000000 3.5852330322604571
1.3200000000000003 -0.3000000000000000 3.5808200024779513
1.3200000000000003 -0.2500000000000000 3.6192333764937903
1.3200000000000003 -0.2000000000000000 3.5734544880476697
1.3200000000000003 -0.1499999999999999 3.5773140839199904
1.3200000000000003 -0.1000000000000000 3.5746430259717630
1.3200000000000003 -0.0500000000000000 3.5765260265536645
1.3200000000000003 0.0000000000000000 3.5743826330436361
1.3200000000000003 0.0500000000000000 3.5812469765877584
1.3200000000000003 0.1000000000000001 3.5735491468368155
1.3200000000000003 0.1500000000000000 3.5719045156964455
1.3200000000000003 0.2000000000000001 3.5703242492320837
1.3200000000000003 0.2500000000000000 3.5691437877318162
1.3200000000000003 0.3000000000000000 3.5670962809814535
1.3200000000000003 0.3500000000000001 3.5696010711310109
1.3200000000000003 0.4000000000000000 3.5623443181148717
1.3200000000000003 0.4500000000000001 3.5639478007261269
1.3200000000000003 0.5000000000000000 3.5580935891220071
1.3400000000000001 -0.5000000000000000 3.5058186243641409
1.3400000000000001 -0.4500000000000000 3.4972790542507264
1.3400000000000001 -0.4000000000000000 3.4932092354082362
1.3400000000000001 -0.3500000000000000 3.4883541776756379
1.3400000000000001 -0.3000000000000000 3.4810894982807694
1.3400000000000001 -0.2500000000000000 3.4724712430285853
1.3400000000000001 -0.2000000000000000 3.4759735792846622
1.3400000000000001 -0.1499999999999999 3.4825224263318098
1.3400000000000001 -0.1000000000000000 3.4717810120885857
1.3400000000000001 -0.0500000000000000 3.4752406602029833
1.3400000000000001 0.0000000000000000 3.4718982392035787
1.3400000000000001 0.0500000000000000 3.4705508987254152
1.3400000000000001 0.1000000000000001 3.4677766385827855
1.3400000000000001 0.1500000000000000 3.4673443709439429
1.3400000000000001 0.2000000000000001 3.4666620815105462
1.3400000000000001 0.2500000000000000 3.4614670197513857
1.3400000000000001 0.3000000000000000 3.4605454382339236
1.3400000000000001 0.3500000000000001 3.4547795013674802
1.3400000000000001 0.4000000000000000 3.4523572785422987
1.3400000000000001 0.4500000000000001 3.4429883991272638
1.3400000000000001 0.5000000000000000 3.4421281686632748
1.3600000000000001 -0.5000000000000000 3.4096106481818946
1.3600000000000001 -0.4500000000000000 3.4043020558614616
1.3600000000000001 -0.4000000000000000 3.3974189477881138
1.3600000000000001 -0.3500000000000000 3.3941767338962148
1.3600000000000001 -0.3000000000000000 3.3896722168042159
1.3600000000000001 -0.2500000000000000 3.3834331195601872
1.3600000000000001 -0.2000000000000000 3.3721307660178743
1.3600000000000001 -0.1499999999999999 3.3758378939196039
1.3600000000000001 -0.1000000000000000 3.3689007102207968
1.3600000000000001 -0.0500000000000000 3.3741205685592943
1.3600000000000001 0.0000000000000000 3.3726406429725810
1.3600000000000001 0.0500000000000000 3.3733969272139204
1.3600000000000001 0.1000000000000001 3.3651870667175072
1.3600000000000001 0.1500000000000000 3.3701125970281112
1.3600000000000001 0.2000000000000001 3.3668841400979850
1.3600000000000001 0.2500000000000000 3.3631410699691973
1.3600000000000001 0.3000000000000000 3.3682075715605766
1.3600000000000001 0.3500000000000001 3.3565599975768121
1.3600000000000001 0.4000000000000000 3.3492081972486809
1.3600000000000001 0.4500000000000001 3.3380727714152103
1.3600000000000001 0.5000000000000000 3.3374081130945044
1.3800000000000003 -0.5000000000000000 3.3222622548155751
1.3800000000000003 -0.4500000000000000 3.3173218755098750
1.3800000000000003 -0.4000000000000000 3.3081290237653214
1.3800000000000003 -0.3500000000000000 3.3025333622955482
1.3800000000000003 -0.3000000000000000 3.2995140371309102
1.3800000000000003 -0.2500000000000000 3.2916186646699721
1.3800000000000003 -0.2000000000000000 3.2905159917524287
1.3800000000000003 -0.1499999999999999 3.2843286226382720
1.3800000000000003 -0.1000000000000000 3.2830689473323789
1.3800000000000003 -0.0500000000000000 3.2832570793574174
1.3800000000000003 0.0000000000000000 3.2818120165819984
1.3800000000000003 0.0500000000000000 3.2954062076102382
1.3800000000000003 0.1000000000000001 3.2874180799592434
1.3800000000000003 0.1500000000000000 3.2763176004510113
1.3800000000000003 0.2000000000000001 3.2934199975856151
1.3800000000000003 0.2500000000000000 3.2720210895712154
1.3800000000000003 0.3000000000000000 3.2688570580350160
1.3800000000000003 0.3500000000000001 3.2634851342432349
1.3800000000000003 0.4000000000000000 3.2498483714935422
1.3800000000000003 0.4500000000000001 3.2431864306453573
1.3800000000000003 0.5000000000000000 3.2380025076651391
1.4000000000000004 -0.5000000000000000 3.2411814408981434
1.4000000000000004 -0.4500000000000000 3.2253854924602905
1.4000000000000004 -0.4000000000000000 3.2224172055510012
1.4000000000000004 -0.3500000000000000 3.2260284205077969
1.4000000000000004 -0.3000000000000000 3.2111551194551415
1.4000000000000004 -0.2500000000000000 3.1908675613121829
1.4000000000000004 -0.2000000000000000 3.2014088596373127
1.4000000000000004 -0.1499999999999999 3.1991156869935642
1.4000000000000004 -0.1000000000000000 3.1980655842049486
1.4000000000000004 -0.0500000000000000 3.1949830041027161
1.4000000000000004 0.0000000000000000 3.1978341868667353
1.4000000000000004 0.0500000000000000 3.1982630257389983
1.4000000000000004 0.1000000000000001 3.2104385720206734
1.4000000000000004 0.1500000000000000 3.1915024569897121
1.4000000000000004 0.2000000000000001 3.1882523305220429
1.4000000000000004 0.2500000000000000 3.1578222482361071
1.4000000000000004 0.3000000000000000 3.1788217848455522
1.4000000000000004 0.3500000000000001 3.1726278204266358
1.4000000000000004 0.4000000000000000 3.1593898695949827
1.4000000000000004 0.4500000000000001 3.1573979850965515
1.4000000000000004 0.5000000000000000 3.1468977057628100
1.4200000000000002 -0.5000000000000000 3.1647567447960623
1.4200000000000002 -0.4500000000000000 3.1508540539343670
1.4200000000000002 -0.4000000000000000 3.1433062808122907
1.4200000000000002 -0.3500000000000000 3.1373599329831610
1.4200000000000002 -0.3000000000000000 3.1328316226597011
1.4200000000000002 -0.2500000000000000 3.1287957474167012
1.4200000000000002 -0.2000000000000000 3.1273481410200548
1.4200000000000002 -0.1499999999999999 3.1238128461742338
1.4200000000000002 -0.1000000000000000 3.1203925463727460
1.4200000000000002 -0.0500000000000000 3.1023814706238078
1.4200000000000002 0.0000000000000000 3.1479216408556105
1.4200000000000002 0.0500000000000000 3.1249453340326125
1.4200000000000002 0.1000000000000001 3.1324633126182029
1.4200000000000002 0.1500000000000000 3.1127475329832155
1.4200000000000002 0.2000000000000001 3.1282541834146573
1.4200000000000002 0.2500000000000000 3.1066516572592278
1.4200000000000002 0.3000000000000000 3.1173776714080326
1.4200000000000002 0.3500000000000001 3.0955967017605177
1.4200000000000002 0.4000000000000000 3.0857787383919106
1.4200000000000002 0.4500000000000001 3.0774407965407971
1.4200000000000002 0.5000000000000000 3.0727258526593402
1.4399999999999999 -0.5000000000000000 3.0927389515975063
1.4399999999999999 -0.4500000000000000 3.0784894866951760
1.4399999999999999 -0.4000000000000000 3.0721376988909053
1.4399999999999999 -0.3500000000000000 3.0645445904364972
1.4399999999999999 -0.3000000000000000 3.1069925151425224
1.4399999999999999 -0.2500000000000000 3.0564484988127445
1.4399999999999999 -0.2000000000000000 3.0587295248700106
1.4399999999999999 -0.1499999999999999 3.0520326788059879
1.4399999999999999 -0.1000000000000000 3.0482022428854885
1.4399999999999999 -0.0500000000000000 3.0449904183840411
1.4399999999999999 0.0000000000000000 3.0447010254023628
1.4399999999999999 0.0500000000000000 3.0438125788425365
1.4399999999999999 0.1000000000000001 3.0422096979914812
1.4399999999999999 0.1500000000000000 3.0523486971606624
1.4399999999999999 0.2000000000000001 3.0430234324541381
1.4399999999999999 0.2500000000000000 3.0397651368465493
1.4399999999999999 0.3000000000000000 3.0328767796789666
1.4399999999999999 0.3500000000000001 3.0303926346022942
1.4399999999999999 0.4000000000000000 3.0219147256701970
1.4399999999999999 0.4500000000000001 3.0034115891770763
1.4399999999999999 0.5000000000000000 3.0185470719646257
1.4600000000000000 -0.5000000000000000 3.0228575578248122
1.4600000000000000 -0.4500000000000000 3.0145676358646880
1.4600000000000000 -0.4000000000000000 3.0056018684121844
1.4600000000000000 -0.3500000000000000 3.0025881877636738
1.4600000000000000 -0.3000000000000000 2.9965860917395553
1.4600000000000000 -0.2500000000000000 2.9900526212781724
1.4600000000000000 -0.2000000000000000 2.9909963666148558
1.4600000000000000 -0.1499999999999999 2.9899348525262122
1.4600000000000000 -0.1000000000000000 2.9889165614308686
1.4600000000000000 -0.0500000000000000 2.9878734829345905
1.4600000000000000 0.0000000000000000 2.9885196743984972
1.4600000000000000 0.0500000000000000 2.9877449735489083
1.4600000000000000 0.1000000000000001 2.9848307095749727
1.4600000000000000 0.1500000000000000 2.9842484811040508
1.4600000000000000 0.2000000000000001 2.9782482247707973
1.4600000000000000 0.2500000000000000 2.9960268503025880
1.4600000000000000 0.3000000000000000 2.9759330314102819
1.4600000000000000 0.3500000000000001 2.9724077617460285
1.4600000000000000 0.4000000000000000 2.9762191568596590
1.4600000000000000 0.4500000000000001 2.9772295668952093
1.4600000000000000 0.5000000000000000 2.9810728959744659
1.4800000000000002 -0.5000000000000000 2.9680455269256956
1.4800000000000002 -0.4500000000000000 2.9571697680062723
1.4800000000000002 -0.4000000000000000 2.9501871805550617
1.4800000000000002 -0.3500000000000000 2.9441806668909889
1.4800000000000002 -0.3000000000000000 2.9450814854669991
1.4800000000000002 -0.2500000000000000 2.9419368343636414
1.4800000000000002 -0.2000000000000000 2.9436879393324222
1.4800000000000002 -0.1499999999999999 2.9405566897184516
1.4800000000000002 -0.1000000000000000 2.9386709262170809
1.4800000000000002 -0.0500000000000000 2.9417218559958451
1.4800000000000002 0.0000000000000000 2.9371350414171049
1.4800000000000002 0.0500000000000000 2.9367867613248455
1.4800000000000002 0.1000000000000001 2.9422612893693150
1.4800000000000002 0.1500000000000000 2.9420742135010438
1.4800000000000002 0.2000000000000001 2.9351552921617063
1.4800000000000002 0.2500000000000000 2.9334465183538896
1.4800000000000002 0.3000000000000000 2.9312047876180580
1.4800000000000002 0.3500000000000001 2.9391810030226209
1.4800000000000002 0.4000000000000000 2.9564051777858209
1.4800000000000002 0.4500000000000001 2.9528740808223342
1.4800000000000002 0.5000000000000000 2.9744271862061460
1.5000000000000000 -0.5000000000000000 2.9211938390226715
1.5000000000000000 -0.4500000000000000 2.9132971076353726
1.5000000000000000 -0.4000000000000000 2.9083997190787847
1.5000000000000000 -0.3500000000000000 2.9078693983818593
1.5000000000000000 -0.3000000000000000 2.9076501786543871
1.5000000000000000 -0.2500000000000000 2.9070243112634313
1.5000000000000000 -0.2000000000000000 2.9083571071783929
1.5000000000000000 -0.1499999999999999 2.9040308096743934
1.5000000000000000 -0.1000000000000000 2.9057864034980021
1.5000000000000000 -0.0500000000000000 2.9056162561545644
1.5000000000000000 0.0000000000000000 2.9078223580071887
1.5000000000000000 0.0500000000000000 2.9087977298655039
1.5000000000000000 0.1000000000000001 2.9094467653771616
1.5000000000000000 0.1500000000000000 2.9102777810991327
1.5000000000000000 0.2000000000000001 2.9143187022832149
1.5000000000000000 0.2500000000000000 2.9168505823943671
1.5000000000000000 0.3000000000000000 2.9257551398534138
1.5000000000000000 0.3500000000000001 2.9371676765762493
1.5000000000000000 0.4000000000000000 2.9435088620625356
1.5000000000000000 0.4500000000000001 2.9650070522669587
1.5000000000000000 0.5000000000000000 3.0027592627008337


==> figures/gradients/verification_2D/2.5e-4/plot_data_1.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.0000598020797887
1.1000000000000001 -0.4500000000000000 0.0000131625034620
1.1000000000000001 -0.4000000000000000 0.0000315517000227
1.1000000000000001 -0.3500000000000000 0.0001711579527127
1.1000000000000001 -0.3000000000000000 0.0000942405391330
1.1000000000000001 -0.2500000000000000 0.0000164016735909
1.1000000000000001 -0.2000000000000000 0.0002180590048569
1.1000000000000001 -0.1499999999999999 0.0003179170448249
1.1000000000000001 -0.1000000000000000 0.0000099849667513
1.1000000000000001 -0.0500000000000000 0.0001375554680936
1.1000000000000001 0.0000000000000000 0.0000912069290767
1.1000000000000001 0.0500000000000000 0.0000995814511527
1.1000000000000001 0.1000000000000001 0.0001081931758952
1.1000000000000001 0.1500000000000000 0.0000832713572454
1.1000000000000001 0.2000000000000001 0.0001310921545665
1.1000000000000001 0.2500000000000000 0.0000264172110956
1.1000000000000001 0.3000000000000000 0.0001330886220761
1.1000000000000001 0.3500000000000001 0.0000994410684979
1.1000000000000001 0.4000000000000000 0.0000836777820060
1.1000000000000001 0.4500000000000001 0.0001339963864597
1.1000000000000001 0.5000000000000000 0.0001491379086734
1.1199999999999999 -0.5000000000000000 0.0007017913845536
1.1199999999999999 -0.4500000000000000 0.0001864623713896
1.1199999999999999 -0.4000000000000000 0.0001267378931698
1.1199999999999999 -0.3500000000000000 0.0001337598299559
1.1199999999999999 -0.3000000000000000 0.0001751108038171
1.1199999999999999 -0.2500000000000000 0.0000971890718983
1.1199999999999999 -0.2000000000000000 0.0001491015338323
1.1199999999999999 -0.1499999999999999 0.0001540362990900
1.1199999999999999 -0.1000000000000000 0.0000332744583033
1.1199999999999999 -0.0500000000000000 0.0006625980460394
1.1199999999999999 0.0000000000000000 0.0001258116717343
1.1199999999999999 0.0500000000000000 0.0000477704011345
1.1199999999999999 0.1000000000000001 0.0001182255791181
1.1199999999999999 0.1500000000000000 0.0001356295564426
1.1199999999999999 0.2000000000000001 0.0000200121747132
1.1199999999999999 0.2500000000000000 0.0001793424224187
1.1199999999999999 0.3000000000000000 0.0001077948688237
1.1199999999999999 0.3500000000000001 0.0002234313347440
1.1199999999999999 0.4000000000000000 0.0002941044002072
1.1199999999999999 0.4500000000000001 0.0002976461340036
1.1199999999999999 0.5000000000000000 0.0002749641320382
1.1400000000000001 -0.5000000000000000 0.0003178944812741
1.1400000000000001 -0.4500000000000000 0.0002262079899580
1.1400000000000001 -0.4000000000000000 0.0002107268709985
1.1400000000000001 -0.3500000000000000 0.0002669506058837
1.1400000000000001 -0.3000000000000000 0.0002418380241379
1.1400000000000001 -0.2500000000000000 0.0000755109395276
1.1400000000000001 -0.2000000000000000 0.0000298400910351
1.1400000000000001 -0.1499999999999999 0.0003788252399218
1.1400000000000001 -0.1000000000000000 0.0002996705650039
1.1400000000000001 -0.0500000000000000 0.0003768803220353
1.1400000000000001 0.0000000000000000 0.0002430637655118
1.1400000000000001 0.0500000000000000 0.0003053488693685
1.1400000000000001 0.1000000000000001 0.0002724978310830
1.1400000000000001 0.1500000000000000 0.0003072538269368
1.1400000000000001 0.2000000000000001 0.0003613110030170
1.1400000000000001 0.2500000000000000 0.0003141836276933
1.1400000000000001 0.3000000000000000 0.0004618843609413
1.1400000000000001 0.3500000000000001 0.0003721178148861
1.1400000000000001 0.4000000000000000 0.0005437720216674
1.1400000000000001 0.4500000000000001 0.0004711269230218
1.1400000000000001 0.5000000000000000 0.0003545645405782
1.1600000000000001 -0.5000000000000000 0.0002350464467464
1.1600000000000001 -0.4500000000000000 0.0002531520606868
1.1600000000000001 -0.4000000000000000 0.0003554947719837
1.1600000000000001 -0.3500000000000000 0.0003690963409532
1.1600000000000001 -0.3000000000000000 0.0005186127660134
1.1600000000000001 -0.2500000000000000 0.0004305261535426
1.1600000000000001 -0.2000000000000000 0.0004335187786713
1.1600000000000001 -0.1499999999999999 0.0004264609940910
1.1600000000000001 -0.1000000000000000 0.0003645762517634
1.1600000000000001 -0.0500000000000000 0.0003332955072428
1.1600000000000001 0.0000000000000000 0.0004075258700103
1.1600000000000001 0.0500000000000000 0.0004406400758287
1.1600000000000001 0.1000000000000001 0.0003830085831412
1.1600000000000001 0.1500000000000000 0.0004039045683017
1.1600000000000001 0.2000000000000001 0.0004914176266713
1.1600000000000001 0.2500000000000000 0.0003715842408166
1.1600000000000001 0.3000000000000000 0.0003383262551879
1.1600000000000001 0.3500000000000001 0.0006786509416152
1.1600000000000001 0.4000000000000000 0.0007935036755005
1.1600000000000001 0.4500000000000001 0.0003585695556369
1.1600000000000001 0.5000000000000000 0.0032911441162877
1.1800000000000002 -0.5000000000000000 0.0003818438938882
1.1800000000000002 -0.4500000000000000 0.0005602567094750
1.1800000000000002 -0.4000000000000000 0.0004816081929215
1.1800000000000002 -0.3500000000000000 0.0004241480921087
1.1800000000000002 -0.3000000000000000 0.0002964870564626
1.1800000000000002 -0.2500000000000000 0.0004685138765866
1.1800000000000002 -0.2000000000000000 0.0004933033876910
1.1800000000000002 -0.1499999999999999 0.0005013713831954
1.1800000000000002 -0.1000000000000000 0.0004308534356898
1.1800000000000002 -0.0500000000000000 0.0003756031864811
1.1800000000000002 0.0000000000000000 0.0004163258117737
1.1800000000000002 0.0500000000000000 0.0005400158192582
1.1800000000000002 0.1000000000000001 0.0009839794476768
1.1800000000000002 0.1500000000000000 0.0004099557126821
1.1800000000000002 0.2000000000000001 0.0005489055581618
1.1800000000000002 0.2500000000000000 0.0007089841239327
1.1800000000000002 0.3000000000000000 0.0009745238554849
1.1800000000000002 0.3500000000000001 0.0028399122548467
1.1800000000000002 0.4000000000000000 0.0006053179506799
1.1800000000000002 0.4500000000000001 0.0004873908548399
1.1800000000000002 0.5000000000000000 0.0007020253253927
1.2000000000000002 -0.5000000000000000 0.0004445359988413
1.2000000000000002 -0.4500000000000000 0.0005438923317030
1.2000000000000002 -0.4000000000000000 0.0007678891397954
1.2000000000000002 -0.3500000000000000 0.0005714552637021
1.2000000000000002 -0.3000000000000000 0.0005804848902816
1.2000000000000002 -0.2500000000000000 0.0006308151716387
1.2000000000000002 -0.2000000000000000 0.0003235729954393
1.2000000000000002 -0.1499999999999999 0.0006882961365174
1.2000000000000002 -0.1000000000000000 0.0007140876478660
1.2000000000000002 -0.0500000000000000 0.0007313278440297
1.2000000000000002 0.0000000000000000 0.0007551792040603
1.2000000000000002 0.0500000000000000 0.0003291104656030
1.2000000000000002 0.1000000000000001 0.0006982770601589
1.2000000000000002 0.1500000000000000 0.0007654921282850
1.2000000000000002 0.2000000000000001 0.0006286526729636
1.2000000000000002 0.2500000000000000 0.0007558520086406
1.2000000000000002 0.3000000000000000 0.0010316792210689
1.2000000000000002 0.3500000000000001 0.0006630449753064
1.2000000000000002 0.4000000000000000 0.0008022103735348
1.2000000000000002 0.4500000000000001 0.0007936996871704
1.2000000000000002 0.5000000000000000 0.0004830678198082
1.2200000000000002 -0.5000000000000000 0.0007644070142225
1.2200000000000002 -0.4500000000000000 0.0005972279655821
1.2200000000000002 -0.4000000000000000 0.0005496010859426
1.2200000000000002 -0.3500000000000000 0.0005598939036792
1.2200000000000002 -0.3000000000000000 0.0005944243808360
1.2200000000000002 -0.2500000000000000 0.0008457144511120
1.2200000000000002 -0.2000000000000000 0.0008598194843978
1.2200000000000002 -0.1499999999999999 0.0004534159928877
1.2200000000000002 -0.1000000000000000 0.0007837547385209
1.2200000000000002 -0.0500000000000000 0.0008364053875339
1.2200000000000002 0.0000000000000000 0.0009553342650047
1.2200000000000002 0.0500000000000000 0.0007475769958883
1.2200000000000002 0.1000000000000001 0.0006642588819315
1.2200000000000002 0.1500000000000000 0.0004623500800373
1.2200000000000002 0.2000000000000001 0.0007669029004964
1.2200000000000002 0.2500000000000000 0.0006816174774099
1.2200000000000002 0.3000000000000000 0.0007529905929537
1.2200000000000002 0.3500000000000001 0.0003794994730503
1.2200000000000002 0.4000000000000000 0.0011572005235400
1.2200000000000002 0.4500000000000001 0.0007384894397378
1.2200000000000002 0.5000000000000000 0.0006645007675944
1.2400000000000002 -0.5000000000000000 0.0007431292404762
1.2400000000000002 -0.4500000000000000 0.0003929352129666
1.2400000000000002 -0.4000000000000000 0.0007383737660970
1.2400000000000002 -0.3500000000000000 0.0007925542753305
1.2400000000000002 -0.3000000000000000 0.0009923570734573
1.2400000000000002 -0.2500000000000000 0.0008292256189580
1.2400000000000002 -0.2000000000000000 0.0007253351096663
1.2400000000000002 -0.1499999999999999 0.0006711237575141
1.2400000000000002 -0.1000000000000000 0.0007724944354408
1.2400000000000002 -0.0500000000000000 0.0006340378809772
1.2400000000000002 0.0000000000000000 0.0019531302071826
1.2400000000000002 0.0500000000000000 0.0007976750210094
1.2400000000000002 0.1000000000000001 0.0008176944148544
1.2400000000000002 0.1500000000000000 0.0006844691234190
1.2400000000000002 0.2000000000000001 0.0005989417198672
1.2400000000000002 0.2500000000000000 0.0007691168326583
1.2400000000000002 0.3000000000000000 0.0004894571836808
1.2400000000000002 0.3500000000000001 0.0005838571783542
1.2400000000000002 0.4000000000000000 0.0007734639601992
1.2400000000000002 0.4500000000000001 0.0006394500085099
1.2400000000000002 0.5000000000000000 0.0010141801989608
1.2600000000000002 -0.5000000000000000 0.0010721018801388
1.2600000000000002 -0.4500000000000000 0.0004558903245868
1.2600000000000002 -0.4000000000000000 0.0006430838898256
1.2600000000000002 -0.3500000000000000 0.0006332907837421
1.2600000000000002 -0.3000000000000000 0.0009829956687287
1.2600000000000002 -0.2500000000000000 0.0003526561411242
1.2600000000000002 -0.2000000000000000 0.0007377949067778
1.2600000000000002 -0.1499999999999999 0.0007629212203690
1.2600000000000002 -0.1000000000000000 0.0006375503635019
1.2600000000000002 -0.0500000000000000 0.0006089860024437
1.2600000000000002 0.0000000000000000 0.0005223124143583
1.2600000000000002 0.0500000000000000 0.0004669982936794
1.2600000000000002 0.1000000000000001 0.0004798418448919
1.2600000000000002 0.1500000000000000 0.0005262458677657
1.2600000000000002 0.2000000000000001 0.0003078218992786
1.2600000000000002 0.2500000000000000 0.0004676116003626
1.2600000000000002 0.3000000000000000 0.0002515348577579
1.2600000000000002 0.3500000000000001 0.0006292243520648
1.2600000000000002 0.4000000000000000 0.0040098298221112
1.2600000000000002 0.4500000000000001 0.0005109226512688
1.2600000000000002 0.5000000000000000 0.0010758040670757
1.2800000000000002 -0.5000000000000000 0.0005466129913999
1.2800000000000002 -0.4500000000000000 0.0017238844929513
1.2800000000000002 -0.4000000000000000 0.0003687209961630
1.2800000000000002 -0.3500000000000000 0.0007063059524880
1.2800000000000002 -0.3000000000000000 0.0004186482938804
1.2800000000000002 -0.2500000000000000 0.0006308887083187
1.2800000000000002 -0.2000000000000000 0.0005183183985360
1.2800000000000002 -0.1499999999999999 0.0004574074306948
1.2800000000000002 -0.1000000000000000 0.0006233080313570
1.2800000000000002 -0.0500000000000000 0.0004988546232213
1.2800000000000002 0.0000000000000000 0.0004994644674723
1.2800000000000002 0.0500000000000000 0.0005088967700931
1.2800000000000002 0.1000000000000001 0.0006332690787560
1.2800000000000002 0.1500000000000000 0.0006700615071138
1.2800000000000002 0.2000000000000001 0.0006361819890829
1.2800000000000002 0.2500000000000000 0.0009214473456073
1.2800000000000002 0.3000000000000000 0.0014243902787488
1.2800000000000002 0.3500000000000001 0.0008791321823980
1.2800000000000002 0.4000000000000000 0.0006209604019294
1.2800000000000002 0.4500000000000001 0.0008268827991460
1.2800000000000002 0.5000000000000000 0.0011372906897172
1.3000000000000003 -0.5000000000000000 0.0003538592627912
1.3000000000000003 -0.4500000000000000 0.0004706044944832
1.3000000000000003 -0.4000000000000000 0.0006991574923362
1.3000000000000003 -0.3500000000000000 0.0002803174523434
1.3000000000000003 -0.3000000000000000 0.0008042913390797
1.3000000000000003 -0.2500000000000000 0.0007095997831441
1.3000000000000003 -0.2000000000000000 0.0005691047101564
1.3000000000000003 -0.1499999999999999 0.0006616258559472
1.3000000000000003 -0.1000000000000000 0.0010414727483239
1.3000000000000003 -0.0500000000000000 0.0006110202614789
1.3000000000000003 0.0000000000000000 0.0044288438600667
1.3000000000000003 0.0500000000000000 0.0008906584021580
1.3000000000000003 0.1000000000000001 0.0007670035600293
1.3000000000000003 0.1500000000000000 0.0005701155305657
1.3000000000000003 0.2000000000000001 0.0008134910084866
1.3000000000000003 0.2500000000000000 0.0007556813595647
1.3000000000000003 0.3000000000000000 0.0005838709084537
1.3000000000000003 0.3500000000000001 0.0018399695798539
1.3000000000000003 0.4000000000000000 0.0017265026713338
1.3000000000000003 0.4500000000000001 0.0011234554857160
1.3000000000000003 0.5000000000000000 0.0013645731592025
1.3200000000000003 -0.5000000000000000 0.0005749495929784
1.3200000000000003 -0.4500000000000000 0.0005404476168155
1.3200000000000003 -0.4000000000000000 0.0014747356240107
1.3200000000000003 -0.3500000000000000 0.0008952954163136
1.3200000000000003 -0.3000000000000000 0.0009151634928969
1.3200000000000003 -0.2500000000000000 0.0062777926747134
1.3200000000000003 -0.2000000000000000 0.0013013316282918
1.3200000000000003 -0.1499999999999999 0.0003204742754844
1.3200000000000003 -0.1000000000000000 0.0006201487290303
1.3200000000000003 -0.0500000000000000 0.0001832746011972
1.3200000000000003 0.0000000000000000 0.0005102391962692
1.3200000000000003 0.0500000000000000 0.0006873415144765
1.3200000000000003 0.1000000000000001 0.0005561646760204
1.3200000000000003 0.1500000000000000 0.0006141142200795
1.3200000000000003 0.2000000000000001 0.0005520929824043
1.3200000000000003 0.2500000000000000 0.0005367264669845
1.3200000000000003 0.3000000000000000 0.0005914045692283
1.3200000000000003 0.3500000000000001 0.0001005012668503
1.3200000000000003 0.4000000000000000 0.0008940763183908
1.3200000000000003 0.4500000000000001 0.0007237382406701
1.3200000000000003 0.5000000000000000 0.0019620598249032
1.3400000000000001 -0.5000000000000000 0.0006336357501978
1.3400000000000001 -0.4500000000000000 0.0007462188124042
1.3400000000000001 -0.4000000000000000 0.0002333922172280
1.3400000000000001 -0.3500000000000000 0.0000196486657537
1.3400000000000001 -0.3000000000000000 0.0004007245944516
1.3400000000000001 -0.2500000000000000 0.0011148191045049
1.3400000000000001 -0.2000000000000000 0.0000319726980669
1.3400000000000001 -0.1499999999999999 0.0014346274929262
1.3400000000000001 -0.1000000000000000 0.0001036457678165
1.3400000000000001 -0.0500000000000000 0.0006200319261617
1.3400000000000001 0.0000000000000000 0.0000661352049077
1.3400000000000001 0.0500000000000000 0.0001088878494077
1.3400000000000001 0.1000000000000001 0.0004398814423378
1.3400000000000001 0.1500000000000000 0.0002976609807942
1.3400000000000001 0.2000000000000001 0.0001882747491278
1.3400000000000001 0.2500000000000000 0.0005077462165487
1.3400000000000001 0.3000000000000000 0.0003402046888266
1.3400000000000001 0.3500000000000001 0.0008105549184480
1.3400000000000001 0.4000000000000000 0.0006920595208105
1.3400000000000001 0.4500000000000001 0.0020971099190172
1.3400000000000001 0.5000000000000000 0.0020563832766380
1.3600000000000001 -0.5000000000000000 0.0012128932789877
1.3600000000000001 -0.4500000000000000 0.0006451814375220
1.3600000000000001 -0.4000000000000000 0.0006052955273708
1.3600000000000001 -0.3500000000000000 0.0001183097670543
1.3600000000000001 -0.3000000000000000 0.0000888683011839
1.3600000000000001 -0.2500000000000000 0.0001624265085827
1.3600000000000001 -0.2000000000000000 0.0015468291601438
1.3600000000000001 -0.1499999999999999 0.0003504893730256
1.3600000000000001 -0.1000000000000000 0.0013003289080031
1.3600000000000001 -0.0500000000000000 0.0002013276193450
1.3600000000000001 0.0000000000000000 0.0003813063719394
1.3600000000000001 0.0500000000000000 0.0002297328203353
1.3600000000000001 0.1000000000000001 0.0014918690042642
1.3600000000000001 0.1500000000000000 0.0003417231947771
1.3600000000000001 0.2000000000000001 0.0003304988207908
1.3600000000000001 0.2500000000000000 0.0005356807648880
1.3600000000000001 0.3000000000000000 0.0010512981866889
1.3600000000000001 0.3500000000000001 0.0003783134059837
1.3600000000000001 0.4000000000000000 0.0008969565833197
1.3600000000000001 0.4500000000000001 0.0020141596747879
1.3600000000000001 0.5000000000000000 0.0016874015574985
1.3800000000000003 -0.5000000000000000 0.0013448603244955
1.3800000000000003 -0.4500000000000000 0.0006026931889430
1.3800000000000003 -0.4000000000000000 0.0008228443903009
1.3800000000000003 -0.3500000000000000 0.0005097711856879
1.3800000000000003 -0.3000000000000000 0.0002662280941770
1.3800000000000003 -0.2500000000000000 0.0007309974832662
1.3800000000000003 -0.2000000000000000 0.0001611066600152
1.3800000000000003 -0.1499999999999999 0.0007057648384343
1.3800000000000003 -0.1000000000000000 0.0006292004550694
1.3800000000000003 -0.0500000000000000 0.0003125347147773
1.3800000000000003 0.0000000000000000 0.0004048010443687
1.3800000000000003 0.0500000000000000 0.0019613873266936
1.3800000000000003 0.1000000000000001 0.0006621842208293
1.3800000000000003 0.1500000000000000 0.0009141964641269
1.3800000000000003 0.2000000000000001 0.0024984941863085
1.3800000000000003 0.2500000000000000 0.0004670533249182
1.3800000000000003 0.3000000000000000 0.0004680656286387
1.3800000000000003 0.3500000000000001 0.0006642664444076
1.3800000000000003 0.4000000000000000 0.0021417044226271
1.3800000000000003 0.4500000000000001 0.0021857416699803
1.3800000000000003 0.5000000000000000 0.0022341584004639
1.4000000000000004 -0.5000000000000000 0.0012225789243947
1.4000000000000004 -0.4500000000000000 0.0021456813723244
1.4000000000000004 -0.4000000000000000 0.0010911074123374
1.4000000000000004 -0.3500000000000000 0.0006188704691007
1.4000000000000004 -0.3000000000000000 0.0009018412858869
1.4000000000000004 -0.2500000000000000 0.0036794061922795
1.4000000000000004 -0.2000000000000000 0.0011757960194211
1.4000000000000004 -0.1499999999999999 0.0010858708636178
1.4000000000000004 -0.1000000000000000 0.0007890731216935
1.4000000000000004 -0.0500000000000000 0.0012280194053698
1.4000000000000004 0.0000000000000000 0.0007509931162160
1.4000000000000004 0.0500000000000000 0.0005144950968346
1.4000000000000004 0.1000000000000001 0.0019235249370662
1.4000000000000004 0.1500000000000000 0.0010375750369049
1.4000000000000004 0.2000000000000001 0.0013426537408503
1.4000000000000004 0.2500000000000000 0.0061538657576353
1.4000000000000004 0.3000000000000000 0.0015659631550721
1.4000000000000004 0.3500000000000001 0.0016146315628218
1.4000000000000004 0.4000000000000000 0.0030459230629020
1.4000000000000004 0.4500000000000001 0.0024528317543517
1.4000000000000004 0.5000000000000000 0.0029451679569107
1.4200000000000002 -0.5000000000000000 0.0012471813896102
1.4200000000000002 -0.4500000000000000 0.0017800129306196
1.4200000000000002 -0.4000000000000000 0.0017882750336090
1.4200000000000002 -0.3500000000000000 0.0014340714224040
1.4200000000000002 -0.3000000000000000 0.0011698918031003
1.4200000000000002 -0.2500000000000000 0.0010985035856025
1.4200000000000002 -0.2000000000000000 0.0008476760446722
1.4200000000000002 -0.1499999999999999 0.0010270740559464
1.4200000000000002 -0.1000000000000000 0.0013308945784769
1.4200000000000002 -0.0500000000000000 0.0042022399872478
1.4200000000000002 0.0000000000000000 0.0036826939931834
1.4200000000000002 0.0500000000000000 0.0002475220412639
1.4200000000000002 0.1000000000000001 0.0012369221732778
1.4200000000000002 0.1500000000000000 0.0017631816224111
1.4200000000000002 0.2000000000000001 0.0014713490152704
1.4200000000000002 0.2500000000000000 0.0016704056201542
1.4200000000000002 0.3000000000000000 0.0008149735354697
1.4200000000000002 0.3500000000000001 0.0022898306418662
1.4200000000000002 0.4000000000000000 0.0028871635374306
1.4200000000000002 0.4500000000000001 0.0033298021562675
1.4200000000000002 0.5000000000000000 0.0034948936506537
1.4399999999999999 -0.5000000000000000 0.0018360763589412
1.4399999999999999 -0.4500000000000000 0.0022200996680329
1.4399999999999999 -0.4000000000000000 0.0018067567960414
1.4399999999999999 -0.3500000000000000 0.0020499344666748
1.4399999999999999 -0.3000000000000000 0.0062296766176660
1.4399999999999999 -0.2500000000000000 0.0015649175033017
1.4399999999999999 -0.2000000000000000 0.0006127729965335
1.4399999999999999 -0.1499999999999999 0.0013459336683509
1.4399999999999999 -0.1000000000000000 0.0018326931826646
1.4399999999999999 -0.0500000000000000 0.0022369906393214
1.4399999999999999 0.0000000000000000 0.0022330119261173
1.4399999999999999 0.0500000000000000 0.0023370967078766
1.4399999999999999 0.1000000000000001 0.0024641655768904
1.4399999999999999 0.1500000000000000 0.0005501018724553
1.4399999999999999 0.2000000000000001 0.0018091383948156
1.4399999999999999 0.2500000000000000 0.0017786104493247
1.4399999999999999 0.3000000000000000 0.0024311483969205
1.4399999999999999 0.3500000000000001 0.0021145379974289
1.4399999999999999 0.4000000000000000 0.0028637046792483
1.4399999999999999 0.4500000000000001 0.0054283500480296
1.4399999999999999 0.5000000000000000 0.0023116603363805
1.4600000000000000 -0.5000000000000000 0.0029066213841002
1.4600000000000000 -0.4500000000000000 0.0023560424322106
1.4600000000000000 -0.4000000000000000 0.0023384440896724
1.4600000000000000 -0.3500000000000000 0.0017865664128998
1.4600000000000000 -0.3000000000000000 0.0020303761222196
1.4600000000000000 -0.2500000000000000 0.0025649907449465
1.4600000000000000 -0.2000000000000000 0.0019531711820482
1.4600000000000000 -0.1499999999999999 0.0019158622338496
1.4600000000000000 -0.1000000000000000 0.0018976221810007
1.4600000000000000 -0.0500000000000000 0.0018986362761602
1.4600000000000000 0.0000000000000000 0.0017517393040380
1.4600000000000000 0.0500000000000000 0.0018366896934456
1.4600000000000000 0.1000000000000001 0.0022631240405925
1.4600000000000000 0.1500000000000000 0.0021477766503746
1.4600000000000000 0.2000000000000001 0.0029828554432476
1.4600000000000000 0.2500000000000000 0.0003648844225704
1.4600000000000000 0.3000000000000000 0.0027029764876416
1.4600000000000000 0.3500000000000001 0.0030578893695811
1.4600000000000000 0.4000000000000000 0.0021830707549636
1.4600000000000000 0.4500000000000001 0.0016711188658074
1.4600000000000000 0.5000000000000000 0.0010460992689935
1.4800000000000002 -0.5000000000000000 0.0027894111969268
1.4800000000000002 -0.4500000000000000 0.0027571632831084
1.4800000000000002 -0.4000000000000000 0.0025280261768141
1.4800000000000002 -0.3500000000000000 0.0025976073135048
1.4800000000000002 -0.3000000000000000 0.0018776150676203
1.4800000000000002 -0.2500000000000000 0.0022150357021822
1.4800000000000002 -0.2000000000000000 0.0015768144291538
1.4800000000000002 -0.1499999999999999 0.0019020285844313
1.4800000000000002 -0.1000000000000000 0.0021336011156228
1.4800000000000002 -0.0500000000000000 0.0016378212516178
1.4800000000000002 0.0000000000000000 0.0024228786101090
1.4800000000000002 0.0500000000000000 0.0024459833900418
1.4800000000000002 0.1000000000000001 0.0014483837680118
1.4800000000000002 0.1500000000000000 0.0014628815342150
1.4800000000000002 0.2000000000000001 0.0024293508057207
1.4800000000000002 0.2500000000000000 0.0027308879060744
1.4800000000000002 0.3000000000000000 0.0033492059601697
1.4800000000000002 0.3500000000000001 0.0022063125307001
1.4800000000000002 0.4000000000000000 0.0001966639958834
1.4800000000000002 0.4500000000000001 0.0011836288225626
1.4800000000000002 0.5000000000000000 0.0017975806637981
1.5000000000000000 -0.5000000000000000 0.0030274080128513
1.5000000000000000 -0.4500000000000000 0.0026680112636690
1.5000000000000000 -0.4000000000000000 0.0022253192842461
1.5000000000000000 -0.3500000000000000 0.0018259695508742
1.5000000000000000 -0.3000000000000000 0.0017598014545779
1.5000000000000000 -0.2500000000000000 0.0018123508504633
1.5000000000000000 -0.2000000000000000 0.0015760709546172
1.5000000000000000 -0.1499999999999999 0.0022935080161272
1.5000000000000000 -0.1000000000000000 0.0019636806494438
1.5000000000000000 -0.0500000000000000 0.0020515410022787
1.5000000000000000 0.0000000000000000 0.0016924176446752
1.5000000000000000 0.0500000000000000 0.0016082135102571
1.5000000000000000 0.1000000000000001 0.0015950315170534
1.5000000000000000 0.1500000000000000 0.0016071942328899
1.5000000000000000 0.2000000000000001 0.0013351467032521
1.5000000000000000 0.2500000000000000 0.0013250080698189
1.5000000000000000 0.3000000000000000 0.0000475902533675
1.5000000000000000 0.3500000000000001 0.0008122210677672
1.5000000000000000 0.4000000000000000 0.0004402445420424
1.5000000000000000 0.4500000000000001 0.0015378018393875
1.5000000000000000 0.5000000000000000 0.0049004518984766


==> figures/gradients/verification_2D/2.5e-4/plot_data_2.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.1281784558833010
1.1000000000000001 -0.4500000000000000 0.1099433153673648
1.1000000000000001 -0.4000000000000000 0.0938832669515631
1.1000000000000001 -0.3500000000000000 0.0795083138821504
1.1000000000000001 -0.3000000000000000 0.0662468238375812
1.1000000000000001 -0.2500000000000000 0.0539908132606002
1.1000000000000001 -0.2000000000000000 0.0422976806842221
1.1000000000000001 -0.1499999999999999 0.0312828993593898
1.1000000000000001 -0.1000000000000000 0.0206872128665301
1.1000000000000001 -0.0500000000000000 0.0102946336304277
1.1000000000000001 0.0000000000000000 0.0000000000000000
1.1000000000000001 0.0500000000000000 0.0102902029844123
1.1000000000000001 0.1000000000000001 0.0208161775945393
1.1000000000000001 0.1500000000000000 0.0317149463707957
1.1000000000000001 0.2000000000000001 0.0433136551986014
1.1000000000000001 0.2500000000000000 0.0556861778966080
1.1000000000000001 0.3000000000000000 0.0693119012579380
1.1000000000000001 0.3500000000000001 0.0846178882086931
1.1000000000000001 0.4000000000000000 0.1023280154321712
1.1000000000000001 0.4500000000000001 0.1225570068794914
1.1000000000000001 0.5000000000000000 0.1473738591065383
1.1199999999999999 -0.5000000000000000 0.1430253899256598
1.1199999999999999 -0.4500000000000000 0.1227606403577059
1.1199999999999999 -0.4000000000000000 0.1043190160711537
1.1199999999999999 -0.3500000000000000 0.0881216417175519
1.1199999999999999 -0.3000000000000000 0.0733273961071818
1.1199999999999999 -0.2500000000000000 0.0596308144804088
1.1199999999999999 -0.2000000000000000 0.0467925946856508
1.1199999999999999 -0.1499999999999999 0.0345864702489115
1.1199999999999999 -0.1000000000000000 0.0227863867889307
1.1199999999999999 -0.0500000000000000 0.0113929257534073
1.1199999999999999 0.0000000000000000 0.0000000000000000
1.1199999999999999 0.0500000000000000 0.0113389264064837
1.1199999999999999 0.1000000000000001 0.0229005556061733
1.1199999999999999 0.1500000000000000 0.0348907692703881
1.1199999999999999 0.2000000000000001 0.0474910934680434
1.1199999999999999 0.2500000000000000 0.0610652339202242
1.1199999999999999 0.3000000000000000 0.0759622409524916
1.1199999999999999 0.3500000000000001 0.0926961012673704
1.1199999999999999 0.4000000000000000 0.1116358934420793
1.1199999999999999 0.4500000000000001 0.1339035214992370
1.1199999999999999 0.5000000000000000 0.1603511748709277
1.1400000000000001 -0.5000000000000000 0.1550738695781561
1.1400000000000001 -0.4500000000000000 0.1324400521550295
1.1400000000000001 -0.4000000000000000 0.1123937933592326
1.1400000000000001 -0.3500000000000000 0.0947187535459723
1.1400000000000001 -0.3000000000000000 0.0786867706637415
1.1400000000000001 -0.2500000000000000 0.0637972962825061
1.1400000000000001 -0.2000000000000000 0.0499793972575286
1.1400000000000001 -0.1499999999999999 0.0372293729631875
1.1400000000000001 -0.1000000000000000 0.0243905998988959
1.1400000000000001 -0.0500000000000000 0.0121310912065948
1.1400000000000001 0.0000000000000000 0.0000000000000000
1.1400000000000001 0.0500000000000000 0.0121327767776456
1.1400000000000001 0.1000000000000001 0.0244468431936497
1.1400000000000001 0.1500000000000000 0.0372485251074507
1.1400000000000001 0.2000000000000001 0.0507290743091154
1.1400000000000001 0.2500000000000000 0.0651569606511287
1.1400000000000001 0.3000000000000000 0.0810784475488643
1.1400000000000001 0.3500000000000001 0.0987322463603455
1.1400000000000001 0.4000000000000000 0.1186956774994775
1.1400000000000001 0.4500000000000001 0.1422228431181017
1.1400000000000001 0.5000000000000000 0.1704453194453095
1.1600000000000001 -0.5000000000000000 0.1636327921086504
1.1600000000000001 -0.4500000000000000 0.1395783386025201
1.1600000000000001 -0.4000000000000000 0.1185047956010509
1.1600000000000001 -0.3500000000000000 0.0997006226123156
1.1600000000000001 -0.3000000000000000 0.0828709612461341
1.1600000000000001 -0.2500000000000000 0.0671377388567085
1.1600000000000001 -0.2000000000000000 0.0525635299665504
1.1600000000000001 -0.1499999999999999 0.0388413027018724
1.1600000000000001 -0.1000000000000000 0.0255919109494804
1.1600000000000001 -0.0500000000000000 0.0126999267626370
1.1600000000000001 0.0000000000000000 0.0000000000000000
1.1600000000000001 0.0500000000000000 0.0127730589227410
1.1600000000000001 0.1000000000000001 0.0256953814067162
1.1600000000000001 0.1500000000000000 0.0390642649581690
1.1600000000000001 0.2000000000000001 0.0532053285789890
1.1600000000000001 0.2500000000000000 0.0682480078578435
1.1600000000000001 0.3000000000000000 0.0847747786446896
1.1600000000000001 0.3500000000000001 0.1034754377286629
1.1600000000000001 0.4000000000000000 0.1244737605079889
1.1600000000000001 0.4500000000000001 0.1492374759642386
1.1600000000000001 0.5000000000000000 0.1829745507857294
1.1800000000000002 -0.5000000000000000 0.1690490144940767
1.1800000000000002 -0.4500000000000000 0.1446757013201272
1.1800000000000002 -0.4000000000000000 0.1227784222508553
1.1800000000000002 -0.3500000000000000 0.1033006949180927
1.1800000000000002 -0.3000000000000000 0.0858535189930054
1.1800000000000002 -0.2500000000000000 0.0695922817878841
1.1800000000000002 -0.2000000000000000 0.0545185192404823
1.1800000000000002 -0.1499999999999999 0.0402868857783555
1.1800000000000002 -0.1000000000000000 0.0265409992245192
1.1800000000000002 -0.0500000000000000 0.0131720697226112
1.1800000000000002 0.0000000000000000 0.0000000000000000
1.1800000000000002 0.0500000000000000 0.0132224795062227
1.1800000000000002 0.1000000000000001 0.0270125161549910
1.1800000000000002 0.1500000000000000 0.0405064664800524
1.1800000000000002 0.2000000000000001 0.0551780730793715
1.1800000000000002 0.2500000000000000 0.0708713174883886
1.1800000000000002 0.3000000000000000 0.0880602687360972
1.1800000000000002 0.3500000000000001 0.1101406020409395
1.1800000000000002 0.4000000000000000 0.1291054519543882
1.1800000000000002 0.4500000000000001 0.1551444519527261
1.1800000000000002 0.5000000000000000 0.1861351920533781
1.2000000000000002 -0.5000000000000000 0.1724175630896412
1.2000000000000002 -0.4500000000000000 0.1478016281163406
1.2000000000000002 -0.4000000000000000 0.1257981402848923
1.2000000000000002 -0.3500000000000000 0.1059368752999592
1.2000000000000002 -0.3000000000000000 0.0882153278942175
1.2000000000000002 -0.2500000000000000 0.0717216306135118
1.2000000000000002 -0.2000000000000000 0.0561247910539053
1.2000000000000002 -0.1499999999999999 0.0414789882335372
1.2000000000000002 -0.1000000000000000 0.0273477528666103
1.2000000000000002 -0.0500000000000000 0.0136084078051567
1.2000000000000002 0.0000000000000000 0.0000000000000000
1.2000000000000002 0.0500000000000000 0.0135393795545222
1.2000000000000002 0.1000000000000001 0.0274247909319794
1.2000000000000002 0.1500000000000000 0.0417620525756489
1.2000000000000002 0.2000000000000001 0.0567328817280648
1.2000000000000002 0.2500000000000000 0.0730562740099494
1.2000000000000002 0.3000000000000000 0.0908636014140033
1.2000000000000002 0.3500000000000001 0.1108374757550384
1.2000000000000002 0.4000000000000000 0.1334908297341455
1.2000000000000002 0.4500000000000001 0.1602127843979809
1.2000000000000002 0.5000000000000000 0.1923057281639585
1.2200000000000002 -0.5000000000000000 0.1735605578807730
1.2200000000000002 -0.4500000000000000 0.1492087634491689
1.2200000000000002 -0.4000000000000000 0.1274115243018650
1.2200000000000002 -0.3500000000000000 0.1080270579049564
1.2200000000000002 -0.3000000000000000 0.0900299327209399
1.2200000000000002 -0.2500000000000000 0.0731323995657826
1.2200000000000002 -0.2000000000000000 0.0573833859395660
1.2200000000000002 -0.1499999999999999 0.0424178387780844
1.2200000000000002 -0.1000000000000000 0.0280312185545430
1.2200000000000002 -0.0500000000000000 0.0139434459779540
1.2200000000000002 0.0000000000000000 0.0000000000000000
1.2200000000000002 0.0500000000000000 0.0139694602809891
1.2200000000000002 0.1000000000000001 0.0281203451625208
1.2200000000000002 0.1500000000000000 0.0428170147992650
1.2200000000000002 0.2000000000000001 0.0584914064683150
1.2200000000000002 0.2500000000000000 0.0750279150347702
1.2200000000000002 0.3000000000000000 0.0933700092009780
1.2200000000000002 0.3500000000000001 0.1136873145947527
1.2200000000000002 0.4000000000000000 0.1377450539747922
1.2200000000000002 0.4500000000000001 0.1647338412244542
1.2200000000000002 0.5000000000000000 0.1978268504286624
1.2400000000000002 -0.5000000000000000 0.1733560471174842
1.2400000000000002 -0.4500000000000000 0.1500004771898915
1.2400000000000002 -0.4000000000000000 0.1286008016311893
1.2400000000000002 -0.3500000000000000 0.1089941302767329
1.2400000000000002 -0.3000000000000000 0.0912346731975276
1.2400000000000002 -0.2500000000000000 0.0743413426690333
1.2400000000000002 -0.2000000000000000 0.0582798748745146
1.2400000000000002 -0.1499999999999999 0.0433217914432118
1.2400000000000002 -0.1000000000000000 0.0285187998645733
1.2400000000000002 -0.0500000000000000 0.0141391153131656
1.2400000000000002 0.0000000000000000 0.0000000000000000
1.2400000000000002 0.0500000000000000 0.0142024148408259
1.2400000000000002 0.1000000000000001 0.0286474808920020
1.2400000000000002 0.1500000000000000 0.0436947066501023
1.2400000000000002 0.2000000000000001 0.0595954133282083
1.2400000000000002 0.2500000000000000 0.0766609359535204
1.2400000000000002 0.3000000000000000 0.0953895353143578
1.2400000000000002 0.3500000000000001 0.1164099622352431
1.2400000000000002 0.4000000000000000 0.1408114962670910
1.2400000000000002 0.4500000000000001 0.1687325436442881
1.2400000000000002 0.5000000000000000 0.2029682526893229
1.2600000000000002 -0.5000000000000000 0.1720418298384979
1.2600000000000002 -0.4500000000000000 0.1496351252446312
1.2600000000000002 -0.4000000000000000 0.1283052873959533
1.2600000000000002 -0.3500000000000000 0.1092962241008566
1.2600000000000002 -0.3000000000000000 0.0917369633682442
1.2600000000000002 -0.2500000000000000 0.0748127977935557
1.2600000000000002 -0.2000000000000000 0.0589603759266802
1.2600000000000002 -0.1499999999999999 0.0435477427555906
1.2600000000000002 -0.1000000000000000 0.0288425531123238
1.2600000000000002 -0.0500000000000000 0.0143457492330169
1.2600000000000002 0.0000000000000000 0.0000000000000000
1.2600000000000002 0.0500000000000000 0.0143407950740838
1.2600000000000002 0.1000000000000001 0.0289485310470261
1.2600000000000002 0.1500000000000000 0.0442580903144879
1.2600000000000002 0.2000000000000001 0.0603598512670511
1.2600000000000002 0.2500000000000000 0.0778965709658535
1.2600000000000002 0.3000000000000000 0.0969499880580916
1.2600000000000002 0.3500000000000001 0.1188628311503488
1.2600000000000002 0.4000000000000000 0.1453215678981711
1.2600000000000002 0.4500000000000001 0.1716000108522063
1.2600000000000002 0.5000000000000000 0.2062412291290434
1.2800000000000002 -0.5000000000000000 0.1698090193917422
1.2800000000000002 -0.4500000000000000 0.1465946593466624
1.2800000000000002 -0.4000000000000000 0.1279715578369833
1.2800000000000002 -0.3500000000000000 0.1089664659746301
1.2800000000000002 -0.3000000000000000 0.0915290008770996
1.2800000000000002 -0.2500000000000000 0.0750486766559858
1.2800000000000002 -0.2000000000000000 0.0590455000815788
1.2800000000000002 -0.1499999999999999 0.0442009992954942
1.2800000000000002 -0.1000000000000000 0.0289742925531557
1.2800000000000002 -0.0500000000000000 0.0144176248953521
1.2800000000000002 0.0000000000000000 0.0000000000000000
1.2800000000000002 0.0500000000000000 0.0144489743243399
1.2800000000000002 0.1000000000000001 0.0292175340049634
1.2800000000000002 0.1500000000000000 0.0444724097962755
1.2800000000000002 0.2000000000000001 0.0608513152238231
1.2800000000000002 0.2500000000000000 0.0785309786613418
1.2800000000000002 0.3000000000000000 0.0985000665641752
1.2800000000000002 0.3500000000000001 0.1203069135117811
1.2800000000000002 0.4000000000000000 0.1448150912181609
1.2800000000000002 0.4500000000000001 0.1743499484836071
1.2800000000000002 0.5000000000000000 0.2088490706433131
1.3000000000000003 -0.5000000000000000 0.1676008302168738
1.3000000000000003 -0.4500000000000000 0.1451792813479605
1.3000000000000003 -0.4000000000000000 0.1261272997725556
1.3000000000000003 -0.3500000000000000 0.1113258591112345
1.3000000000000003 -0.3000000000000000 0.0909440696429680
1.3000000000000003 -0.2500000000000000 0.0743243604792753
1.3000000000000003 -0.2000000000000000 0.0581563981505309
1.3000000000000003 -0.1499999999999999 0.0437711510132863
1.3000000000000003 -0.1000000000000000 0.0289324054066244
1.3000000000000003 -0.0500000000000000 0.0143604145850810
1.3000000000000003 0.0000000000000000 0.0000000000000000
1.3000000000000003 0.0500000000000000 0.0144044737123903
1.3000000000000003 0.1000000000000001 0.0292332579727396
1.3000000000000003 0.1500000000000000 0.0445863474059689
1.3000000000000003 0.2000000000000001 0.0605085053060778
1.3000000000000003 0.2500000000000000 0.0762895672285722
1.3000000000000003 0.3000000000000000 0.0982699422166082
1.3000000000000003 0.3500000000000001 0.1203783764390751
1.3000000000000003 0.4000000000000000 0.1457537902155536
1.3000000000000003 0.4500000000000001 0.1755805441599957
1.3000000000000003 0.5000000000000000 0.2104907643506331
1.3200000000000003 -0.5000000000000000 0.1639460644778282
1.3200000000000003 -0.4500000000000000 0.1440449413544877
1.3200000000000003 -0.4000000000000000 0.1223954065015073
1.3200000000000003 -0.3500000000000000 0.1063473553585969
1.3200000000000003 -0.3000000000000000 0.0895528693428223
1.3200000000000003 -0.2500000000000000 0.0732716426752203
1.3200000000000003 -0.2000000000000000 0.0563657734733036
1.3200000000000003 -0.1499999999999999 0.0432356767467579
1.3200000000000003 -0.1000000000000000 0.0286056817802588
1.3200000000000003 -0.0500000000000000 0.0142578902540118
1.3200000000000003 0.0000000000000000 0.0000000000000000
1.3200000000000003 0.0500000000000000 0.0143231212006846
1.3200000000000003 0.1000000000000001 0.0288614484302297
1.3200000000000003 0.1500000000000000 0.0442553011379263
1.3200000000000003 0.2000000000000001 0.0604929848553024
1.3200000000000003 0.2500000000000000 0.0781245576396739
1.3200000000000003 0.3000000000000000 0.0980353886315330
1.3200000000000003 0.3500000000000001 0.1195569036207462
1.3200000000000003 0.4000000000000000 0.1463238486307969
1.3200000000000003 0.4500000000000001 0.1755907417765757
1.3200000000000003 0.5000000000000000 0.2120387562624145
1.3400000000000001 -0.5000000000000000 0.1609676816919526
1.3400000000000001 -0.4500000000000000 0.1403573144889860
1.3400000000000001 -0.4000000000000000 0.1225812951331375
1.3400000000000001 -0.3500000000000000 0.1041678793231703
1.3400000000000001 -0.3000000000000000 0.0878944583613978
1.3400000000000001 -0.2500000000000000 0.0719220592719892
1.3400000000000001 -0.2000000000000000 0.0571726927177976
1.3400000000000001 -0.1499999999999999 0.0426330336960299
1.3400000000000001 -0.1000000000000000 0.0281391314335408
1.3400000000000001 -0.0500000000000000 0.0137732147744021
1.3400000000000001 0.0000000000000000 0.0000000000000000
1.3400000000000001 0.0500000000000000 0.0140566825912014
1.3400000000000001 0.1000000000000001 0.0285664000251626
1.3400000000000001 0.1500000000000000 0.0434626826493847
1.3400000000000001 0.2000000000000001 0.0596689700061132
1.3400000000000001 0.2500000000000000 0.0768494397976594
1.3400000000000001 0.3000000000000000 0.0967141311080258
1.3400000000000001 0.3500000000000001 0.1179119275979593
1.3400000000000001 0.4000000000000000 0.1452254277004747
1.3400000000000001 0.4500000000000001 0.1753084824073327
1.3400000000000001 0.5000000000000000 0.2112241055913204
1.3600000000000001 -0.5000000000000000 0.1572639809858913
1.3600000000000001 -0.4500000000000000 0.1373814343407200
1.3600000000000001 -0.4000000000000000 0.1191482064286272
1.3600000000000001 -0.3500000000000000 0.1026343960186162
1.3600000000000001 -0.3000000000000000 0.0861323881595464
1.3600000000000001 -0.2500000000000000 0.0709385295981039
1.3600000000000001 -0.2000000000000000 0.0594977785589107
1.3600000000000001 -0.1499999999999999 0.0418546398202152
1.3600000000000001 -0.1000000000000000 0.0287725110876229
1.3600000000000001 -0.0500000000000000 0.0137533350056913
1.3600000000000001 0.0000000000000000 0.0000000000000000
1.3600000000000001 0.0500000000000000 0.0137730341838205
1.3600000000000001 0.1000000000000001 0.0279410997864707
1.3600000000000001 0.1500000000000000 0.0427069934615389
1.3600000000000001 0.2000000000000001 0.0585913872799679
1.3600000000000001 0.2500000000000000 0.0757874736888725
1.3600000000000001 0.3000000000000000 0.0956376450636713
1.3600000000000001 0.3500000000000001 0.1173502412557730
1.3600000000000001 0.4000000000000000 0.1427154924882024
1.3600000000000001 0.4500000000000001 0.1740215094155917
1.3600000000000001 0.5000000000000000 0.2108202748241900
1.3800000000000003 -0.5000000000000000 0.1541854443178831
1.3800000000000003 -0.4500000000000000 0.1338094906227441
1.3800000000000003 -0.4000000000000000 0.1165971240021517
1.3800000000000003 -0.3500000000000000 0.0999664006366238
1.3800000000000003 -0.3000000000000000 0.0838533493321262
1.3800000000000003 -0.2500000000000000 0.0693565133042508
1.3800000000000003 -0.2000000000000000 0.0552600436427512
1.3800000000000003 -0.1499999999999999 0.0406416287097901
1.3800000000000003 -0.1000000000000000 0.0272574674444850
1.3800000000000003 -0.0500000000000000 0.0135294931172373
1.3800000000000003 0.0000000000000000 0.0000000000000000
1.3800000000000003 0.0500000000000000 0.0134928298787828
1.3800000000000003 0.1000000000000001 0.0274073173287830
1.3800000000000003 0.1500000000000000 0.0418670512674400
1.3800000000000003 0.2000000000000001 0.0624519845905792
1.3800000000000003 0.2500000000000000 0.0752758432594265
1.3800000000000003 0.3000000000000000 0.0950349189947704
1.3800000000000003 0.3500000000000001 0.1148803969272034
1.3800000000000003 0.4000000000000000 0.1405729820537138
1.3800000000000003 0.4500000000000001 0.1716432388015557
1.3800000000000003 0.5000000000000000 0.2080313554269383
1.4000000000000004 -0.5000000000000000 0.1491397949360816
1.4000000000000004 -0.4500000000000000 0.1304846059159224
1.4000000000000004 -0.4000000000000000 0.1132853558090941
1.4000000000000004 -0.3500000000000000 0.1002543995193097
1.4000000000000004 -0.3000000000000000 0.0823997718725518
1.4000000000000004 -0.2500000000000000 0.0680305645527092
1.4000000000000004 -0.2000000000000000 0.0530231386178849
1.4000000000000004 -0.1499999999999999 0.0397271966598946
1.4000000000000004 -0.1000000000000000 0.0263871245392950
1.4000000000000004 -0.0500000000000000 0.0131312772146573
1.4000000000000004 0.0000000000000000 0.0000000000000000
1.4000000000000004 0.0500000000000000 0.0132120149590963
1.4000000000000004 0.1000000000000001 0.0267886417685646
1.4000000000000004 0.1500000000000000 0.0408740466030555
1.4000000000000004 0.2000000000000001 0.0558251355019773
1.4000000000000004 0.2500000000000000 0.0733825219206729
1.4000000000000004 0.3000000000000000 0.0913304787769750
1.4000000000000004 0.3500000000000001 0.1134143222278901
1.4000000000000004 0.4000000000000000 0.1379457174237085
1.4000000000000004 0.4500000000000001 0.1687226058980482
1.4000000000000004 0.5000000000000000 0.2067112803935780
1.4200000000000002 -0.5000000000000000 0.1404605275597569
1.4200000000000002 -0.4500000000000000 0.1266572884769636
1.4200000000000002 -0.4000000000000000 0.1090991769524742
1.4200000000000002 -0.3500000000000000 0.0908666025253534
1.4200000000000002 -0.3000000000000000 0.0796858795881278
1.4200000000000002 -0.2500000000000000 0.0683532531925617
1.4200000000000002 -0.2000000000000000 0.0517010525378127
1.4200000000000002 -0.1499999999999999 0.0388675345997471
1.4200000000000002 -0.1000000000000000 0.0256736553832938
1.4200000000000002 -0.0500000000000000 0.0130124536829716
1.4200000000000002 0.0000000000000000 0.0000000000000000
1.4200000000000002 0.0500000000000000 0.0128550194554439
1.4200000000000002 0.1000000000000001 0.0270326417365657
1.4200000000000002 0.1500000000000000 0.0395612408935270
1.4200000000000002 0.2000000000000001 0.0606182460536349
1.4200000000000002 0.2500000000000000 0.0703267862948883
1.4200000000000002 0.3000000000000000 0.0943676831101646
1.4200000000000002 0.3500000000000001 0.1092703771047734
1.4200000000000002 0.4000000000000000 0.1351569060777424
1.4200000000000002 0.4500000000000001 0.1671080044937695
1.4200000000000002 0.5000000000000000 0.2031311294241149
1.4399999999999999 -0.5000000000000000 0.1381030668196417
1.4399999999999999 -0.4500000000000000 0.1229036594456515
1.4399999999999999 -0.4000000000000000 0.1065202570953739
1.4399999999999999 -0.3500000000000000 0.0907966936117346
1.4399999999999999 -0.3000000000000000 0.0744413906651942
1.4399999999999999 -0.2500000000000000 0.0648478317346772
1.4399999999999999 -0.2000000000000000 0.0506008269600950
1.4399999999999999 -0.1499999999999999 0.0375739516339186
1.4399999999999999 -0.1000000000000000 0.0250642741209875
1.4399999999999999 -0.0500000000000000 0.0125884974661536
1.4399999999999999 0.0000000000000000 0.0000000000000000
1.4399999999999999 0.0500000000000000 0.0125131358299181
1.4399999999999999 0.1000000000000001 0.0253740103558971
1.4399999999999999 0.1500000000000000 0.0385524323878235
1.4399999999999999 0.2000000000000001 0.0535252306124547
1.4399999999999999 0.2500000000000000 0.0693494825840284
1.4399999999999999 0.3000000000000000 0.0879744869005619
1.4399999999999999 0.3500000000000001 0.1090639157597964
1.4399999999999999 0.4000000000000000 0.1333927069554758
1.4399999999999999 0.4500000000000001 0.1683334975354118
1.4399999999999999 0.5000000000000000 0.2023004417406562
1.4600000000000000 -0.5000000000000000 0.1326271903162691
1.4600000000000000 -0.4500000000000000 0.1170296156469091
1.4600000000000000 -0.4000000000000000 0.1037541055990221
1.4600000000000000 -0.3500000000000000 0.0896374388002286
1.4600000000000000 -0.3000000000000000 0.0739880595573424
1.4600000000000000 -0.2500000000000000 0.0604936565686516
1.4600000000000000 -0.2000000000000000 0.0499590488128599
1.4600000000000000 -0.1499999999999999 0.0370861106793955
1.4600000000000000 -0.1000000000000000 0.0245446186258212
1.4600000000000000 -0.0500000000000000 0.0122758372448722
1.4600000000000000 0.0000000000000000 0.0000000000000000
1.4600000000000000 0.0500000000000000 0.0122795560957101
1.4600000000000000 0.1000000000000001 0.0247779282925533
1.4600000000000000 0.1500000000000000 0.0379521673619752
1.4600000000000000 0.2000000000000001 0.0525028213507970
1.4600000000000000 0.2500000000000000 0.0687291516327621
1.4600000000000000 0.3000000000000000 0.0862219899023263
1.4600000000000000 0.3500000000000001 0.1072677766694845
1.4600000000000000 0.4000000000000000 0.1308326407684510
1.4600000000000000 0.4500000000000001 0.1603908977887322
1.4600000000000000 0.5000000000000000 0.2010959699266950
1.4800000000000002 -0.5000000000000000 0.1266825047577386
1.4800000000000002 -0.4500000000000000 0.1149915120762547
1.4800000000000002 -0.4000000000000000 0.1000398783995196
1.4800000000000002 -0.3500000000000000 0.0876163798325905
1.4800000000000002 -0.3000000000000000 0.0745676777764507
1.4800000000000002 -0.2500000000000000 0.0608408457850123
1.4800000000000002 -0.2000000000000000 0.0489787550951383
1.4800000000000002 -0.1499999999999999 0.0368507240226188
1.4800000000000002 -0.1000000000000000 0.0243105032318094
1.4800000000000002 -0.0500000000000000 0.0120711337573536
1.4800000000000002 0.0000000000000000 0.0000000000000000
1.4800000000000002 0.0500000000000000 0.0121835723227033
1.4800000000000002 0.1000000000000001 0.0255945820099064
1.4800000000000002 0.1500000000000000 0.0357265135452754
1.4800000000000002 0.2000000000000001 0.0518278399182637
1.4800000000000002 0.2500000000000000 0.0683141359413604
1.4800000000000002 0.3000000000000000 0.0877629480824874
1.4800000000000002 0.3500000000000001 0.1070117847037970
1.4800000000000002 0.4000000000000000 0.1223168380678749
1.4800000000000002 0.4500000000000001 0.1637402260986720
1.4800000000000002 0.5000000000000000 0.2029885000210117
1.5000000000000000 -0.5000000000000000 0.1227528216145139
1.5000000000000000 -0.4500000000000000 0.1121083182436847
1.5000000000000000 -0.4000000000000000 0.0982622260147604
1.5000000000000000 -0.3500000000000000 0.0862381372197769
1.5000000000000000 -0.3000000000000000 0.0735931399873723
1.5000000000000000 -0.2500000000000000 0.0607367804862657
1.5000000000000000 -0.2000000000000000 0.0484593447671194
1.5000000000000000 -0.1499999999999999 0.0365404965307857
1.5000000000000000 -0.1000000000000000 0.0243461702574712
1.5000000000000000 -0.0500000000000000 0.0121912196001953
1.5000000000000000 0.0000000000000000 0.0000000000000000
1.5000000000000000 0.0500000000000000 0.0122596355302634
1.5000000000000000 0.1000000000000001 0.0249511498938023
1.5000000000000000 0.1500000000000000 0.0382702691310580
1.5000000000000000 0.2000000000000001 0.0524536549660247
1.5000000000000000 0.2500000000000000 0.0685657147533969
1.5000000000000000 0.3000000000000000 0.0874353918750280
1.5000000000000000 0.3500000000000001 0.1088455573776583
1.5000000000000000 0.4000000000000000 0.1364012118860150
1.5000000000000000 0.4500000000000001 0.1677804187817745
1.5000000000000000 0.5000000000000000 0.2115977200463904


==> figures/gradients/verification_2D/2.5e-4/plot_data_3.txt <==
MS eb value
1.1000000000000001 -0.5000000000000000 0.0000024126265495
1.1000000000000001 -0.4500000000000000 0.0000061953839081
1.1000000000000001 -0.4000000000000000 0.0000069223726986
1.1000000000000001 -0.3500000000000000 0.0000063826479140
1.1000000000000001 -0.3000000000000000 0.0000080194075974
1.1000000000000001 -0.2500000000000000 0.0000037827959753
1.1000000000000001 -0.2000000000000000 0.0000145051034400
1.1000000000000001 -0.1499999999999999 0.0000117543162725
1.1000000000000001 -0.1000000000000000 0.0000009618065629
1.1000000000000001 -0.0500000000000000 0.0000001433893129
1.1000000000000001 0.0000000000000000 0.0001767934072703
1.1000000000000001 0.0500000000000000 0.0000013964240322
1.1000000000000001 0.1000000000000001 0.0000005196030340
1.1000000000000001 0.1500000000000000 0.0000002890858145
1.1000000000000001 0.2000000000000001 0.0000006606474693
1.1000000000000001 0.2500000000000000 0.0000016879972614
1.1000000000000001 0.3000000000000000 0.0000063512419332
1.1000000000000001 0.3500000000000001 0.0000152246320681
1.1000000000000001 0.4000000000000000 0.0000119386103965
1.1000000000000001 0.4500000000000001 0.0000103239689784
1.1000000000000001 0.5000000000000000 0.0000038537549672
1.1199999999999999 -0.5000000000000000 0.0000676274778621
1.1199999999999999 -0.4500000000000000 0.0000088768038180
1.1199999999999999 -0.4000000000000000 0.0000094758698847
1.1199999999999999 -0.3500000000000000 0.0000062717149775
1.1199999999999999 -0.3000000000000000 0.0000006270452949
1.1199999999999999 -0.2500000000000000 0.0000043277300286
1.1199999999999999 -0.2000000000000000 0.0000031083330935
1.1199999999999999 -0.1499999999999999 0.0000018028153375
1.1199999999999999 -0.1000000000000000 0.0000072617849186
1.1199999999999999 -0.0500000000000000 0.0000070099953132
1.1199999999999999 0.0000000000000000 0.0001946205171240
1.1199999999999999 0.0500000000000000 0.0000007091260273
1.1199999999999999 0.1000000000000001 0.0000013085370064
1.1199999999999999 0.1500000000000000 0.0000005299214221
1.1199999999999999 0.2000000000000001 0.0000040421396064
1.1199999999999999 0.2500000000000000 0.0000028057372249
1.1199999999999999 0.3000000000000000 0.0000216513887397
1.1199999999999999 0.3500000000000001 0.0000035397858952
1.1199999999999999 0.4000000000000000 0.0000048007193088
1.1199999999999999 0.4500000000000001 0.0000123924016252
1.1199999999999999 0.5000000000000000 0.0000191270911682
1.1400000000000001 -0.5000000000000000 0.0000278786409145
1.1400000000000001 -0.4500000000000000 0.0000091447700897
1.1400000000000001 -0.4000000000000000 0.0000111065411682
1.1400000000000001 -0.3500000000000000 0.0000061911431445
1.1400000000000001 -0.3000000000000000 0.0000033838280372
1.1400000000000001 -0.2500000000000000 0.0000139369341231
1.1400000000000001 -0.2000000000000000 0.0000174654546275
1.1400000000000001 -0.1499999999999999 0.0000331874662718
1.1400000000000001 -0.1000000000000000 0.0000021634240573
1.1400000000000001 -0.0500000000000000 0.0000024738274475
1.1400000000000001 0.0000000000000000 0.0002082895920465
1.1400000000000001 0.0500000000000000 0.0000009621004268
1.1400000000000001 0.1000000000000001 0.0000026550017395
1.1400000000000001 0.1500000000000000 0.0000027434725501
1.1400000000000001 0.2000000000000001 0.0000008461028201
1.1400000000000001 0.2500000000000000 0.0000028071379498
1.1400000000000001 0.3000000000000000 0.0000036649523176
1.1400000000000001 0.3500000000000001 0.0000006544844146
1.1400000000000001 0.4000000000000000 0.0000117795394889
1.1400000000000001 0.4500000000000001 0.0000186300764572
1.1400000000000001 0.5000000000000000 0.0000239351708950
1.1600000000000001 -0.5000000000000000 0.0000333357917261
1.1600000000000001 -0.4500000000000000 0.0000285652962695
1.1600000000000001 -0.4000000000000000 0.0000108043802071
1.1600000000000001 -0.3500000000000000 0.0000071269921827
1.1600000000000001 -0.3000000000000000 0.0000270804696533
1.1600000000000001 -0.2500000000000000 0.0000049587752915
1.1600000000000001 -0.2000000000000000 0.0000002233229284
1.1600000000000001 -0.1499999999999999 0.0000059530259711
1.1600000000000001 -0.1000000000000000 0.0000058115000314
1.1600000000000001 -0.0500000000000000 0.0000009992595025
1.1600000000000001 0.0000000000000000 0.0002186745519827
1.1600000000000001 0.0500000000000000 0.0000003560124046
1.1600000000000001 0.1000000000000001 0.0000021825959895
1.1600000000000001 0.1500000000000000 0.0000063625518169
1.1600000000000001 0.2000000000000001 0.0000075335810450
1.1600000000000001 0.2500000000000000 0.0000097732255798
1.1600000000000001 0.3000000000000000 0.0000226744603588
1.1600000000000001 0.3500000000000001 0.0000006516217935
1.1600000000000001 0.4000000000000000 0.0000126499582609
1.1600000000000001 0.4500000000000001 0.0000048431773491
1.1600000000000001 0.5000000000000000 0.0006842767544419
1.1800000000000002 -0.5000000000000000 0.0000396589186514
1.1800000000000002 -0.4500000000000000 0.0000092139358780
1.1800000000000002 -0.4000000000000000 0.0000164665434191
1.1800000000000002 -0.3500000000000000 0.0000160705506626
1.1800000000000002 -0.3000000000000000 0.0000063109105907
1.1800000000000002 -0.2500000000000000 0.0000152515057817
1.1800000000000002 -0.2000000000000000 0.0000025411904916
1.1800000000000002 -0.1499999999999999 0.0000059343259322
1.1800000000000002 -0.1000000000000000 0.0000028619582197
1.1800000000000002 -0.0500000000000000 0.0000015070172948
1.1800000000000002 0.0000000000000000 0.0002265950145684
1.1800000000000002 0.0500000000000000 0.0000022297995011
1.1800000000000002 0.1000000000000001 0.0000583418929464
1.1800000000000002 0.1500000000000000 0.0000109169124044
1.1800000000000002 0.2000000000000001 0.0000107281828714
1.1800000000000002 0.2500000000000000 0.0000147261206822
1.1800000000000002 0.3000000000000000 0.0000042104500751
1.1800000000000002 0.3500000000000001 0.0004553619938875
1.1800000000000002 0.4000000000000000 0.0000225470502654
1.1800000000000002 0.4500000000000001 0.0000012275316932
1.1800000000000002 0.5000000000000000 0.0000216751851046
1.2000000000000002 -0.5000000000000000 0.0000137812437222
1.2000000000000002 -0.4500000000000000 0.0000163571003316
1.2000000000000002 -0.4000000000000000 0.0000138459062556
1.2000000000000002 -0.3500000000000000 0.0000264078976087
1.2000000000000002 -0.3000000000000000 0.0000011452714111
1.2000000000000002 -0.2500000000000000 0.0000013074762311
1.2000000000000002 -0.2000000000000000 0.0000051652152009
1.2000000000000002 -0.1499999999999999 0.0000024730349280
1.2000000000000002 -0.1000000000000000 0.0000049081027199
1.2000000000000002 -0.0500000000000000 0.0000043464072979
1.2000000000000002 0.0000000000000000 0.0002348872080399
1.2000000000000002 0.0500000000000000 0.0000087087593682
1.2000000000000002 0.1000000000000001 0.0000019922281234
1.2000000000000002 0.1500000000000000 0.0000044058756973
1.2000000000000002 0.2000000000000001 0.0000267817864733
1.2000000000000002 0.2500000000000000 0.0000175221352668
1.2000000000000002 0.3000000000000000 0.0000007053799297
1.2000000000000002 0.3500000000000001 0.0000180956463393
1.2000000000000002 0.4000000000000000 0.0000271789952492
1.2000000000000002 0.4500000000000001 0.0000085702868000
1.2000000000000002 0.5000000000000000 0.0000477383122198
1.2200000000000002 -0.5000000000000000 0.0000149049918777
1.2200000000000002 -0.4500000000000000 0.0000292007907483
1.2200000000000002 -0.4000000000000000 0.0000312844413990
1.2200000000000002 -0.3500000000000000 0.0000014769059625
1.2200000000000002 -0.3000000000000000 0.0000061942939322
1.2200000000000002 -0.2500000000000000 0.0000251708783697
1.2200000000000002 -0.2000000000000000 0.0000120325547509
1.2200000000000002 -0.1499999999999999 0.0000024345667603
1.2200000000000002 -0.1000000000000000 0.0000043547190786
1.2200000000000002 -0.0500000000000000 0.0000065693849558
1.2200000000000002 0.0000000000000000 0.0002383263860085
1.2200000000000002 0.0500000000000000 0.0000123056873603
1.2200000000000002 0.1000000000000001 0.0000034455581911
1.2200000000000002 0.1500000000000000 0.0000100524537667
1.2200000000000002 0.2000000000000001 0.0000117041061813
1.2200000000000002 0.2500000000000000 0.0000231780791437
1.2200000000000002 0.3000000000000000 0.0000084435460598
1.2200000000000002 0.3500000000000001 0.0000535609602699
1.2200000000000002 0.4000000000000000 0.0000621562247925
1.2200000000000002 0.4500000000000001 0.0000190823340696
1.2200000000000002 0.5000000000000000 0.0000704243594431
1.2400000000000002 -0.5000000000000000 0.0000043530769733
1.2400000000000002 -0.4500000000000000 0.0000115798616808
1.2400000000000002 -0.4000000000000000 0.0000046481657865
1.2400000000000002 -0.3500000000000000 0.0000179343553171
1.2400000000000002 -0.3000000000000000 0.0000200765190838
1.2400000000000002 -0.2500000000000000 0.0000112788199936
1.2400000000000002 -0.2000000000000000 0.0000049369785569
1.2400000000000002 -0.1499999999999999 0.0000234518196009
1.2400000000000002 -0.1000000000000000 0.0000124979912543
1.2400000000000002 -0.0500000000000000 0.0000157822368301
1.2400000000000002 0.0000000000000000 0.0002433685567051
1.2400000000000002 0.0500000000000000 0.0000016717687654
1.2400000000000002 0.1000000000000001 0.0000083987057936
1.2400000000000002 0.1500000000000000 0.0000049669807766
1.2400000000000002 0.2000000000000001 0.0000074495911531
1.2400000000000002 0.2500000000000000 0.0000144332575270
1.2400000000000002 0.3000000000000000 0.0000238128297076
1.2400000000000002 0.3500000000000001 0.0000276686746813
1.2400000000000002 0.4000000000000000 0.0000158343071235
1.2400000000000002 0.4500000000000001 0.0000710291376586
1.2400000000000002 0.5000000000000000 0.0000278613554124
1.2600000000000002 -0.5000000000000000 0.0000236635129948
1.2600000000000002 -0.4500000000000000 0.0000180864518291
1.2600000000000002 -0.4000000000000000 0.0000237392781636
1.2600000000000002 -0.3500000000000000 0.0000111722499306
1.2600000000000002 -0.3000000000000000 0.0000066240772906
1.2600000000000002 -0.2500000000000000 0.0000008984712776
1.2600000000000002 -0.2000000000000000 0.0000048255416934
1.2600000000000002 -0.1499999999999999 0.0000166041295440
1.2600000000000002 -0.1000000000000000 0.0000019500587570
1.2600000000000002 -0.0500000000000000 0.0000193677931502
1.2600000000000002 0.0000000000000000 0.0002409856064847
1.2600000000000002 0.0500000000000000 0.0000009353765447
1.2600000000000002 0.1000000000000001 0.0000034719940951
1.2600000000000002 0.1500000000000000 0.0000034719394442
1.2600000000000002 0.2000000000000001 0.0000097446785717
1.2600000000000002 0.2500000000000000 0.0000263594684587
1.2600000000000002 0.3000000000000000 0.0000139136635653
1.2600000000000002 0.3500000000000001 0.0000189069995631
1.2600000000000002 0.4000000000000000 0.0003564803449177
1.2600000000000002 0.4500000000000001 0.0000746586718454
1.2600000000000002 0.5000000000000000 0.0000233276052398
1.2800000000000002 -0.5000000000000000 0.0000486419133890
1.2800000000000002 -0.4500000000000000 0.0002219075942767
1.2800000000000002 -0.4000000000000000 0.0000058270442678
1.2800000000000002 -0.3500000000000000 0.0000321646513458
1.2800000000000002 -0.3000000000000000 0.0000169183932403
1.2800000000000002 -0.2500000000000000 0.0000045990445079
1.2800000000000002 -0.2000000000000000 0.0000327794701272
1.2800000000000002 -0.1499999999999999 0.0000394929520883
1.2800000000000002 -0.1000000000000000 0.0000088462924144
1.2800000000000002 -0.0500000000000000 0.0000076238937676
1.2800000000000002 0.0000000000000000 0.0002482502416202
1.2800000000000002 0.0500000000000000 0.0000108889221068
1.2800000000000002 0.1000000000000001 0.0000145511348686
1.2800000000000002 0.1500000000000000 0.0000111230431620
1.2800000000000002 0.2000000000000001 0.0000267065419253
1.2800000000000002 0.2500000000000000 0.0000143242756315
1.2800000000000002 0.3000000000000000 0.0000564182600646
1.2800000000000002 0.3500000000000001 0.0000238043121578
1.2800000000000002 0.4000000000000000 0.0000415001549734
1.2800000000000002 0.4500000000000001 0.0000282657061886
1.2800000000000002 0.5000000000000000 0.0001223461133404
1.3000000000000003 -0.5000000000000000 0.0000324449754003
1.3000000000000003 -0.4500000000000000 0.0000825325577730
1.3000000000000003 -0.4000000000000000 0.0000262746777591
1.3000000000000003 -0.3500000000000000 0.0006416864875124
1.3000000000000003 -0.3000000000000000 0.0000834048821298
1.3000000000000003 -0.2500000000000000 0.0000149770245024
1.3000000000000003 -0.2000000000000000 0.0001450338586021
1.3000000000000003 -0.1499999999999999 0.0000575112027359
1.3000000000000003 -0.1000000000000000 0.0000025333343221
1.3000000000000003 -0.0500000000000000 0.0000016454255754
1.3000000000000003 0.0000000000000000 0.0002552510848898
1.3000000000000003 0.0500000000000000 0.0000249113814011
1.3000000000000003 0.1000000000000001 0.0000007368769019
1.3000000000000003 0.1500000000000000 0.0000017224336844
1.3000000000000003 0.2000000000000001 0.0000514891889426
1.3000000000000003 0.2500000000000000 0.0004265578384414
1.3000000000000003 0.3000000000000000 0.0000025181338610
1.3000000000000003 0.3500000000000001 0.0000885717651443
1.3000000000000003 0.4000000000000000 0.0000698809789432
1.3000000000000003 0.4500000000000001 0.0000822607440559
1.3000000000000003 0.5000000000000000 0.0002325546171568
1.3200000000000003 -0.5000000000000000 0.0000480071212543
1.3200000000000003 -0.4500000000000000 0.0001158509278400
1.3200000000000003 -0.4000000000000000 0.0002931633378044
1.3200000000000003 -0.3500000000000000 0.0000295642383567
1.3200000000000003 -0.3000000000000000 0.0000224218449785
1.3200000000000003 -0.2500000000000000 0.0000881099343388
1.3200000000000003 -0.2000000000000000 0.0002822529058252
1.3200000000000003 -0.1499999999999999 0.0000023770722952
1.3200000000000003 -0.1000000000000000 0.0000078456911260
1.3200000000000003 -0.0500000000000000 0.0000135011825029
1.3200000000000003 0.0000000000000000 0.0002370461992854
1.3200000000000003 0.0500000000000000 0.0000318024129472
1.3200000000000003 0.1000000000000001 0.0000094025073816
1.3200000000000003 0.1500000000000000 0.0000082839530097
1.3200000000000003 0.2000000000000001 0.0000302865932875
1.3200000000000003 0.2500000000000000 0.0000273022615853
1.3200000000000003 0.3000000000000000 0.0000161857198986
1.3200000000000003 0.3500000000000001 0.0000801472813275
1.3200000000000003 0.4000000000000000 0.0000578268928501
1.3200000000000003 0.4500000000000001 0.0001616124585722
1.3200000000000003 0.5000000000000000 0.0001646393817462
1.3400000000000001 -0.5000000000000000 0.0000082820569723
1.3400000000000001 -0.4500000000000000 0.0000081087958527
1.3400000000000001 -0.4000000000000000 0.0001218872655980
1.3400000000000001 -0.3500000000000000 0.0000079243882842
1.3400000000000001 -0.3000000000000000 0.0001376172434637
1.3400000000000001 -0.2500000000000000 0.0001615649305624
1.3400000000000001 -0.2000000000000000 0.0000456328029955
1.3400000000000001 -0.1499999999999999 0.0000020695386203
1.3400000000000001 -0.1000000000000000 0.0000067462053291
1.3400000000000001 -0.0500000000000000 0.0000209322185880
1.3400000000000001 0.0000000000000000 0.0002292143098849
1.3400000000000001 0.0500000000000000 0.0000098096036699
1.3400000000000001 0.1000000000000001 0.0000346369620922
1.3400000000000001 0.1500000000000000 0.0000095925176255
1.3400000000000001 0.2000000000000001 0.0000125234836428
1.3400000000000001 0.2500000000000000 0.0001306120392854
1.3400000000000001 0.3000000000000000 0.0000490989602814
1.3400000000000001 0.3500000000000001 0.0002493439851519
1.3400000000000001 0.4000000000000000 0.0001429674900846
1.3400000000000001 0.4500000000000001 0.0002240802491417
1.3400000000000001 0.5000000000000000 0.0004273489321678
1.3600000000000001 -0.5000000000000000 0.0000486052342341
1.3600000000000001 -0.4500000000000000 0.0000352125455769
1.3600000000000001 -0.4000000000000000 0.0000069010446340
1.3600000000000001 -0.3500000000000000 0.0000763750750398
1.3600000000000001 -0.3000000000000000 0.0001047987884726
1.3600000000000001 -0.2500000000000000 0.0000129475132825
1.3600000000000001 -0.2000000000000000 0.0005355330496280
1.3600000000000001 -0.1499999999999999 0.0000007692953833
1.3600000000000001 -0.1000000000000000 0.0001724333763301
1.3600000000000001 -0.0500000000000000 0.0000361864034848
1.3600000000000001 0.0000000000000000 0.0002394217361501
1.3600000000000001 0.0500000000000000 0.0000124548813117
1.3600000000000001 0.1000000000000001 0.0000176994990755
1.3600000000000001 0.1500000000000000 0.0000049658670007
1.3600000000000001 0.2000000000000001 0.0000885234569548
1.3600000000000001 0.2500000000000000 0.0000053710412642
1.3600000000000001 0.3000000000000000 0.0001013295339768
1.3600000000000001 0.3500000000000001 0.0000254853135763
1.3600000000000001 0.4000000000000000 0.0002821857324805
1.3600000000000001 0.4500000000000001 0.0003371780909820
1.3600000000000001 0.5000000000000000 0.0003490421481182
1.3800000000000003 -0.5000000000000000 0.0000826845239017
1.3800000000000003 -0.4500000000000000 0.0000192646682965
1.3800000000000003 -0.4000000000000000 0.0000604053218993
1.3800000000000003 -0.3500000000000000 0.0000804766971997
1.3800000000000003 -0.3000000000000000 0.0000146525368223
1.3800000000000003 -0.2500000000000000 0.0000018996156761
1.3800000000000003 -0.2000000000000000 0.0001482074223905
1.3800000000000003 -0.1499999999999999 0.0000062082611386
1.3800000000000003 -0.1000000000000000 0.0000054214454775
1.3800000000000003 -0.0500000000000000 0.0000232645827919
1.3800000000000003 0.0000000000000000 0.0002265068113507
1.3800000000000003 0.0500000000000000 0.0000000782809771
1.3800000000000003 0.1000000000000001 0.0000170346654591
1.3800000000000003 0.1500000000000000 0.0000055332361250
1.3800000000000003 0.2000000000000001 0.0008770737465025
1.3800000000000003 0.2500000000000000 0.0001140530853932
1.3800000000000003 0.3000000000000000 0.0001405956206604
1.3800000000000003 0.3500000000000001 0.0003066006970202
1.3800000000000003 0.4000000000000000 0.0002115427778944
1.3800000000000003 0.4500000000000001 0.0004836501183652
1.3800000000000003 0.5000000000000000 0.0006746889318777
1.4000000000000004 -0.5000000000000000 0.0000367383807294
1.4000000000000004 -0.4500000000000000 0.0000076884857418
1.4000000000000004 -0.4000000000000000 0.0000285824219461
1.4000000000000004 -0.3500000000000000 0.0004825277447713
1.4000000000000004 -0.3000000000000000 0.0001148007705396
1.4000000000000004 -0.2500000000000000 0.0000110615721698
1.4000000000000004 -0.2000000000000000 0.0000681939131838
1.4000000000000004 -0.1499999999999999 0.0001657031274865
1.4000000000000004 -0.1000000000000000 0.0000260610712932
1.4000000000000004 -0.0500000000000000 0.0000185050941674
1.4000000000000004 0.0000000000000000 0.0002312452341156
1.4000000000000004 0.0500000000000000 0.0000173974648871
1.4000000000000004 0.1000000000000001 0.0000086989771281
1.4000000000000004 0.1500000000000000 0.0000864788471824
1.4000000000000004 0.2000000000000001 0.0000997614432304
1.4000000000000004 0.2500000000000000 0.0000977361083619
1.4000000000000004 0.3000000000000000 0.0001410053987302
1.4000000000000004 0.3500000000000001 0.0000657643744570
1.4000000000000004 0.4000000000000000 0.0003393345438568
1.4000000000000004 0.4500000000000001 0.0004609060955802
1.4000000000000004 0.5000000000000000 0.0006859565316648
1.4200000000000002 -0.5000000000000000 0.0005902330619831
1.4200000000000002 -0.4500000000000000 0.0000935180886074
1.4200000000000002 -0.4000000000000000 0.0001099137532253
1.4200000000000002 -0.3500000000000000 0.0005872718384598
1.4200000000000002 -0.3000000000000000 0.0000434175172875
1.4200000000000002 -0.2500000000000000 0.0004064504169704
1.4200000000000002 -0.2000000000000000 0.0001166569622150
1.4200000000000002 -0.1499999999999999 0.0000431225648982
1.4200000000000002 -0.1000000000000000 0.0000259672605721
1.4200000000000002 -0.0500000000000000 0.0000142929253185
1.4200000000000002 0.0000000000000000 0.0002178220308272
1.4200000000000002 0.0500000000000000 0.0000068104037446
1.4200000000000002 0.1000000000000001 0.0001350722016064
1.4200000000000002 0.1500000000000000 0.0001148340202269
1.4200000000000002 0.2000000000000001 0.0009424324020439
1.4200000000000002 0.2500000000000000 0.0002863298263869
1.4200000000000002 0.3000000000000000 0.0007271310227162
1.4200000000000002 0.3500000000000001 0.0004120309561786
1.4200000000000002 0.4000000000000000 0.0005439977201473
1.4200000000000002 0.4500000000000001 0.0002450473511464
1.4200000000000002 0.5000000000000000 0.0006735951782763
1.4399999999999999 -0.5000000000000000 0.0000650587147892
1.4399999999999999 -0.4500000000000000 0.0000938767936673
1.4399999999999999 -0.4000000000000000 0.0000011694312719
1.4399999999999999 -0.3500000000000000 0.0002348276128726
1.4399999999999999 -0.3000000000000000 0.0005982124307842
1.4399999999999999 -0.2500000000000000 0.0000374161781069
1.4399999999999999 -0.2000000000000000 0.0000555830546440
1.4399999999999999 -0.1499999999999999 0.0000054673159726
1.4399999999999999 -0.1000000000000000 0.0000573072754346
1.4399999999999999 -0.0500000000000000 0.0000184682784740
1.4399999999999999 0.0000000000000000 0.0002161090827299
1.4399999999999999 0.0500000000000000 0.0000265057384409
1.4399999999999999 0.1000000000000001 0.0000686646372741
1.4399999999999999 0.1500000000000000 0.0001029925151751
1.4399999999999999 0.2000000000000001 0.0000982251474030
1.4399999999999999 0.2500000000000000 0.0001314498677597
1.4399999999999999 0.3000000000000000 0.0001513763760878
1.4399999999999999 0.3500000000000001 0.0002779310062281
1.4399999999999999 0.4000000000000000 0.0003335292390316
1.4399999999999999 0.4500000000000001 0.0001842920294843
1.4399999999999999 0.5000000000000000 0.0007432479478110
1.4600000000000000 -0.5000000000000000 0.0000978221469694
1.4600000000000000 -0.4500000000000000 0.0003994243129246
1.4600000000000000 -0.4000000000000000 0.0000067874627287
1.4600000000000000 -0.3500000000000000 0.0001046131658663
1.4600000000000000 -0.3000000000000000 0.0003661601829102
1.4600000000000000 -0.2500000000000000 0.0003338468988571
1.4600000000000000 -0.2000000000000000 0.0000092830211659
1.4600000000000000 -0.1499999999999999 0.0000575728620828
1.4600000000000000 -0.1000000000000000 0.0000110260187176
1.4600000000000000 -0.0500000000000000 0.0000452768474452
1.4600000000000000 0.0000000000000000 0.0001863746834485
1.4600000000000000 0.0500000000000000 0.0000328148899913
1.4600000000000000 0.1000000000000001 0.0000488530073693
1.4600000000000000 0.1500000000000000 0.0000799452325254
1.4600000000000000 0.2000000000000001 0.0001035350156255
1.4600000000000000 0.2500000000000000 0.0001499412293230
1.4600000000000000 0.3000000000000000 0.0002524989295885
1.4600000000000000 0.3500000000000001 0.0002578822283813
1.4600000000000000 0.4000000000000000 0.0006464248507680
1.4600000000000000 0.4500000000000001 0.0009375533438679
1.4600000000000000 0.5000000000000000 0.0009246231038407
1.4800000000000002 -0.5000000000000000 0.0001739197259818
1.4800000000000002 -0.4500000000000000 0.0001339290470404
1.4800000000000002 -0.4000000000000000 0.0001522448633388
1.4800000000000002 -0.3500000000000000 0.0000483847704830
1.4800000000000002 -0.3000000000000000 0.0000315913467747
1.4800000000000002 -0.2500000000000000 0.0000000561942421
1.4800000000000002 -0.2000000000000000 0.0000132913731717
1.4800000000000002 -0.1499999999999999 0.0000272037306696
1.4800000000000002 -0.1000000000000000 0.0000680298699199
1.4800000000000002 -0.0500000000000000 0.0000514568160738
1.4800000000000002 0.0000000000000000 0.0002109188243399
1.4800000000000002 0.0500000000000000 0.0000343624148461
1.4800000000000002 0.1000000000000001 0.0001116453925459
1.4800000000000002 0.1500000000000000 0.0004792613792949
1.4800000000000002 0.2000000000000001 0.0000885823667102
1.4800000000000002 0.2500000000000000 0.0001453938338087
1.4800000000000002 0.3000000000000000 0.0000711174787205
1.4800000000000002 0.3500000000000001 0.0003750207456247
1.4800000000000002 0.4000000000000000 0.0020726017160913
1.4800000000000002 0.4500000000000001 0.0003551727587997
1.4800000000000002 0.5000000000000000 0.0009919153286117
1.5000000000000000 -0.5000000000000000 0.0000730337139024
1.5000000000000000 -0.4500000000000000 0.0001397067680089
1.5000000000000000 -0.4000000000000000 0.0000890305865994
1.5000000000000000 -0.3500000000000000 0.0000150290893195
1.5000000000000000 -0.3000000000000000 0.0000204041444220
1.5000000000000000 -0.2500000000000000 0.0000601974025287
1.5000000000000000 -0.2000000000000000 0.0000553351564622
1.5000000000000000 -0.1499999999999999 0.0000745997900665
1.5000000000000000 -0.1000000000000000 0.0000600403103759
1.5000000000000000 -0.0500000000000000 0.0000267977293749
1.5000000000000000 0.0000000000000000 0.0001957579915495
1.5000000000000000 0.0500000000000000 0.0000403006068428
1.5000000000000000 0.1000000000000001 0.0000185862524009
1.5000000000000000 0.1500000000000000 0.0000401135557036
1.5000000000000000 0.2000000000000001 0.0000805631893766
1.5000000000000000 0.2500000000000000 0.0000992427489690
1.5000000000000000 0.3000000000000000 0.0001973675303018
1.5000000000000000 0.3500000000000001 0.0003521540069998
1.5000000000000000 0.4000000000000000 0.0002954195779524
1.5000000000000000 0.4500000000000001 0.0002684253008265
1.5000000000000000 0.5000000000000000 0.0000440844602467


==> figures/gradients/verification_2D/2.5e-4/plot_data_4.txt <==
0.00000000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047
0.00200000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047
0.00400000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000048
0.00600000 0.00000039 0.00000019 0.00000047 0.00000039 0.00000019 0.00000049 0.00000039 0.00000019 0.00000053
0.00800000 0.00000039 0.00000019 0.00000049 0.00000039 0.00000019 0.00000056 0.00000039 0.00000019 0.00000075
0.01000000 0.00000039 0.00000019 0.00000053 0.00000039 0.00000019 0.00000083 0.00000039 0.00000019 0.00000171
0.01200000 0.00000039 0.00000019 0.00000065 0.00000039 0.00000019 0.00000173 0.00000039 0.00000022 0.00000563
0.01400000 0.00000039 0.00000019 0.00000102 0.00000039 0.00000021 0.00000478 0.00000039 0.00000033 0.00001927
0.01600000 0.00000039 0.00000020 0.00000205 0.00000039 0.00000029 0.00001390 0.00000040 0.00000080 0.00005685
0.01800000 0.00000039 0.00000022 0.00000474 0.00000040 0.00000055 0.00003657 0.00000041 0.00000271 0.00013626
0.02000000 0.00000039 0.00000029 0.00001093 0.00000040 0.00000145 0.00008217 0.00000049 0.00001003 0.00027346
0.02200000 0.00000040 0.00000049 0.00002310 0.00000043 0.00000433 0.00015940 0.00000081 0.00003333 0.00048123
0.02400000 0.00000040 0.00000101 0.00004385 0.00000054 0.00001302 0.00027528 0.00000209 0.00009071 0.00077022
0.02600000 0.00000042 0.00000239 0.00007553 0.00000090 0.00003515 0.00043589 0.00000716 0.00020177 0.00114998
0.02800000 0.00000047 0.00000580 0.00012015 0.00000205 0.00008087 0.00064645 0.00002457 0.00038271 0.00162864
0.03000000 0.00000061 0.00001335 0.00017941 0.00000575 0.00016007 0.00091162 0.00007190 0.00064662 0.00221353
0.03200000 0.00000096 0.00002774 0.00025485 0.00001666 0.00028100 0.00123567 0.00017115 0.00100483 0.00291120
0.03400000 0.00000190 0.00005180 0.00034784 0.00004372 0.00045032 0.00162247 0.00034191 0.00146730 0.00372778
0.03600000 0.00000424 0.00008809 0.00045965 0.00009839 0.00067402 0.00207558 0.00059988 0.00204251 0.00466899
0.03800000 0.00000973 0.00013881 0.00059147 0.00019140 0.00095735 0.00259846 0.00095811 0.00273817 0.00574016
0.04000000 0.00002100 0.00020585 0.00074442 0.00033154 0.00130496 0.00319428 0.00142811 0.00356121 0.00694633
0.04200000 0.00004116 0.00029085 0.00091957 0.00052633 0.00172120 0.00386603 0.00201983 0.00451818 0.00829205
0.04400000 0.00007325 0.00039534 0.00111794 0.00078211 0.00221006 0.00461653 0.00274188 0.00561515 0.00978150
0.04600000 0.00011994 0.00052068 0.00134051 0.00110455 0.00277521 0.00544830 0.00360219 0.00685782 0.01141867
0.04800000 0.00018351 0.00066816 0.00158818 0.00149875 0.00342022 0.00636386 0.00460803 0.00825160 0.01320717
0.05000000 0.00026591 0.00083900 0.00186182 0.00196937 0.00414838 0.00736555 0.00576616 0.00980153 0.01515039
0.05200000 0.00036889 0.00103434 0.00216226 0.00252067 0.00496281 0.00845552 0.00708291 0.01151224 0.01725144
0.05400000 0.00049402 0.00125529 0.00249031 0.00315669 0.00586650 0.00963584 0.00856429 0.01338795 0.01951317
0.05600000 0.00064277 0.00150289 0.00284670 0.00388121 0.00686221 0.01090833 0.01021604 0.01543242 0.02193803
0.05800000 0.00081649 0.00177814 0.00323214 0.00469780 0.00795246 0.01227469 0.01204340 0.01764937 0.02452813
0.06000000 0.00101648 0.00208203 0.00364729 0.00560987 0.00913968 0.01373651 0.01405125 0.02004206 0.02728537
0.06200000 0.00124394 0.00241544 0.00409279 0.00662060 0.01042610 0.01529518 0.01624403 0.02261346 0.03021123
0.06400000 0.00150006 0.00277924 0.00456920 0.00773302 0.01181387 0.01695199 0.01862575 0.02536618 0.03330684
0.06600000 0.00178594 0.00317424 0.00507707 0.00894996 0.01330494 0.01870802 0.02120021 0.02830237 0.03657294
0.06800000 0.00210264 0.00360122 0.00561690 0.01027401 0.01490103 0.02056423 0.02397074 0.03142374 0.04001013
0.07000000 0.00245119 0.00406092 0.00618914 0.01170763 0.01660378 0.02252140 0.02694029 0.03473162 0.04361848
0.07200000 0.00283257 0.00455402 0.00679421 0.01325318 0.01841452 0.02458009 0.03011134 0.03822694 0.04739761
0.07400000 0.00324770 0.00508115 0.00743248 0.01491273 0.02033454 0.02674073 0.03348584 0.04191015 0.05134677
0.07600000 0.00369744 0.00564293 0.00810426 0.01668822 0.02236479 0.02900354 0.03706512 0.04578100 0.05546457
0.07800000 0.00418264 0.00623989 0.00880985 0.01858135 0.02450602 0.03136856 0.04085020 0.04983880 0.05974922
0.08000000 0.00470407 0.00687252 0.00954945 0.02059359 0.02675877 0.03383556 0.04484122 0.05408204 0.06419839
0.08200000 0.00526249 0.00754127 0.01032325 0.02272621 0.02912329 0.03640410 0.04903750 0.05850851 0.06880906
0.08400000 0.00585856 0.00824651 0.01113137 0.02498011 0.03159961 0.03907351 0.05343739 0.06311506 0.07357757
0.08600000 0.00649292 0.00898858 0.01197388 0.02735597 0.03418739 0.04184282 0.05803819 0.06789772 0.07849955
0.08800000 0.00716614 0.00976773 0.01285077 0.02985413 0.03688594 0.04471082 0.06283585 0.07285132 0.08356979
0.09000000 0.00787875 0.01058416 0.01376200 0.03247450 0.03969427 0.04767594 0.06782479 0.07796955 0.08878205
0.09200000 0.00863118 0.01143798 0.01470744 0.03521658 0.04261083 0.05073628 0.07299777 0.08324470 0.09412916
0.09400000 0.00942381 0.01232922 0.01568690 0.03807933 0.04563373 0.05388954 0.07834524 0.08866731 0.09960249
0.09600000 0.01025692 0.01325783 0.01670009 0.04106112 0.04876050 0.05713301 0.08385506 0.09422584 0.10519171
0.09800000 0.01113071 0.01422368 0.01774668 0.04415958 0.05198804 0.06046350 0.08951171 0.09990613 0.11088470
0.10000000 0.01204528 0.01522650 0.01882621 0.04737153 0.05531262 0.06387727 0.09529509 0.10568998 0.11666550
0.10200000 0.01300060 0.01626593 0.01993814 0.05069286 0.05872964 0.06736988 0.10117533 0.11155128 0.12251194
0.10400000 0.01399652 0.01734148 0.02108183 0.05411819 0.06223355 0.07093604 0.10710923 0.11745435 0.12839524
0.10600000 0.01503273 0.01845250 0.02225648 0.05764080 0.06581758 0.07456943 0.11305273 0.12336685 0.13429110
0.10800000 0.01610875 0.01959821 0.02346119 0.06125199 0.06947318 0.07826188 0.11898078 0.12927089 0.14018659
0.11000000 0.01722390 0.02077761 0.02469486 0.06494027 0.07318883 0.08200214 0.12488092 0.13515765 0.14607419
0.11200000 0.01837726 0.02198949 0.02595619 0.06868877 0.07694830 0.08577595 0.13074585 0.14102092 0.15194854
0.11400000 0.01956762 0.02323239 0.02724362 0.07247454 0.08073322 0.08957071 0.13657027 0.14685605 0.15780506
0.11600000 0.02079344 0.02450449 0.02855522 0.07627593 0.08453070 0.09337926 0.14235022 0.15265899 0.16363983
0.11800000 0.02205272 0.02580352 0.02988843 0.08008054 0.08833392 0.09719745 0.14808242 0.15842646 0.16944928
0.12000000 0.02334289 0.02712651 0.03123991 0.08388209 0.09213909 0.10102242 0.15376421 0.16415544 0.17523015
0.12200000 0.02466047 0.02846942 0.03260594 0.08767677 0.09594333 0.10485166 0.15939320 0.16984327 0.18097926
0.12400000 0.02600056 0.02982745 0.03398359 0.09146174 0.09974424 0.10868293 0.16496755 0.17548769 0.18669370
0.12600000 0.02735702 0.03119645 0.03537115 0.09523465 0.10353968 0.11251411 0.17048577 0.18108643 0.19237064
0.12800000 0.02872413 0.03257386 0.03676758 0.09899345 0.10732764 0.11634317 0.17594671 0.18663781 0.19800753
0.13000000 0.03009819 0.03395828 0.03817211 0.10273628 0.11110625 0.12016824 0.18134960 0.19214011 0.20360200
0.13200000 0.03147725 0.03534878 0.03958407 0.10646148 0.11487376 0.12398741 0.18669389 0.19759221 0.20915205
0.13400000 0.03286009 0.03674458 0.04100285 0.11016760 0.11862857 0.12779881 0.19197971 0.20299305 0.21465585
0.13600000 0.03424580 0.03814504 0.04242785 0.11385323 0.12236912 0.13160069 0.19720733 0.20834208 0.22011199
0.13800000 0.03563366 0.03954956 0.04385849 0.11751716 0.12609399 0.13539129 0.20237794 0.21363901 0.22551939
0.14000000 0.03702302 0.04095754 0.04529417 0.12115829 0.12980184 0.13916898 0.20749281 0.21888410 0.23087744
0.14200000 0.03841329 0.04236839 0.04673430 0.12477563 0.13349145 0.14293214 0.21255425 0.22407798 0.23618590
0.14400000 0.03980390 0.04378156 0.04817829 0.12836838 0.13716164 0.14667936 0.21756505 0.22922194 0.24144505
0.14600000 0.04119430 0.04519648 0.04962554 0.13193583 0.14081133 0.15040935 0.22252910 0.23431789 0.24665561
0.14800000 0.04258394 0.04661260 0.05107545 0.13547749 0.14443964 0.15412090 0.22745120 0.23936861 0.25181896
0.15000000 0.04397230 0.04802939 0.05252743 0.13899302 0.14804579 0.15781307 0.23233814 0.24437717 0.25693701
0.15200000 0.04535891 0.04944632 0.05398090 0.14248224 0.15162926 0.16148506 0.23720155 0.24934887 0.26201205
0.15400000 0.04674327 0.05086289 0.05543530 0.14594523 0.15518964 0.16513619 0.24205930 0.25429259 0.26704801
0.15600000 0.04812495 0.05227861 0.05689008 0.14938221 0.15872672 0.16876604 0.24692783 0.25922210 0.27205142
0.15800000 0.04950353 0.05369301 0.05834473 0.15279369 0.16224050 0.17237436 0.25181673 0.26415075 0.27703239
0.16000000 0.05087861 0.05510564 0.05979877 0.15618045 0.16573113 0.17596116 0.25673139 0.26908704 0.28200158
0.16200000 0.05224985 0.05651608 0.06125176 0.15954352 0.16919909 0.17952654 0.26167484 0.27403618 0.28696654
0.16400000 0.05361690 0.05792394 0.06270326 0.16288433 0.17264507 0.18307092 0.26664867 0.27900158 0.29193260
0.16600000 0.05497948 0.05932885 0.06415292 0.16620467 0.17607001 0.18659503 0.27165353 0.28398537 0.29690373
0.16800000 0.05633732 0.06073049 0.06560043 0.16950660 0.17947534 0.19009974 0.27668958 0.28898898 0.30188306
0.17000000 0.05769021 0.06212857 0.06704550 0.17279320 0.18286267 0.19358631 0.28175653 0.29401328 0.30687333
0.17200000 0.05903797 0.06352283 0.06848790 0.17606902 0.18623425 0.19705631 0.28685393 0.29905899 0.31187745
0.17400000 0.06038044 0.06491308 0.06992750 0.17934082 0.18959360 0.20051172 0.29198113 0.30412706 0.31689912
0.17600000 0.06171754 0.06629914 0.07136416 0.18261638 0.19294587 0.20395526 0.29713725 0.30921897 0.32194256
0.17800000 0.06304919 0.06768090 0.07279783 0.18590169 0.19629747 0.20739084 0.30232141 0.31433668 0.32701113
0.18000000 0.06437539 0.06905830 0.07422853 0.18920054 0.19965413 0.21082354 0.30753283 0.31948231 0.33210612
0.18200000 0.06569620 0.07043132 0.07565631 0.19251525 0.20302005 0.21425855 0.31277083 0.32465712 0.33722749
0.18400000 0.06701172 0.07180001 0.07708127 0.19584741 0.20639822 0.21770045 0.31803470 0.32986080 0.34237492
0.18600000 0.06832212 0.07316449 0.07850358 0.19919808 0.20979092 0.22115316 0.32332362 0.33509218 0.34754810
0.18800000 0.06962765 0.07452495 0.07992347 0.20256804 0.21320002 0.22462006 0.32863590 0.34034972 0.35274683
0.19000000 0.07092863 0.07588164 0.08134119 0.20595784 0.21662737 0.22810365 0.33396826 0.34563173 0.35797104
0.19200000 0.07222547 0.07723492 0.08275707 0.20936789 0.22007452 0.23160501 0.33931473 0.35093598 0.36322067
0.19400000 0.07351872 0.07858522 0.08417149 0.21279863 0.22354247 0.23512415 0.34466614 0.35625891 0.36849507
0.19600000 0.07480901 0.07993311 0.08558493 0.21625054 0.22703141 0.23866069 0.35001217 0.36159488 0.37379213
0.19800000 0.07609723 0.08127925 0.08699793 0.21972418 0.23054093 0.24221421 0.35534552 0.36693661 0.37910792
0.20000000 0.07738452 0.08262451 0.08841111 0.22321995 0.23407052 0.24578451 0.36066310 0.37227723 0.38443690
0.20200000 0.07867240 0.08396999 0.08982522 0.22673782 0.23761985 0.24937166 0.36596457 0.37761228 0.38977269
0.20400000 0.07996265 0.08531719 0.09124113 0.23027731 0.24118867 0.25297585 0.37125088 0.38293917 0.39510978
0.20600000 0.08125706 0.08666791 0.09265989 0.23383787 0.24477689 0.25659745 0.37652322 0.38825658 0.40044435
0.20800000 0.08255708 0.08802395 0.09408263 0.23741887 0.24838452 0.26023699 0.38178260 0.39356400 0.40577406
0.21000000 0.08386380 0.08938663 0.09551041 0.24101964 0.25201164 0.26389509 0.38702976 0.39886122 0.41109747
0.21200000 0.08517796 0.09075658 0.09694395 0.24463955 0.25565832 0.26757224 0.39226523 0.40414817 0.41641365
0.21400000 0.08649998 0.09213388 0.09838356 0.24827787 0.25932461 0.27126871 0.39748955 0.40942466 0.42172200
0.21600000 0.08783000 0.09351836 0.09982928 0.25193376 0.26301030 0.27498435 0.40270362 0.41469037 0.42702195
0.21800000 0.08916792 0.09490977 0.10128100 0.25560626 0.26671480 0.27871858 0.40790908 0.41994511 0.43231302
0.22000000 0.09051353 0.09630786 0.10273858 0.25929397 0.27043702 0.28247049 0.41310850 0.42518863 0.43759462
0.22200000 0.09186658 0.09771245 0.10420190 0.26299468 0.27417546 0.28623895 0.41830500 0.43042087 0.44286612
0.22400000 0.09322688 0.09912341 0.10567089 0.26670514 0.27792816 0.29002252 0.42350189 0.43564212 0.44812706
0.22600000 0.09459426 0.10054067 0.10714552 0.27042127 0.28169272 0.29381964 0.42870272 0.44085330 0.45337702
0.22800000 0.09596863 0.10196424 0.10862582 0.27413899 0.28546640 0.29762858 0.43391125 0.44605636 0.45861570
0.23000000 0.09734996 0.10339415 0.11011185 0.27785538 0.28924612 0.30144750 0.43913131 0.45125452 0.46384322
0.23200000 0.09873822 0.10483044 0.11160368 0.28156868 0.29302886 0.30527440 0.44436602 0.45645193 0.46905994
0.23400000 0.10013343 0.10627320 0.11310143 0.28527801 0.29681203 0.30910716 0.44961763 0.46165302 0.47426685
0.23600000 0.10153562 0.10772252 0.11460522 0.28898305 0.30059379 0.31294358 0.45488725 0.46686168 0.47946580
0.23800000 0.10294483 0.10917850 0.11611518 0.29268370 0.30437306 0.31678164 0.46017512 0.47208077 0.48465952
0.24000000 0.10436107 0.11064122 0.11763142 0.29638000 0.30814918 0.32061962 0.46548087 0.47731209 0.48985150
0.24200000 0.10578438 0.11211073 0.11915405 0.30007230 0.31192172 0.32445627 0.47080367 0.48255653 0.49504519
0.24400000 0.10721476 0.11358707 0.12068313 0.30376113 0.31569041 0.32829075 0.47614233 0.48781441 0.50024346
0.24600000 0.10865216 0.11507024 0.12221870 0.30744738 0.31945506 0.33212243 0.48149558 0.49308566 0.50544852
0.24800000 0.11009652 0.11656019 0.12376079 0.31113233 0.32321551 0.33595079 0.48686186 0.49837000 0.51066183
0.25000000 0.11154772 0.11805687 0.12530937 0.31481729 0.32697161 0.33977536 0.49223950 0.50366718 0.51588425
0.25200000 0.11300559 0.11956015 0.12686438 0.31850343 0.33072330 0.34359574 0.49762689 0.50897670 0.52111642
0.25400000 0.11446994 0.12106989 0.12842573 0.32219176 0.33447073 0.34741154 0.50302211 0.51429797 0.52635880
0.25600000 0.11594049 0.12258592 0.12999330 0.32588299 0.33821437 0.35122240 0.50842310 0.51963022 0.53161177
0.25800000 0.11741693 0.12410802 0.13156695 0.32957770 0.34195518 0.35502798 0.51382762 0.52497236 0.53687573
0.26000000 0.11889889 0.12563596 0.13314649 0.33327642 0.34569441 0.35882799 0.51923312 0.53032302 0.54215106
0.26200000 0.12038597 0.12716947 0.13473174 0.33697966 0.34943335 0.36262237 0.52463673 0.53568058 0.54743801
0.26400000 0.12187771 0.12870827 0.13632248 0.34068798 0.35317323 0.36641128 0.53003578 0.54104316 0.55273654
0.26600000 0.12337363 0.13025203 0.13791849 0.34440191 0.35691508 0.37019533 0.53542760 0.54640875 0.55804632
0.26800000 0.12487317 0.13180041 0.13951953 0.34812206 0.36065973 0.37397562 0.54080991 0.55177541 0.56336646
0.27000000 0.12637576 0.13335304 0.14112534 0.35184916 0.36440789 0.37775365 0.54618080 0.55714130 0.56869582
0.27200000 0.12788077 0.13490955 0.14273565 0.35558392 0.36816027 0.38153094 0.55153858 0.56250498 0.57403313
0.27400000 0.12938756 0.13646952 0.14435016 0.35932700 0.37191752 0.38530898 0.55688194 0.56786526 0.57937703
0.27600000 0.13089557 0.13803251 0.14596859 0.36307888 0.37568033 0.38908902 0.56220975 0.57322118 0.58472651
0.27800000 0.13240428 0.13959809 0.14759062 0.36683966 0.37944953 0.39287220 0.56752101 0.57857189 0.59008066
0.28000000 0.13391340 0.14116577 0.14921591 0.37060915 0.38322592 0.39665952 0.57281489 0.58391665 0.59543867
0.28200000 0.13542275 0.14273509 0.15084415 0.37438685 0.38701026 0.40045191 0.57809072 0.58925450 0.60079984
0.28400000 0.13693232 0.14430563 0.15247497 0.37817203 0.39080320 0.40425027 0.58334791 0.59458451 0.60616342
0.28600000 0.13844221 0.14587703 0.15410803 0.38196379 0.39460513 0.40805549 0.58858612 0.59990550 0.61152855
0.28800000 0.13995270 0.14744904 0.15574294 0.38576119 0.39841618 0.41186845 0.59380507 0.60521615 0.61689427
0.29000000 0.14146410 0.14902152 0.15737935 0.38956317 0.40223625 0.41568988 0.59900483 0.61051509 0.62225952
0.29200000 0.14297677 0.15059445 0.15901693 0.39336877 0.40606503 0.41952043 0.60418548 0.61580089 0.62762305
0.29400000 0.14449106 0.15216785 0.16065542 0.39717690 0.40990208 0.42336062 0.60934706 0.62107206 0.63298365
0.29600000 0.14600726 0.15374181 0.16229469 0.40098654 0.41374684 0.42721094 0.61448978 0.62632735 0.63833997
0.29800000 0.14752558 0.15531654 0.16393468 0.40479669 0.41759865 0.43107171 0.61961365 0.63156540 0.64369058
0.30000000 0.14904615 0.15689229 0.16557544 0.40860629 0.42145687 0.43494306 0.62471858 0.63678511 0.64903394
0.30200000 0.15056909 0.15846940 0.16721707 0.41241435 0.42532073 0.43882500 0.62980443 0.64198536 0.65436797
0.30400000 0.15209443 0.16004822 0.16885970 0.41621983 0.42918944 0.44271741 0.63487096 0.64716522 0.65969036
0.30600000 0.15362217 0.16162910 0.17050345 0.42002170 0.43306212 0.44662004 0.63991795 0.65232387 0.66499850
0.30800000 0.15515228 0.16321231 0.17214851 0.42381903 0.43693789 0.45053246 0.64494509 0.65746047 0.67028988
0.31000000 0.15668469 0.16479809 0.17379508 0.42761072 0.44081578 0.45445419 0.64995210 0.66257446 0.67556238
0.31200000 0.15821930 0.16638657 0.17544343 0.43139570 0.44469475 0.45838458 0.65493880 0.66766513 0.68081421
0.31400000 0.15975602 0.16797787 0.17709382 0.43517295 0.44857369 0.46232294 0.65990485 0.67273203 0.68604397
0.31600000 0.16129469 0.16957198 0.17874653 0.43894126 0.45245138 0.46626829 0.66485001 0.67777483 0.69125069
0.31800000 0.16283519 0.17116893 0.18040178 0.44269950 0.45632652 0.47021960 0.66977397 0.68279332 0.69643358
0.32000000 0.16437734 0.17276869 0.18205972 0.44644660 0.46019767 0.47417558 0.67467666 0.68778753 0.70159208
0.32200000 0.16592097 0.17437119 0.18372048 0.45018156 0.46406333 0.47813477 0.67955801 0.69275763 0.70672570
0.32400000 0.16746590 0.17597636 0.18538412 0.45390355 0.46792189 0.48209555 0.68441822 0.69770384 0.71183424
0.32600000 0.16901195 0.17758412 0.18705071 0.45761189 0.47177167 0.48605614 0.68925788 0.70262632 0.71691726
0.32800000 0.17055893 0.17919437 0.18872026 0.46130604 0.47561101 0.49001469 0.69407777 0.70752543 0.72197464
0.33000000 0.17210667 0.18080698 0.19039282 0.46498561 0.47943826 0.49396921 0.69887877 0.71240142 0.72700613
0.33200000 0.17365500 0.18242185 0.19206841 0.46865023 0.48325194 0.49791769 0.70366187 0.71725494 0.73201173
0.33400000 0.17520376 0.18403886 0.19374706 0.47229957 0.48705064 0.50185816 0.70842788 0.72208662 0.73699133
0.33600000 0.17675285 0.18565789 0.19542880 0.47593341 0.49083312 0.50578870 0.71317781 0.72689743 0.74194505
0.33800000 0.17830214 0.18727884 0.19711363 0.47955144 0.49459818 0.50970741 0.71791235 0.73168828 0.74687290
0.34000000 0.17985157 0.18890161 0.19880154 0.48315350 0.49834479 0.51361248 0.72263271 0.73646028 0.75177523
0.34200000 0.18140106 0.19052607 0.20049253 0.48673947 0.50207198 0.51750214 0.72733947 0.74121451 0.75665247
0.34400000 0.18295059 0.19215212 0.20218657 0.49030929 0.50577897 0.52137463 0.73203377 0.74595191 0.76150542
0.34600000 0.18450014 0.19377963 0.20388360 0.49386300 0.50946515 0.52522823 0.73671645 0.75067368 0.76633505
0.34800000 0.18604964 0.19540849 0.20558356 0.49740071 0.51313004 0.52906118 0.74138882 0.75538077 0.77114224
0.35000000 0.18759906 0.19703857 0.20728635 0.50092266 0.51677330 0.53287190 0.74605163 0.76007427 0.77592830
0.35200000 0.18914830 0.19866973 0.20899189 0.50442932 0.52039471 0.53665901 0.75070575 0.76475548 0.78069400
0.35400000 0.19069722 0.20030185 0.21070005 0.50792140 0.52399422 0.54042129 0.75535180 0.76942538 0.78544080
0.35600000 0.19224567 0.20193475 0.21241069 0.51139974 0.52757200 0.54415790 0.75999006 0.77408565 0.79016935
0.35800000 0.19379344 0.20356829 0.21412365 0.51486526 0.53112844 0.54786833 0.76462061 0.77873700 0.79488111
0.36000000 0.19534031 0.20520224 0.21583873 0.51831879 0.53466438 0.55155232 0.76924367 0.78338092 0.79957690
0.36200000 0.19688603 0.20683637 0.21755571 0.52176115 0.53818095 0.55520996 0.77385885 0.78801770 0.80425841
0.36400000 0.19843035 0.20847036 0.21927434 0.52519307 0.54167928 0.55884200 0.77846633 0.79264825 0.80892690
0.36600000 0.19997302 0.21010385 0.22099434 0.52861533 0.54516052 0.56244946 0.78306568 0.79727262 0.81358437
0.36800000 0.20151382 0.21173646 0.22271539 0.53202860 0.54862580 0.56603371 0.78765657 0.80189096 0.81823200
0.37000000 0.20305257 0.21336778 0.22443711 0.53543361 0.55207629 0.56959607 0.79223862 0.80650355 0.82287148
0.37200000 0.20458908 0.21499741 0.22615911 0.53883103 0.55551303 0.57313789 0.79681107 0.81111026 0.82750344
0.37400000 0.20612323 0.21662498 0.22788095 0.54222161 0.55893715 0.57666050 0.80137358 0.81571143 0.83212899
0.37600000 0.20765490 0.21825017 0.22960216 0.54560610 0.56234974 0.58016509 0.80592523 0.82030676 0.83674853
0.37800000 0.20918398 0.21987268 0.23132222 0.54898532 0.56575188 0.58365293 0.81046562 0.82489632 0.84136234
0.38000000 0.21071039 0.22149222 0.23304064 0.55236019 0.56914465 0.58712531 0.81499406 0.82947973 0.84597119
0.38200000 0.21223401 0.22310858 0.23475692 0.55573172 0.57252918 0.59058346 0.81951023 0.83405661 0.85057471
0.38400000 0.21375477 0.22472153 0.23647057 0.55910082 0.57590661 0.59402862 0.82401387 0.83862651 0.85517363
0.38600000 0.21527254 0.22633087 0.23818117 0.56246824 0.57927813 0.59746214 0.82850483 0.84318889 0.85976767
0.38800000 0.21678723 0.22793642 0.23988828 0.56583443 0.58264496 0.60088532 0.83298319 0.84774308 0.86435690
0.39000000 0.21829868 0.22953801 0.24159150 0.56919952 0.58600838 0.60429948 0.83744901 0.85228881 0.86894126
0.39200000 0.21980678 0.23113545 0.24329047 0.57256346 0.58936978 0.60770595 0.84190273 0.85682507 0.87352033
0.39400000 0.22131141 0.23272854 0.24498486 0.57592606 0.59273044 0.61110613 0.84634457 0.86135201 0.87809463
0.39600000 0.22281250 0.23431707 0.24667432 0.57928710 0.59609139 0.61450141 0.85077512 0.86586828 0.88266346
0.39800000 0.22431003 0.23590079 0.24835849 0.58264630 0.59945323 0.61789328 0.85519466 0.87037430 0.88722736
0.40000000 0.22580401 0.23747951 0.25003699 0.58600340 0.60281618 0.62128325 0.85960395 0.87486878 0.89178562
0.40200000 0.22729450 0.23905309 0.25170941 0.58935807 0.60618019 0.62467275 0.86400327 0.87935177 0.89633771
0.40400000 0.22878155 0.24062148 0.25337536 0.59270998 0.60954509 0.62806298 0.86839338 0.88382278 0.90088343
0.40600000 0.23026524 0.24218468 0.25503454 0.59605872 0.61291070 0.63145474 0.87277479 0.88828132 0.90542149
0.40800000 0.23174563 0.24374275 0.25668675 0.59940383 0.61627680 0.63484845 0.87714780 0.89272757 0.90995207
0.41000000 0.23322278 0.24529577 0.25833193 0.60274488 0.61964323 0.63824412 0.88151301 0.89716064 0.91447370
0.41200000 0.23469676 0.24684384 0.25997010 0.60608134 0.62300976 0.64164159 0.88587068 0.90158146 0.91898656
0.41400000 0.23616764 0.24838704 0.26160130 0.60941265 0.62637617 0.64504058 0.89022137 0.90598906 0.92348954
0.41600000 0.23763550 0.24992549 0.26322562 0.61273827 0.62974215 0.64844081 0.89456526 0.91038425 0.92798244
0.41800000 0.23910047 0.25145927 0.26484317 0.61605764 0.63310733 0.65184196 0.89890304 0.91476667 0.93246467
0.42000000 0.24056269 0.25298849 0.26645406 0.61937015 0.63647127 0.65524369 0.90323463 0.91913656 0.93693587
0.42200000 0.24202234 0.25451324 0.26805841 0.62267523 0.63983346 0.65864570 0.90756097 0.92349421 0.94139549
0.42400000 0.24347965 0.25603364 0.26965633 0.62597235 0.64319328 0.66204762 0.91188159 0.92783958 0.94584321
0.42600000 0.24493489 0.25754982 0.27124795 0.62926099 0.64655005 0.66544908 0.91619749 0.93217341 0.95027856
0.42800000 0.24638833 0.25906193 0.27283338 0.63254067 0.64990309 0.66884962 0.92050781 0.93649578 0.95470103
0.43000000 0.24784027 0.26057017 0.27441276 0.63581095 0.65325162 0.67224873 0.92481352 0.94080727 0.95911067
0.43200000 0.24929104 0.26207477 0.27598625 0.63907148 0.65659483 0.67564583 0.92911363 0.94510830 0.96350650
0.43400000 0.25074094 0.26357602 0.27755401 0.64232196 0.65993192 0.67904024 0.93340895 0.94939929 0.96788865
0.43600000 0.25219025 0.26507420 0.27911623 0.64556211 0.66326217 0.68243123 0.93769894 0.95368085 0.97225708
0.43800000 0.25363923 0.26656967 0.28067316 0.64879181 0.66658487 0.68581823 0.94198412 0.95795322 0.97661190
0.44000000 0.25508809 0.26806278 0.28222506 0.65201098 0.66989940 0.68920065 0.94626432 0.96221717 0.98095320
0.44200000 0.25653697 0.26955393 0.28377224 0.65521960 0.67320524 0.69257791 0.95053991 0.96647300 0.98528115
0.44400000 0.25798598 0.27104352 0.28531503 0.65841772 0.67650192 0.69594948 0.95481062 0.97072122 0.98959592
0.44600000 0.25943518 0.27253194 0.28685381 0.66160546 0.67978903 0.69931496 0.95907715 0.97496286 0.99389805
0.44800000 0.26088461 0.27401959 0.28838895 0.66478306 0.68306627 0.70267386 0.96333834 0.97919754 0.99818789
0.45000000 0.26233427 0.27550682 0.28992089 0.66795081 0.68633333 0.70602573 0.96759570 0.98342684 1.00246621
0.45200000 0.26378413 0.27699394 0.29145004 0.67110907 0.68958990 0.70937014 0.97184732 0.98765020 1.00673368
0.45400000 0.26523417 0.27848118 0.29297687 0.67425826 0.69283574 0.71270660 0.97609463 0.99186880 1.01099130
0.45600000 0.26668434 0.27996874 0.29450183 0.67739883 0.69607064 0.71603465 0.98033662 0.99608214 1.01523993
0.45800000 0.26813457 0.28145675 0.29602538 0.68053127 0.69929439 0.71935379 0.98457379 1.00029151 1.01948052
0.46000000 0.26958479 0.28294527 0.29754798 0.68365614 0.70250688 0.72266359 0.98880588 1.00449700 1.02371407
0.46200000 0.27103492 0.28443432 0.29907008 0.68677404 0.70570808 0.72596359 0.99303267 1.00869889 1.02794200
0.46400000 0.27248487 0.28592389 0.30059207 0.68988550 0.70889801 0.72925344 0.99725506 1.01289783 1.03216497
0.46600000 0.27393452 0.28741392 0.30211429 0.69299111 0.71207678 0.73253274 1.00147183 1.01709354 1.03638426
0.46800000 0.27538378 0.28890433 0.30363695 0.69609143 0.71524456 0.73580115 1.00568431 1.02128673 1.04060085
0.47000000 0.27683252 0.29039503 0.30516020 0.69918698 0.71840157 0.73905849 1.00989162 1.02547707 1.04481539
0.47200000 0.27828064 0.29188593 0.30668408 0.70227828 0.72154803 0.74230433 1.01409483 1.02966512 1.04902900
0.47400000 0.27972800 0.29337692 0.30820859 0.70536580 0.72468413 0.74553862 1.01829300 1.03384978 1.05324203
0.47600000 0.28117451 0.29486786 0.30973365 0.70845001 0.72781008 0.74876108 1.02248756 1.03803203 1.05745526
0.47800000 0.28262003 0.29635866 0.31125915 0.71153130 0.73092609 0.75197130 1.02667749 1.04221076 1.06166865
0.48000000 0.28406445 0.29784918 0.31278498 0.71461001 0.73403237 0.75516933 1.03086441 1.04638676 1.06588324
0.48200000 0.28550766 0.29933929 0.31431102 0.71768649 0.73712918 0.75835482 1.03504742 1.05055924 1.07009922
0.48400000 0.28694952 0.30082888 0.31583714 0.72076103 0.74021682 0.76152756 1.03922828 1.05472871 1.07431774
0.48600000 0.28838992 0.30231783 0.31736324 0.72383389 0.74329569 0.76468766 1.04340608 1.05889486 1.07853912
0.48800000 0.28982875 0.30380603 0.31888922 0.72690525 0.74636627 0.76783499 1.04758284 1.06305832 1.08276347
0.49000000 0.29126587 0.30529336 0.32041499 0.72997532 0.74942909 0.77096978 1.05175697 1.06721943 1.08699204
0.49200000 0.29270118 0.30677973 0.32194046 0.73304422 0.75248474 0.77409222 1.05593072 1.07137815 1.09122502
0.49400000 0.29413459 0.30826505 0.32346559 0.73611200 0.75553383 0.77720280 1.06010278 1.07553535 1.09546288
0.49600000 0.29556598 0.30974923 0.32499029 0.73917872 0.75857691 0.78030177 1.06427466 1.07969149 1.09970704
0.49800000 0.29699527 0.31123218 0.32651449 0.74224437 0.76161449 0.78338940 1.06844575 1.08384687 1.10395698
0.50000000 0.29842240 0.31271382 0.32803810 0.74530896 0.76464705 0.78646643 1.07261684 1.08800250 1.10821480


==> figures/laminar_boundarylayer/blasius_exact.txt <==
0.0000000000000000 0.0000000000000000 1.8529326377012134
0.0800000000000000 0.0455538584695966 1.8514198405434703
0.1600000000000000 0.0910599958644049 1.8468875546616903
0.2400000000000000 0.1364543775803271 1.8393567710167713
0.3200000000000000 0.1816557473780163 1.8288679925944864
0.4000000000000000 0.2265666747742852 1.8154855140516968
0.4800000000000000 0.2710750968378601 1.7993010404982892
0.5600000000000001 0.3150563738086316 1.7804364056855853
0.6400000000000000 0.3583758461633866 1.7590451659032509
0.7200000000000000 0.4008918449861304 1.7353128867374121
0.8000000000000000 0.4424590708555068 1.7094560051713468
0.8800000000000000 0.4829322226625837 1.6817192354054906
0.9600000000000000 0.5221697307221456 1.6523715857514669
1.0400000000000000 0.5600374317370610 1.6217011556788874
1.1200000000000001 0.5964120191180097 1.5900089747841859
1.2000000000000000 0.6311841118753475 1.5576022177552966
1.2800000000000000 0.6642608080916512 1.5247871723473991
1.3600000000000001 0.6955676224920297 1.4918623459438549
1.4399999999999999 0.7250497481823773 1.4591120702342140
1.5200000000000000 0.7526726258218449 1.4268009073899821
1.6000000000000001 0.7784218448900198 1.3951690830853474
1.6799999999999999 0.8023024374593229 1.3644290821572012
1.7600000000000000 0.8243376522316553 1.3347634523007663
1.8400000000000001 0.8445673141178988 1.3063237792927054
1.9199999999999999 0.8630458822266337 1.2792307306631543
2.0000000000000000 0.8798403177930348 1.2535750173091802
2.0800000000000001 0.8950278650972950 1.2294190950997885
2.1600000000000001 0.9086938349529088 1.2067994194778968
2.2400000000000002 0.9209294640753802 1.1857290721742768
2.3199999999999998 0.9318299065145652 1.1662005963426021
2.3999999999999999 0.9414923968814796 1.1481889005298693
2.4800000000000000 0.9500146103790619 1.1316541191645748
2.5600000000000001 0.9574932322512129 1.1165443446655656
2.6400000000000001 0.9640227393999257 1.1027981716913640
2.7200000000000002 0.9696943894979734 1.0903470161312807
2.8000000000000003 0.9745954076659075 1.0791171895568117
2.8799999999999999 0.9788083573111205 1.0690317239142388
2.9600000000000000 0.9824106796437601 1.0600119515262059
3.0400000000000000 0.9854743853176151 1.0519788524794642
3.1200000000000001 0.9880658812805913 1.0448541858049025
3.2000000000000002 0.9902459160175940 1.0385614231125238
3.2800000000000002 0.9920696267585775 1.0330265040905371
3.3599999999999999 0.9935866727988099 1.0281784329981445
3.4399999999999999 0.9948414397786139 1.0239497343678394
3.5200000000000000 0.9958733005712768 1.0202767848839984
3.6000000000000001 0.9967169193252804 1.0171000370334611
3.6800000000000002 0.9974025862027236 1.0143641487701465
3.7600000000000002 0.9979565714506798 1.0120180321792058
3.8399999999999999 0.9984014886302773 1.0100148330009617
3.9199999999999999 0.9987566580941918 1.0083118518830065
4.0000000000000000 0.9990384631225074 1.0068704173522229
4.0800000000000001 0.9992606924677502 1.0056557197086806
4.1600000000000001 0.9994348643863482 1.0046366143092884
4.2400000000000002 0.9995705285090848 1.0037854020025265
4.3200000000000003 0.9996755430930879 1.0030775937747611
4.4000000000000004 0.9997563262736495 1.0024916659598000
4.4800000000000004 0.9998180808739781 1.0020088116410388
4.5600000000000005 0.9998649931213552 1.0016126931417899
4.6399999999999997 0.9999004062538960 1.0012891997620792
4.7199999999999998 0.9999269704857162 1.0010262141912554
4.7999999999999998 0.9999467711388366 1.0008133903190983
4.8799999999999999 0.9999614369616580 1.0006419444979375
4.9600000000000000 0.9999722307538029 1.0005044616875443
5.0400000000000000 0.9999801244247690 1.0003947173539049
5.1200000000000001 0.9999858605488142 1.0003075155001382
5.2000000000000002 0.9999900023596044 1.0002385427872567
5.2800000000000002 0.9999929739725517 1.0001842383555357
5.3600000000000003 0.9999950924453701 1.0001416786823600
5.4400000000000004 0.9999965931005376 1.0001084766056201
5.5200000000000005 0.9999976493468637 1.0000826934971971
5.6000000000000005 0.9999983880585049 1.0000627634816843
5.6799999999999997 0.9999989014035905 1.0000474285534153
5.7599999999999998 0.9999992558642601 1.0000356834419939
5.8399999999999999 0.9999994990569059 1.0000267291049294
5.9199999999999999 0.9999996648460977 1.0000199337782036
6.0000000000000000 0.9999997771474828 1.0000148005848879
6.0800000000000001 0.9999998527327101 1.0000109407823610
6.1600000000000001 0.9999999032815842 1.0000080518152488
6.2400000000000002 0.9999999368714819 1.0000058994298127
6.3200000000000003 0.9999999590497904 1.0000043031929282
6.4000000000000004 0.9999999736000464 1.0000031248426062
6.4800000000000004 0.9999999830850016 1.0000022589754931
6.5600000000000005 0.9999999892285931 1.0000016256488391
6.6400000000000006 0.9999999931825486 1.0000011645394540
6.7199999999999998 0.9999999957110524 1.0000008303599479
6.7999999999999998 0.9999999973176895 1.0000005892832100
6.8799999999999999 0.9999999983320548 1.0000004161699108
6.9600000000000000 0.9999999989684009 1.0000002924313134
7.0400000000000000 0.9999999993650575 1.0000002043914076
7.1200000000000001 0.9999999996107312 1.0000001420389502
7.2000000000000002 0.9999999997619218 1.0000000980820349
7.2800000000000002 0.9999999998543733 1.0000000672359206
7.3600000000000003 0.9999999999105460 1.0000000456895883
7.4400000000000004 0.9999999999444584 1.0000000307084134
7.5200000000000005 0.9999999999648014 1.0000000203398631
7.6000000000000005 0.9999999999769267 1.0000000131967119
7.6799999999999997 0.9999999999841079 1.0000000082982323
7.7599999999999998 0.9999999999883339 1.0000000049544930
7.8399999999999999 0.9999999999908049 1.0000000026825200
7.9199999999999999 0.9999999999922405 1.0000000011458747
8.0000000000000000 0.9999999999930693 1.0000000001113434


==> figures/laminar_boundarylayer/blasius_present.txt <==
0.0000000000000000 0.0033164666816247 1.8567790719024815
0.0114794319886328 0.0100208867321692 1.8567132166123173
0.0232071910846067 0.0168623379890153 1.8565777961544472
0.0351910231109318 0.0238467971725771 1.8563684957283206
0.0474360937489531 0.0309769436586986 1.8560807880797474
0.0599483564851636 0.0382553849361218 1.8557099477830536
0.0727341015805605 0.0456849160849644 1.8552510268997457
0.0857997666153073 0.0532683596217930 1.8546988523005530
0.0991519920769633 0.0610086197661147 1.8540480114708693
0.1127976204792754 0.0689086453479781 1.8532928466320175
0.1267437104770125 0.0769714685949772 1.8524274386958341
0.1409975440737973 0.0852001452152048 1.8514456066503406
0.1555666418376607 0.0935978260526031 1.8503408839404554
0.1704587709171878 0.1021676808775489 1.8491065219668610
0.1856819624661769 0.1109129828965772 1.8477354601743436
0.2012445191321971 0.1198370377765421 1.8462203293012858
0.2171550337249646 0.1289432452809059 1.8445534223706745
0.2334224011693387 0.1382350234541881 1.8427267022107541
0.2500558392812273 0.1477158690752641 1.8407317690738803
0.2670649030246325 0.1573892960678953 1.8385598662939435
0.2844595068356311 0.1672588784103951 1.8362018515410905
0.3022499423307695 0.1773282018917305 1.8336481978778791
0.3204469032496124 0.1876008839077773 1.8308889717576771
0.3390615065431030 0.1980805423613445 1.8279138289070549
0.3581053221488378 0.2087707861610630 1.8247120031617907
0.3775904014762457 0.2196752346349955 1.8212722827902155
0.3975293018724477 0.2307975335169565 1.8175829843443925
0.4179351192083217 0.2421412543184139 1.8136319796713936
0.4388215261387141 0.2537099240985823 1.8094066654281493
0.4602028078672623 0.2655069605634399 1.8048939803781623
0.4820939047041608 0.2775356815111455 1.8000803847599625
0.5045104545957801 0.2897992481597260 1.7949518770433586
0.5274688422247724 0.3023006553377793 1.7894939863082169
0.5509862492498231 0.3150426748062519 1.7836917933678731
0.5750807113478665 0.3280278306658178 1.7775299360218395
0.5997711773360581 0.3412583351139484 1.7709926409843557
0.6250775755912126 0.3547360518305356 1.7640637437127906
0.6510208835035527 0.3684624188373449 1.7567267375610016
0.6776232047688661 0.3824384001074186 1.7489648119084287
0.7049078508240419 0.3966643910188967 1.7407609251744987
0.7328994306008744 0.4111401562425895 1.7320978670356884
0.7616239457701726 0.4258647158287154 1.7229583646207185
0.7911088944073535 0.4408362710818582 1.7133251709450403
0.8213833821616476 0.4560520531009897 1.7031812258863761
0.8524782405960090 0.4715082599852086 1.6925097607552151
0.8844261571671070 0.4871998100521960 1.6812945704157241
0.9172618068086980 0.5031203653661137 1.6695200832440626
0.9510220091578357 0.5192618262252767 1.6571718813724898
0.9857458794888434 0.5356148079993446 1.6442364386371811
1.0214749640748455 0.5521680484955754 1.6307017589371195
1.0582534346359100 0.5689078254192061 1.6165580128536607
1.0961282724123262 0.5858183206522635 1.6017974207865326
1.1351494074731321 0.6028818302306668 1.5864146519268381
1.1753699002061184 0.6200773751162250 1.5704079119177112
1.2168461370068810 0.6373811731068535 1.5537789280127361
1.2596379120071974 0.6547678378536040 1.5365319334930911
1.3038085604326086 0.6722075319555022 1.5186771704707251
1.3494251494336986 0.6896661650870507 1.5002313492101231
1.3965585559093059 0.7071067866399547 1.4812164293020336
1.4452834856247792 0.7244880964591029 1.4616619176670900
1.4956784774038472 0.7417649543141751 1.4416048573217772
1.5478258348303267 0.7588882656878680 1.4210906205163323
1.6018114726033472 0.7758045870680019 1.4001743555051243
1.6577246752191139 0.7924567152972646 1.3789209449774749
1.7156577253392209 0.8087840069157194 1.3574054807393516
1.7757053619075129 0.8247229887484941 1.3357132486843679
1.8379640746126455 0.8402083029125045 1.3139393088237783
1.9025311736066461 0.8551734806795824 1.2921882283988924
1.9695036904992100 0.8695522866047124 1.2705729919934816
2.0389770488740959 0.8832799336560291 1.2492139532635773
2.1110435853882081 0.8962948275724020 1.2282368404140573
2.1857908775723365 0.9085402811843257 1.2077705494229174
2.2632999988638365 0.9199665042580090 1.1879442121412991
2.3436437070458660 0.9305324835853482 1.1688840456982867
2.4268847376663611 0.9402078639511767 1.1507097546296097
2.5130742410085829 0.9489745356770317 1.1335308833997211
2.6022505615326832 0.9568279533466097 1.1174430414877423
2.6944383947091062 0.9637778474397203 1.1025245790652667
2.7896485240511808 0.9698483799032196 1.0888336588287197
2.8878781109563048 0.9750775283815761 1.0764061995619192
2.9891116714734025 0.9795158092281011 1.0652546683878203
3.0933225924390797 0.9832243055493073 1.0553679504792335
3.2004752171022210 0.9862722011444786 1.0467122684629493
3.3105272446177132 0.9887338652569014 1.0392332474832908
3.4234324070477347 0.9906859157801234 1.0328587241793379
3.5391431012408052 0.9922042167572526 1.0275024614482413
3.6576129521198872 0.9933613690533128 1.0230680163456056
3.7787989937880133 0.9942244734918138 1.0194530500165169
3.9026635333470199 0.9948536855174777 1.0165532057210960
4.0291754467632392 0.9953012317101764 1.0142659248999346
4.1583110856051677 0.9956110528085705 1.0124934278578264
4.2900546103610830 0.9958191370041670 1.0111452990883283
4.4243980183738447 0.9959539696935529 1.0101400931713007
4.5613407275816549 0.9960374438314462 1.0094064951157440
4.7008890224532394 0.9960859389694335 1.0088835241899252
4.8430552175418091 0.9961112390057005 1.0085204972925810
4.9878568610800986 0.9961216644026245 1.0082761979815069
5.1353157889922372 0.9961228000205815 1.0081181039232465
5.2854573526905604 0.9961183826310583 1.0080210526392219
5.4383095762955769 0.9961107219189381 1.0079662337699793
5.5939025636254058 0.9961013003377314 1.0079398133437512
5.7522678549115129 0.9960909245645571 1.0079320461000831
5.9134380521971304 0.9960801205340826 1.0079361090129093
6.0774463664967424 0.9960691104813565 1.0079475010034191
6.2443264226816231 0.9960580899010222 1.0079631833679532
6.4141119484133702 0.9960470927747871 1.0079813170426537
6.5868367128809862 0.9960362102368583 1.0080006838908699
6.7625343119611587 0.9960254029811609 1.0080206697501695
6.9412381878892369 0.9960147254345842 1.0080408335633952
7.1229814493705312 0.9960041257276160 1.0080610208134126
7.3077969211554414 0.9959936726828486 1.0080810367086084
7.4957169740208851 0.9959833221865133 1.0081008630931436
7.6867736063321397 0.9959731316224346 1.0081204126888335
7.8809982849722795 0.9959630374512002 1.0081397368499321
8.0784220397807367 0.9959530912697553 1.0081587928604079
8.2790752778708914 0.9959432567577596 1.0081775883468891
8.4829878755742971 0.9959335974495734 1.0081960719130609
8.6901889893697444 0.9959240673712026 1.0082142359497246
8.9007071846210017 0.9959146897402137 1.0082321229333979
9.1145702424295401 0.9959054272493955 1.0082497186222181
9.3318052592276270 0.9958963454295071 1.0082670091806929
9.5524384262446844 0.9958874160725985 1.0082839269413852
9.7764951419764881 0.9958786901968408 1.0083004621878731
10.0039998745283398 0.9958700315168056 1.0083167991933257
10.2349762269989011 0.9958615940879880 1.0083327496614836
10.4694467436105398 0.9958532354193202 1.0083484973529406
10.7074329141453131 0.9958452406125494 1.0083635582792441
10.9489550930951456 0.9958372851569640 1.0083784626557060
11.1940326014064908 0.9958296472480848 1.0083928120104713
11.4426835318619524 0.9958220495393183 1.0084070140178787
11.6949247474344293 0.9958148479228389 1.0084204881798113
11.9507717394836810 0.9958077299656548 1.0084336796760660
12.2102386780080572 0.9958010560027902 1.0084460589912585
12.4733384208612339 0.9957943277439407 1.0084584277792374
12.7400823436177220 0.9957881834136634 1.0084697979401038
13.0104804089516897 0.9957819345451787 1.0084813154346757
13.2845409050356285 0.9957763999690173 1.0084915365594347
13.5622706195089560 0.9957706787115366 1.0085019229962902
13.8436746802943293 0.9957656064230510 1.0085111269495475
14.1287562648102938 0.9957609467094622 1.0085193673936046
14.4175167966777877 0.9957568254709788 1.0085267368009372
14.7099558384281242 0.9957534310808209 1.0085325357051311
15.0060716804410106 0.9957496097123703 1.0085394809696051
15.3058607381685725 0.9957466895456939 1.0085442082992566
15.6093171242168758 0.9957436580838877 1.0085494100828363
15.9164330193184842 0.9957416724994860 1.0085523549783804
16.2271965717831712 0.9957424672116105 1.0085501572642424
16.5415958907457821 0.9957413263156764 1.0085513308209793
16.8596181981805486 0.9957414378741478 1.0085503977683308
17.1812465475042053 0.9957424300025440 1.0085473680438126
17.5064613509008176 0.9957453196944474 1.0085409465555275
17.8352408046615309 0.9957487166979064 1.0085332873279567
18.1675636663573066 0.9957508605261910 1.0085283265076990
18.5034042718942153 0.9957566553009382 1.0085159425311034
18.8427281255236174 0.9957684385886928 1.0084917782702769
19.1855025285955243 0.9957785132756916 1.0084712978897767
19.5317042813638011 0.9957810868661122 1.0084648252801822
19.8812955698398532 0.9957968540686478 1.0084335437947447
20.2342201957431520 0.9958231402986394 1.0083796466387458
20.5904418375370533 0.9958352515287874 1.0083559057154272
20.9499373273774161 0.9958436387950172 1.0083392591138609
21.3126373254764410 0.9958845974209916 1.0082548696197882
21.6784667971081042 0.9959265485437399 1.0081698711299840
22.0474176378562561 0.9959198478863647 1.0081839137757147
22.4194629524048743 0.9959434126294667 1.0081414837615761
22.7944910359915731 0.9959970660716164 1.0080248997431875
23.1724743746889139 0.9959948121274422 1.0080389231232851
23.5534697117571454 0.9959139915347039 1.0081859515668645
23.9373061714412003 0.9960436705606704 1.0079402411779939
24.3237166883887994 0.9961734465751465 1.0076757641762732
24.7124480430625724 0.9964829561178983 1.0070939684656179
25.1026672385838232 0.9973947929941379 1.0052552892430031
25.4936878153843693 0.9983291260892863 1.0033777796721906
25.8855253485919192 0.9991581694057503 1.0017071452218198
26.2785815861048668 0.9995887167159769 1.0008336230318127
26.6733393262329699 0.9998483051781415 1.0003088722630735
27.0700589121531188 0.9999242591004266 1.0001530586716785
27.4688694027735067 0.9999752402509150 1.0000512404880721
27.8697518720967352 0.9999861571605662 1.0000283322208052
28.2726668250987814 0.9999958670860331 1.0000083821099093
28.6775398680219702 0.9999979980203618 1.0000042763010237
29.0842957032632441 0.9999992323143878 1.0000016200425965
29.4928498523675984 0.9999995965995484 1.0000009108096795
29.9031158339426426 0.9999999859358364 1.0000001672484811
30.3150048163204247 1.0000000420295636 1.0000000385414824
30.7284265893101711 1.0000000058812673 1.0000000448941446
31.1432891919444579 1.0000000071746189 1.0000000210207829
31.5594992528721932 1.0000000238528621 0.9999999805758022
31.9769621630416445 1.0000000324033123 0.9999999588646817
32.3955821490154605 1.0000000363848753 0.9999999469620485
32.8152623358226450 1.0000000453362070 0.9999999373746398
33.2359048428603643 1.0000000505932427 0.9999999368709603
33.6574108812038801 1.0000000470310662 0.9999999543487736
34.0796808340258863 1.0000000402839049 0.9999999745793274
34.5026143399089449 1.0000000360934245 0.9999999883002209
34.9261103955677896 1.0000000363294885 0.9999999951367383
35.3500674591217390 1.0000000364065620 1.0000000008698602
35.7743835480702188 1.0000000345331113 1.0000000066585202
36.1989563320518712 1.0000000311274166 1.0000000099109934
36.6236832234833685 1.0000000286543824 0.9999999947029674


==> figures/scaling/diffuse_gpu.txt <==
1.000000000000000000 119.759455675512342054 0.010587797524223386 1.000000000000000000
2.000000000000000000 124.594644962444888847 0.927978064259291302 0.961192639632385770
4.000000000000000000 124.906947716397723980 0.996161288185887450 0.958789385738791688
8.000000000000000000 124.866327238313800763 1.272212427034526971 0.959101291150698088
16.000000000000000000 125.468032932294391912 1.428997920523642273 0.954501739420251072
32.000000000000000000 125.600710566499699894 1.540162176928454807 0.953493456648123905
64.000000000000000000 126.110469063346982921 1.999285590970511617 0.949639285025223101
128.000000000000000000 126.726756572020946123 2.446660452949758202 0.945021074594069921


==> figures/scaling/diffuse_gpu1.txt <==
2.000000000000000000 124.594644962444888847 0.927978064259291302 1.000000000000000000
4.000000000000000000 124.906947716397723980 0.996161288185887450 0.997499716711820361
8.000000000000000000 124.866327238313800763 1.272212427034526971 0.997824215047581342
16.000000000000000000 125.468032932294391912 1.428997920523642273 0.993038960208128874
32.000000000000000000 125.600710566499699894 1.540162176928454807 0.991989968850358173
64.000000000000000000 126.110469063346982921 1.999285590970511617 0.987980188225763611
128.000000000000000000 126.726756572020946123 2.446660452949758202 0.983175521355947102


==> figures/scaling/diffuse_tpu.txt <==
1.000000000000000000 304.595268350096375798 0.063722710355812756 1.000000000000000000
4.000000000000000000 306.528672504703479262 1.915218471801364286 0.993692583017409481
8.000000000000000000 307.516985970083339907 2.261033969253184672 0.990499004109414605
16.000000000000000000 307.974795720549820999 2.499312380120158217 0.989026610562248831
32.000000000000000000 309.194949335818932923 2.342924547867306639 0.985123686542735855
64.000000000000000000 311.144215863649890252 3.675691088146574081 0.978952051236512744
128.000000000000000000 311.959658047764833100 3.877631674913259996 0.976393134472083313


==> figures/scaling/levelset_gpu.txt <==
1.000000000000000000 293.687372639646071093 0.251336438891022973 1.000000000000000000
2.000000000000000000 332.453394919500453852 1.684658035738188619 0.883394115168409932
4.000000000000000000 332.549972405112328033 1.797940279216890813 0.883137564305301326
8.000000000000000000 336.435466259508416442 2.621359668137244636 0.872938206856917032
16.000000000000000000 343.525288140079567256 3.486719806207611683 0.854922134640314857
32.000000000000000000 343.136919388315220658 3.673523992736084764 0.855889751423952849
64.000000000000000000 345.116480240897942622 3.708009605153649524 0.850980435459490758
128.000000000000000000 347.140786411783096810 3.636209576894598783 0.846018054159934252


==> figures/scaling/levelset_gpu1.txt <==
2.000000000000000000 332.453394919500453852 1.684658035738188619 1.000000000000000000
4.000000000000000000 332.549972405112328033 1.797940279216890813 0.999709585043975779
8.000000000000000000 336.435466259508416442 2.621359668137244636 0.988163937101279366
16.000000000000000000 343.525288140079567256 3.486719806207611683 0.967769786962337619
32.000000000000000000 343.136919388315220658 3.673523992736084764 0.968865126819173250
64.000000000000000000 345.116480240897942622 3.708009605153649524 0.963307793031041526
128.000000000000000000 347.140786411783096810 3.636209576894598783 0.957690389412034548


==> figures/scaling/levelset_tpu.txt <==
1.000000000000000000 1777.991914088144540074 0.119722702725600344 1.000000000000000000
4.000000000000000000 1786.050130457857221700 4.052350415888163582 0.995488247372067314
8.000000000000000000 1791.221327774884230166 3.508693365641935458 0.992614305400676744
16.000000000000000000 1799.246938057501665753 4.699477079121748169 0.988186711051288857
32.000000000000000000 1795.782173097051327204 6.407747838481674840 0.990093309046372161
64.000000000000000000 1797.476819644381521357 7.186893341000219593 0.989159857115658459
128.000000000000000000 1801.981358203552417763 8.502643144284752097 0.986687185188572791


==> figures/scaling/singlephase_gpu.txt <==
1.000000000000000000 54.382105126290234409 0.043724774413880070 1.000000000000000000
2.000000000000000000 58.009589256996086704 1.011824380317530636 0.937467508783155767
4.000000000000000000 58.174785635930895467 0.816215038303568896 0.934805423549370795
8.000000000000000000 58.780682427010894742 1.112930359962217342 0.925169679576577586
16.000000000000000000 58.798882019359531625 0.841232335752532867 0.924883318502296103
32.000000000000000000 59.050076206579710458 1.379341995710398949 0.920948940625256229
64.000000000000000000 59.155001430232324822 1.403814901815787053 0.919315422389579973
128.000000000000000000 59.787236609155137046 1.957798943848775730 0.909593890110699244


==> figures/scaling/singlephase_gpu1.txt <==
2.000000000000000000 58.009589256996086704 1.011824380317530636 1.000000000000000000
4.000000000000000000 58.174785635930895467 0.816215038303568896 0.997160344002492094
8.000000000000000000 58.780682427010894742 1.112930359962217342 0.986881860873726868
16.000000000000000000 58.798882019359531625 0.841232335752532867 0.986576398474658611
32.000000000000000000 59.050076206579710458 1.379341995710398949 0.982379583288874980
64.000000000000000000 59.155001430232324822 1.403814901815787053 0.980637103447843828
128.000000000000000000 59.787236609155137046 1.957798943848775730 0.970267109621071877


==> figures/scaling/singlephase_tpu.txt <==
1.000000000000000000 152.734615479404652660 0.347094589113687624 1.000000000000000000
4.000000000000000000 155.792174211208845236 1.013826125461833705 0.980374118614847578
8.000000000000000000 153.553296724861183975 0.939338450443661155 0.994668422867380997
16.000000000000000000 154.337861579410827062 1.194520855172076734 0.989612101116346898
32.000000000000000000 154.399386674137474529 1.183939415231290093 0.989217760312439909
64.000000000000000000 155.010046696301145630 1.818261718582028896 0.985320750071415952
128.000000000000000000 155.407482454615717415 2.105608619723095210 0.982800911944560762


==> figures/shocktube/data/gasliquid_diffuse.txt <==
0.0037500000000000 980.2233005633297580 55.8424959684708071 847019882.1432870626449585
0.0112500000000000 976.5361294539999335 66.6701587530939150 818128889.1873214244842529
0.0187500000000000 974.4405792739173648 72.1537547091957094 803481894.1655993461608887
0.0262500000000000 971.6759772340042218 79.8180252893209286 783341212.4538313150405884
0.0337500000000000 969.3000766617036561 86.1619537507990145 766777018.3629148006439209
0.0412500000000000 966.6745595198738101 93.2817765301442989 748405073.5513840913772583
0.0487500000000000 964.1789192171560217 99.9641946245025252 731322270.1670645475387573
0.0562500000000000 961.5843852770510694 106.9289897670127232 713726201.5780907869338989
0.0637500000000000 959.0300815527390341 113.7568992539351314 696676291.5400704145431519
0.0712500000000000 956.4342438065791612 120.6941404294015854 679566319.8891327381134033
0.0787500000000000 953.8458780981856080 127.5921484839226139 662750448.5513281822204590
0.0862500000000000 951.2344609341342903 134.5320884323049029 646014976.9568772315979004
0.0937500000000000 948.6165455632979047 141.4604391426390748 629474734.4997171163558960
0.1012500000000000 945.9816871541332830 148.4035840778618081 613060586.5030156373977661
0.1087500000000000 943.3355445270964310 155.3451281738173577 596810587.4286209344863892
0.1162500000000000 940.6752463901555075 162.2931603892444627 580706978.7368220090866089
0.1237500000000000 938.0024165166735202 169.2431525338773497 564760742.8042629957199097
0.1312500000000000 935.3162835486959921 176.1967915297806542 548967766.2341268062591553
0.1387500000000000 932.6171630071435175 183.1527426614871388 533330635.5607828497886658
0.1462500000000000 929.9048397724368442 190.1111463202602181 517848689.7245340943336487
0.1537500000000000 927.1793243668416835 197.0715674330656384 502522600.0319741964340210
0.1612500000000000 924.4405107359398244 204.0338743262755941 487352338.1877646446228027
0.1687500000000000 921.6883229495830392 210.9978427944146233 472338041.5877119302749634
0.1762500000000000 918.9226553996394387 217.9633193769925867 457479672.4560115933418274
0.1837500000000000 916.1434003541496622 224.9301506189519557 442777177.9553719758987427
0.1912500000000000 913.3504378306619174 231.8982084189949830 428230436.6978942751884460
0.1987500000000000 910.5436408326384026 238.8673754768261119 413839290.3873721957206726
0.2062500000000000 907.7228741190750725 245.8375481067954524 399603539.6004714369773865
0.2137500000000000 904.8879956389203016 252.8086321912394112 385522953.5755193829536438
0.2212500000000000 902.0388567371938962 259.7805422594826155 371597273.1450625658035278
0.2287500000000000 899.1753028281261777 266.7531994102604926 357826215.7969655394554138
0.2362500000000000 896.2971738318809685 273.7265298749565545 344209479.2329251766204834
0.2437500000000000 893.4043046941434341 280.7004633989309355 330746745.0626677274703979
0.2512500000000000 890.4965258643568404 287.6749317588989925 317437682.0192492008209229
0.2587500000000000 887.5736637999985987 294.6498672504868637 304281949.0319553017616272
0.2662500000000000 884.6355414808168689 301.6252011900524508 291279198.0758555531501770
0.2737500000000000 881.6819789522910469 308.6008623780576841 278429076.8827261924743652
0.2812500000000000 878.7127939092573570 315.5767755171876843 265731231.5538683831691742
0.2887500000000000 875.7278023331983832 322.5528595260810221 253185309.1147775053977966
0.2962500000000000 872.7268192212412714 329.5290257266198068 240790960.1497132778167725
0.3037500000000000 869.7096594235920293 336.5051757740667995 228547841.5462389886379242
0.3112500000000000 866.6761386721415192 343.4811992808882906 216455619.6304570734500885
0.3187500000000000 863.6260748608306130 350.4569709382082578 204513973.8480375409126282
0.3262500000000000 860.5592896274607710 357.4323467710459568 192722601.0642326176166534
0.3337500000000000 857.4756107172759130 364.4071599141277034 181081222.1597737371921539
0.3412500000000000 854.3748743708747497 371.3812130991221920 169589587.7803698778152466
0.3487500000000000 851.2569308544121895 378.3542728873150054 158247494.4734204411506653
0.3562500000000000 848.1216477093832964 385.3260502485282473 147054790.6905432045459747
0.3637500000000000 844.9689252641472876 392.2961929691036858 136011423.8969512581825256
0.3712500000000000 841.7987026620137385 399.2642309167284793 125117450.0548637509346008
0.3787500000000000 838.6109990512724153 406.2295493123541519 114373156.9142465740442276
0.3862500000000000 835.4059494850838519 413.1912710695844453 103779157.3089106082916260
0.3937500000000000 832.1838586511956919 420.1480536367523086 93336521.3185828626155853
0.4012500000000000 828.9454476538451217 427.0981715442798077 83047504.0662733465433121
0.4087500000000000 825.6914973109592211 434.0382909371612641 72914315.5125507265329361
0.4162500000000000 822.4242085656190966 440.9660313512266612 62943201.1494091600179672
0.4237500000000000 819.1443392506973851 447.8733063040634761 53135597.1279108971357346
0.4312500000000000 815.8590573118061684 454.7561637414478355 43511102.9619380906224251
0.4387500000000000 812.5782523443292575 461.5765519526088383 34095720.4274218380451202
0.4462500000000000 809.3544494510827008 468.2442562657348049 25029847.2350260689854622
0.4537500000000000 806.3200185543680618 474.4875346124813404 16666460.0824989862740040
0.4612500000000000 803.7564718732371603 479.7161149953735730 9708339.0135438200086355
0.4687500000000000 802.0688623806469195 483.1540145776548343 5219011.2375814123079181
0.4762500000000000 801.4782137623510607 484.3731253545947766 3628484.7745741899125278
0.4837500000000000 801.4507444685889368 484.4088576483732709 3570935.2890043533407152
0.4912500000000000 801.6124165013873153 484.0870528277674794 3990380.6880280966870487
0.4987500000000000 801.7829759571375234 483.7452916279348187 4445655.8236166192218661
0.5062500000000001 801.7777566742878435 483.7582632813511054 4429645.9860987626016140
0.5137500000000000 801.5299151490420400 484.2560450490038875 3773369.4972766330465674
0.5212500000000001 801.2427392755412257 484.8388732659707330 3012652.5906936763785779
0.5287500000000001 801.1584130484343405 485.0125378261018341 2789698.9986351174302399
0.5362500000000001 801.3534567135349107 484.6174741489322173 3304531.6996916085481644
0.5437500000000001 801.6937038277368401 483.9244559891251356 4204830.4752751160413027
0.5512500000000001 802.0030726269533261 483.2960598567134411 5025104.1876785503700376
0.5587500000000001 802.1894638166380673 482.9206906435982205 5519358.1478596339002252
0.5662500000000000 802.2789496864797911 482.7399208591597244 5756953.7276435764506459
0.5737500000000001 802.3367777661884475 482.6217144026265942 5909913.3476357227191329
0.5812500000000000 802.3924559003004333 482.5085759958446943 6057325.2058574669063091
0.5887500000000001 802.4415214156985030 482.4095512289670751 6187241.6440675696358085
0.5962500000000001 802.4672230128418278 482.3578261190866669 6254770.4314579274505377
0.6037500000000001 802.4606807528414265 482.3706502577989568 6236385.4559697527438402
0.6112500000000001 802.4295789374941705 482.4340614314385220 6152548.9018458761274815
0.6187500000000001 802.3885064861864294 482.5193217760127595 6042113.3169779749587178
0.6262500000000001 802.3487795618405016 482.6017825068303750 5935235.8084657909348607
0.6337500000000000 802.3140107421695575 482.6733749787878764 5841477.7815150385722518
0.6412500000000001 802.2829772916030606 482.7372671259831236 5757603.4249277086928487
0.6487500000000000 802.2554960772293953 482.7940129266200984 5683159.6139363683760166
0.6562500000000001 802.2338707664437152 482.8388090896304448 5624210.3841117341071367
0.6637500000000001 802.2196023968579084 482.8681930828466307 5584677.8631476471200585
0.6712500000000001 802.2120692792479986 482.8839706337607254 5562924.4002884095534682
0.6787500000000001 802.2101652991095762 482.8892458184720340 5556037.3842823198065162
0.6862500000000001 802.2133926459073336 482.8847164522167077 5562647.7184998178854585
0.6937500000000001 802.2213864910146413 482.8705442285673826 5581731.0181129183620214
0.7012500000000000 802.2331749889431194 482.8485051070670693 5610734.6923013776540756
0.7087500000000001 802.2473497066314394 482.8215786442476656 5645980.0231095869094133
0.7162500000000001 802.2624550849584466 482.7927748372302403 5683530.4962146440520883
0.7237500000000001 802.2770151545175850 482.7648596504788543 5719321.3520901054143906
0.7312500000000001 802.2898029972742506 482.7402878384455107 5750113.1396807637065649
0.7387500000000001 802.3005343464031967 482.7203815599950190 5775187.5638547288253903
0.7462500000000001 802.3098470492324168 482.7044029210453573 5796103.1789685077965260
0.7537500000000001 802.3184903998890150 482.6904943092008011 5814756.4478943534195423
0.7612500000000001 802.3267596102756443 482.6777370724051366 5831951.4284346494823694
0.7687500000000000 802.3343892243121900 482.6664925414315235 5847054.0633570067584515
0.7762500000000001 802.3410016091912667 482.6574379416967986 5859091.0347709264606237
0.7837500000000001 802.3465520033411167 482.6507265979164458 5867579.6953951930627227
0.7912500000000001 802.3511299107557306 482.6461491503353045 5872387.8848482510074973
0.7987500000000001 802.3546771260625974 482.6437874808465835 5873955.5392736522480845
0.8062500000000001 802.3576916564329622 482.6431435886593135 5873812.0612125042825937
0.8137500000000001 802.3616012082638917 482.6433057777707631 5873439.0834740679711103
0.8212500000000001 802.3667643792632589 482.6437947017199122 5873173.7960627581924200
0.8287500000000001 802.3714679457648344 482.6441609647632731 5873345.2812035121023655
0.8362500000000000 802.3760730637955021 482.6443713684381009 5873745.9369768882170320
0.8437500000000001 802.3843802509653642 482.6444340595347740 5873982.3717201035469770
0.8512500000000001 802.3942298152144303 482.6445955719439098 5873191.2775030536577106
0.8587500000000001 802.3993419458448670 482.6464535080664859 5869166.6198558323085308
0.8662500000000001 802.4081501363152711 482.6499632620106581 5862712.9865055847913027
0.8737500000000001 802.4392983460490996 482.6540829911471633 5855977.2244367990642786
0.8812500000000001 802.4522673632735632 482.6582614762706953 5850059.0660909777507186
0.8887500000000002 802.3991590874313715 482.6623330896759398 5845150.9299163715913892
0.8962500000000001 802.3551971449460325 482.6661649805886896 5841086.4875787636265159
0.9037500000000001 802.5025460785550422 482.6695845653322294 5837568.2454411052167416
0.9112500000000001 803.2119029354574877 482.6723044083493619 5834279.9236024236306548
0.9187500000000001 803.3582039028021882 482.6740817130278174 5831015.1795797087252140
0.9262500000000001 801.0324810700021771 482.6749727059128077 5827755.3942562574520707
0.9337500000000001 781.3558920361203946 482.6753439634525193 5824976.2030510511249304
0.9412500000000001 665.0626133634635835 482.6760191562408977 5823687.1237984644249082
0.9487500000000001 357.1364323190194341 482.6889629735870244 5823390.1859129490330815
0.9562500000000002 130.5510534863252303 482.7666642034225788 5823691.7167955450713634
0.9637500000000001 79.5134666326491271 483.0978992458276480 5824502.1411282289773226
0.9712500000000001 76.9321403932484031 483.5100360864782374 5822333.2617283118888736
0.9787500000000001 81.4668837962758232 483.5465989353077703 5811479.9849476516246796
0.9862500000000001 89.1481197012068662 480.4487108667943858 5721550.4128598123788834
0.9937500000000001 81.7126108127825717 421.2006422980440448 4265908.6576557820662856
1.0012500000000000 32.9437256094046376 144.0075184716386616 721941.5774520435370505
1.0087500000000000 20.2936803793145017 1.6105245671315085 102712.2910336872155312
1.0162500000000001 20.0045520420107970 0.0190498023772136 100031.8571639843430603
1.0237499999999999 20.0000589969667857 0.0002058111068804 100000.3443879492697306
1.0312500000000000 20.0000103046788524 0.0000021112346502 100000.0035327919758856
1.0387500000000001 20.0000098050743702 0.0000000212280223 100000.0000355209776899
1.0462499999999999 20.0000098000510107 0.0000000002136138 100000.0000003570603440
1.0537500000000000 20.0000098000004840 0.0000000000021452 100000.0000000033469405
1.0612500000000000 20.0000098000000008 0.0000000000000181 99999.9999999999854481
1.0687500000000001 20.0000098000000008 -0.0000000000000001 99999.9999999999854481
1.0762499999999999 20.0000098000000008 -0.0000000000000002 99999.9999999999854481
1.0837500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.0912500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.0987500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1062500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1137500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1212500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1287499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1362500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1437500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1512500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1587499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1662500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1737500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1812499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1887500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.1962500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2037500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2112499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2187500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2262500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2337500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2412500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2487500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2562500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2637499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2712500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2787500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2862500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.2937500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3012500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3087500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3162499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3237500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3312500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3387500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3462499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3537500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3612500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3687500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3762500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3837500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3912500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.3987499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4062500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4137500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4212500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4287500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4362500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4437500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4512499999999999 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4587500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4662500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4737500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4812500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4887500000000000 20.0000098000000008 0.0000000000000000 99999.9999999999854481
1.4962500000000001 20.0000098000000008 0.0000000000000000 99999.9999999999854481


==> figures/shocktube/data/gasliquid_exact.txt <==
0.0000000000000000 980.0717332562492174 56.2477427031418884 844337373.8710629940032959
0.0075376884422111 977.5262450929817533 63.3055010642365659 825589506.1482746601104736
0.0150753768844221 974.9703742752983544 70.3632594253311225 807014983.5416505336761475
0.0226130653266332 972.4040082034716761 77.4210177864259208 788613352.8155403137207031
0.0301507537688442 969.8270322844216480 84.4787761475204775 770384158.8731367588043213
0.0376884422110553 967.2393298825687680 91.5365345086151478 752326944.7361512184143066
0.0452261306532663 964.6407822691306819 98.5942928697097045 734441251.5241315364837646
0.0527638190954774 962.0312685697999768 105.6520512308043749 716726618.4334062337875366
0.0603015075376884 959.4106657107402043 112.7098095918990595 699182582.7156490087509155
0.0678391959798995 956.7788483628329459 119.7675679529937298 681808679.6560537815093994
0.0753768844221105 954.1356888841090722 126.8253263140884144 664604442.5511090755462646
0.0829145728643216 951.4810572602877983 133.8830846751829711 647569402.6859618425369263
0.0904522613065327 948.8148210433510030 140.9408430362776414 630703089.3113605976104736
0.0979899497487437 946.1368452880720952 147.9986013973723118 614005029.6201685667037964
0.1055276381909548 943.4469924864137056 155.0563597584669822 597474748.7234323024749756
0.1130653266331658 940.7451224997104191 162.1141181195615388 581111769.6259965896606445
0.1206030150753769 938.0310924885411623 169.1718764806562092 564915613.2016509771347046
0.1281407035175879 935.3047568401975695 176.2296348417507659 548885798.1678020954132080
0.1356783919597990 932.5659670936448720 183.2873932028455783 533021841.0596466064453125
0.1432160804020100 929.8145718618726505 190.3451515639401066 517323256.2038487195968628
0.1507537688442211 927.0504167515176732 197.4029099250348054 501789555.6916878223419189
0.1582914572864322 924.2733442796495638 204.4606682861294757 486420249.3516833782196045
0.1658291457286432 921.4831937875898120 211.5184266472240324 471214844.7216640710830688
0.1733668341708543 918.6798013516370247 218.5761850083187028 456172847.0202773809432983
0.1809045226130653 915.8629996905633561 225.6339433694133731 441293759.1179209947586060
0.1884422110552764 913.0326180697359177 232.6917017305079867 426577081.5070756673812866
0.1959798994974874 910.1884822017149190 239.7494600916026002 412022312.2720279693603516
0.2035175879396985 907.3304141431679000 246.8072184526972705 397628947.0579620599746704
0.2110552763819095 904.4582321879341862 253.8649768137919693 383396479.0394034385681152
0.2185929648241206 901.5717507560603963 260.9227351748865544 369324398.8879959583282471
0.2261306532663316 898.6707802786244201 267.9804935359812248 355412194.7395895719528198
0.2336683417085427 895.7551270781492576 275.0382518970758383 341659352.1606233119964600
0.2412060301507538 892.8245932443991251 282.0960102581704518 328065354.1137782335281372
0.2487437185929648 889.8789765053415977 289.1537686192652359 314629680.9228799343109131
0.2562814070351759 886.9180700930423882 296.2115269803598494 301351810.2370285987854004
0.2638190954773869 883.9416626042486769 303.2692853414544629 288231216.9939280748367310
0.2713567839195980 880.9495378554055378 310.3270437025491901 275267373.3823981285095215
0.2788944723618090 877.9414747318281798 317.3848020636436900 262459748.8040355443954468
0.2864321608040201 874.9172470307444200 324.4425604247384172 249807809.8339997529983521
0.2939698492462312 871.8766232979007782 331.5003187858330307 237311020.1809006929397583
0.3015075376884422 868.8193666574057943 338.5580771469276442 224968840.6457500457763672
0.3090452261306533 865.7452346344698526 345.6158355080223146 212780729.0799537897109985
0.3165829145728643 862.6539789706761212 352.6735938691169849 200746140.3423119783401489
0.3241206030150753 859.5453454313958446 359.7313522302115985 188864526.2549918293952942
0.3316582914572864 856.4190736049373527 366.7891105913062688 177135335.5584400296211243
0.3391959798994975 853.2748966929940480 373.8468689524008823 165558013.8652033209800720
0.3467336683417085 850.1125412919279825 380.9046273134955527 154132003.6126104593276978
0.3542713567839196 846.9317271643957383 387.9623856745901662 142856744.0142886042594910
0.3618090452261307 843.7321670007927423 395.0201440356848934 131731671.0104640722274780
0.3693467336683417 840.5135661699606544 402.0779023967795069 120756217.2170101404190063
0.3768844221105527 837.2756224585593827 409.1356607578741205 109929811.8731957674026489
0.3844221105527638 834.0180257984748096 416.1934191189687908 99251880.7880904078483582
0.3919597989949749 830.7404579815847683 423.2511774800634043 88721846.2855747938156128
0.3994974874371859 827.4425923611613598 430.3089358411580747 78339127.1479086279869080
0.4070351758793970 824.1240935391438143 437.3666942022526882 68103138.5578017830848694
0.4145728643216080 820.7846170384552806 444.4244525633473586 58013292.0389324426651001
0.4221105527638191 817.4238089594873600 451.4822109244420290 48068995.3948570489883423
0.4296482412060301 814.0413056198094637 458.5399692855366425 38269652.6462465524673462
0.4371859296482412 810.6367331760964134 465.5977276466313128 28614663.9663886427879333
0.4447236180904522 807.2097072271949401 472.6554860077259264 19103425.6148891448974609
0.4522613065326633 803.7598323971710670 479.7132443688205399 9735329.8694993257522583
0.4597989949748744 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.4673366834170854 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.4748743718592965 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.4824120603015075 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.4899497487437185 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.4974874371859296 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5050251256281407 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5125628140703518 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5201005025125628 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5276381909547738 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5351758793969849 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5427135678391960 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5502512562814070 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5577889447236181 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5653266331658291 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5728643216080401 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5804020100502513 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5879396984924623 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.5954773869346733 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6030150753768844 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6105527638190954 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6180904522613065 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6256281407035176 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6331658291457286 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6407035175879396 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6482412060301507 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6557788944723618 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6633165829145728 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6708542713567839 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6783919597989949 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6859296482412059 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.6934673366834171 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7010050251256281 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7085427135678392 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7160804020100502 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7236180904522613 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7311557788944724 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7386934673366834 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7462311557788944 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7537688442211055 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7613065326633166 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7688442211055276 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7763819095477387 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7839195979899497 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7914572864321607 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.7989949748743719 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8065326633165829 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8140703517587939 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8216080402010050 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8291457286432160 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8366834170854272 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8442211055276382 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8517587939698492 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8592964824120602 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8668341708542713 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8743718592964824 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8819095477386935 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8894472361809045 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.8969849246231155 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9045226130653266 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9120603015075377 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9195979899497487 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9271356783919598 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9346733668341708 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9422110552763818 802.2901345635452799 482.7059049710704812 5806442.8527481732890010
0.9497487437185930 109.0734996613648207 482.7059049710704812 5806442.8527481732890010
0.9572864321608040 109.0734996613648207 482.7059049710704812 5806442.8527481732890010
0.9648241206030150 109.0734996613648207 482.7059049710704812 5806442.8527481732890010
0.9723618090452261 109.0734996613648207 482.7059049710704812 5806442.8527481732890010
0.9798994974874371 20.0000000000000000 0.0000000000000000 100000.0000000000000000
0.9874371859296482 20.0000000000000000 0.0000000000000000 100000.0000000000000000
0.9949748743718593 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0025125628140703 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0100502512562815 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0175879396984924 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0251256281407035 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0326633165829144 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0402010050251256 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0477386934673367 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0552763819095476 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0628140703517588 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0703517587939697 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0778894472361809 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0854271356783920 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.0929648241206029 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1005025125628141 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1080402010050250 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1155778894472361 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1231155778894473 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1306532663316582 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1381909547738693 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1457286432160803 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1532663316582914 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1608040201005025 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1683417085427135 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1758793969849246 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1834170854271355 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1909547738693467 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.1984924623115578 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2060301507537687 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2135678391959799 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2211055276381908 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2286432160804019 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2361809045226131 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2437185929648240 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2512562814070352 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2587939698492461 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2663316582914572 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2738693467336684 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2814070351758793 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2889447236180904 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.2964824120603013 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3040201005025125 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3115577889447236 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3190954773869346 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3266331658291457 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3341708542713566 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3417085427135678 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3492462311557789 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3567839195979898 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3643216080402010 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3718592964824119 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3793969849246230 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3869346733668342 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.3944723618090451 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4020100502512562 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4095477386934672 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4170854271356783 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4246231155778895 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4321608040201004 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4396984924623115 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4472361809045227 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4547738693467336 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4623115577889447 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4698492462311556 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4773869346733668 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4849246231155779 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.4924623115577889 20.0000000000000000 0.0000000000000000 100000.0000000000000000
1.5000000000000000 20.0000000000000000 0.0000000000000000 100000.0000000000000000


==> figures/shocktube/data/gasliquid_levelset.txt <==
0.0037500000000000 978.6673907852524508 60.1639985061563820 835658074.5392159223556519
0.0112500000000000 974.9891748816073687 70.9975060246105727 806912891.8892658948898315
0.0187500000000000 972.8883062222153058 76.4716889880778297 792370805.6474225521087646
0.0262500000000000 970.1256365512134607 84.1209342826821143 772379616.1056782007217407
0.0337500000000000 967.7481947795305359 90.4455260013164519 755953348.4453885555267334
0.0412500000000000 965.1242703424879892 97.5426789141145747 737734630.4947804212570190
0.0487500000000000 962.6303109210401772 104.1964700495940264 720806757.2676759958267212
0.0562500000000000 960.0377990222823428 111.1301887467208047 703366427.4005395174026489
0.0637500000000000 957.4859422599163281 117.9223580550577708 686473770.7085828781127930
0.0712500000000000 954.8933565873688849 124.8222101720812844 669525051.0762417316436768
0.0787500000000000 952.3095505715331228 131.6822674922824774 652877158.2461274862289429
0.0862500000000000 949.7041355973107102 138.5850480466793329 636317076.3511095046997070
0.0937500000000000 947.0936490131766732 145.4756730559863342 619959155.9985918998718262
0.1012500000000000 944.4668860916148105 152.3807378151020941 603729247.6295857429504395
0.1087500000000000 941.8296223654842834 159.2821560997428776 587665948.4612907171249390
0.1162500000000000 939.1785873759604328 166.1888676182323934 571748901.7302647829055786
0.1237500000000000 936.5156780448628524 173.0958378981107728 555990607.5293332338333130
0.1312500000000000 933.8399933618969726 180.0053051966530120 540386035.4252958297729492
0.1387500000000000 931.1519420035010626 186.9157217036684244 524938183.4339925646781921
0.1462500000000000 928.4512537316230691 193.8273574109558126 509645934.9576230049133301
0.1537500000000000 925.7379670480485174 200.7397094038381624 494509989.5847920179367065
0.1612500000000000 923.0119751223237472 207.6526748242374651 479530183.0780920386314392
0.1687500000000000 920.2732229808540296 214.5660027139469719 464706637.2486108541488647
0.1762500000000000 917.5216224221435368 221.4795192021389028 450039275.7570114135742188
0.1837500000000000 914.7570915766719963 228.3930291327091027 435528048.4410019516944885
0.1912500000000000 911.9795410659154413 235.3063529547337680 421172855.3560734987258911
0.1987500000000000 909.1888818165757584 242.2193056004243203 406973589.6658769845962524
0.2062500000000000 906.3850238522136351 249.1316994339075279 392930130.7728795409202576
0.2137500000000000 903.5678790756260241 256.0433373864867690 379042358.0080451369285583
0.2212500000000000 900.7373625427518391 262.9540100332554857 365310155.5663789510726929
0.2287500000000000 897.8933945710999751 269.8634906369467217 351733420.9028905630111694
0.2362500000000000 895.0359027585307103 276.7715305958995486 338312071.7454354763031006
0.2437500000000000 892.1648243767486974 283.6778541374271754 325046053.9723192453384399
0.2512500000000000 889.2801090091982132 290.5821526052362742 311935349.5806120634078979
0.2587500000000000 886.3817215713523865 297.4840780351132139 298979985.2698635458946228
0.2662500000000000 883.4696457479022911 304.3832359746564862 286180041.6266331076622009
0.2737500000000000 880.5438879402349812 311.2791773647404057 273535663.1406395435333252
0.2812500000000000 877.6044818090497301 318.1713893263680006 261047069.1996792554855347
0.2887500000000000 874.6514935240069235 325.0592846510817822 248714566.2839776575565338
0.2962500000000000 871.6850278470890316 331.9421897658539820 236538561.5885568857192993
0.3037500000000000 868.7052351977980607 338.8193308872469061 224519578.3332610428333282
0.3112500000000000 865.7123198991345134 345.6898180712939279 212658273.1538266539573669
0.3187500000000000 862.7065497836159693 352.5526266452901609 200955455.8008616566658020
0.3262500000000000 859.6882675568805325 359.4065757571169684 189412112.1325875520706177
0.3337500000000000 856.6579040488687724 366.2503027998745324 178029430.2099210321903229
0.3412500000000000 853.6159943331985005 373.0822337750793167 166808832.3637596070766449
0.3487500000000000 850.5631967037633103 379.9005465047211487 155752012.1244439780712128
0.3562500000000000 847.5003165200599824 386.7031264585659756 144860981.9968297183513641
0.3637500000000000 844.4283365179321663 393.4875115242858215 134138135.8620452582836151
0.3712500000000000 841.3484527169861167 400.2508122995501481 123586320.4037497043609619
0.3787500000000000 838.2621355020457941 406.9896323721027898 113208979.0611192435026169
0.3862500000000000 835.1711779075911863 413.6998778067801368 103010234.3043367266654968
0.3937500000000000 832.0778525793695053 420.3766719192624350 92995302.9503872096538544
0.4012500000000000 828.9849538566975298 427.0138368289448181 83170501.9503263533115387
0.4087500000000000 825.8961935975630695 433.6038537978955674 73544326.8020935654640198
0.4162500000000000 822.8162632700531276 440.1368060140925991 64127414.4413480907678604
0.4237500000000000 819.7513150694251181 446.5998148232304743 54933694.7981217354536057
0.4312500000000000 816.7102016692788311 452.9774924415148689 45983690.1106569916009903
0.4387500000000000 813.7022476873536334 459.2427609624531328 37297426.9785714820027351
0.4462500000000000 810.7506651745977706 465.3704312327702723 28931954.9505859203636646
0.4537500000000000 807.8795470881991605 471.2695032979484040 20942868.5280755646526814
0.4612500000000000 805.1812753354378174 476.8208357541257669 13563085.8518479149788618
0.4687500000000000 802.7927769326183807 481.6855117099246399 7141452.6230250885710120
0.4762500000000000 800.9872051711895438 485.3554093435243431 2333245.5511200577020645
0.4837500000000000 800.0496391314017046 487.2536783079375482 -117365.0340558651805623
0.4912500000000000 800.0874508648870460 487.1886726458272960 -33094.6102329221466789
0.4987500000000000 800.7603266841024379 485.8144920552697386 1743643.6409670363646001
0.5062500000000001 801.6203035118830940 484.0728328357693613 4011438.1406414168886840
0.5137500000000000 802.1939490959321120 482.9092554215274049 5536180.0206628683954477
0.5212500000000001 802.3704570398181204 482.5515426098685339 6003070.1529086623340845
0.5287500000000001 802.4148792947584070 482.4583481687879498 6121848.9857967030256987
0.5362500000000001 802.4371350896927879 482.4143947281159512 6180024.3076177705079317
0.5437500000000001 802.4554221050682372 482.3794401332367556 6228297.0218299739062786
0.5512500000000001 802.4693959210396770 482.3513439543829691 6264834.0108705721795559
0.5587500000000001 802.4730257011274261 482.3431624404424269 6273756.2654433529824018
0.5662500000000000 802.4672271248720108 482.3553990999333791 6257674.1254258649423718
0.5737500000000001 802.4575554198736427 482.3762196627720868 6231109.9218027265742421
0.5812500000000000 802.4480216296216213 482.3959905162347468 6204898.8913696231320500
0.5887500000000001 802.4397939499981476 482.4125330393266040 6182149.9127384526655078
0.5962500000000001 802.4320654762591403 482.4290650258452615 6160637.2333591254428029
0.6037500000000001 802.4236112503105005 482.4476355104369532 6137152.0935080070048571
0.6112500000000001 802.4142268647624405 482.4674870721799493 6111120.7733645755797625
0.6187500000000001 802.4048323101429787 482.4869648875305757 6085007.3544276030734181
0.6262500000000001 802.3966298758035691 482.5042982907398255 6062034.9942215057089925
0.6337500000000000 802.3904224820792024 482.5177851157656619 6044291.3697715997695923
0.6412500000000001 802.3863209746305074 482.5269486082889898 6032041.9700323669239879
0.6487500000000000 802.3835333973994466 482.5333926681319099 6023178.9046187596395612
0.6562500000000001 802.3807830408204609 482.5401379986625443 6014317.8819834021851420
0.6637500000000001 802.3769680961850099 482.5493751165519711 6002532.8294381098821759
0.6712500000000001 802.3720678302789793 482.5607228203240311 5987741.6238254001364112
0.6787500000000001 802.3673045205187009 482.5715734909464345 5973176.3203816963359714
0.6862500000000001 802.3641163953570867 482.5792851149784042 5962669.3530739769339561
0.6937500000000001 802.3627934679801683 482.5834150746951536 5956975.8817855240777135
0.7012500000000000 802.3623560890298450 482.5858834854253701 5953441.6397895030677319
0.7087500000000001 802.3619523188779112 482.5884787476443307 5949748.1627369094640017
0.7162500000000001 802.3615330998170521 482.5915081826566393 5945737.3298022272065282
0.7237500000000001 802.3614194019201022 482.5941732427504576 5942322.7941712755709887
0.7312500000000001 802.3615422717385854 482.5964496174400438 5939366.3893206398934126
0.7387500000000001 802.3612216283531779 482.5996826746600163 5934917.8549726391211152
0.7462500000000001 802.3598387166085786 482.6052129744569470 5927199.7774058608338237
0.7537500000000001 802.3579571652519462 482.6121009048965789 5917691.8512585526332259
0.7612500000000001 802.3570683402398345 482.6175170494988151 5910223.2670736042782664
0.7687500000000000 802.3579351473593988 482.6198994602097514 5906864.0295382123440504
0.7762500000000001 802.3595812831605372 482.6209982397728027 5905319.2950199218466878
0.7837500000000001 802.3613390320196004 482.6224508475882544 5903374.3269571913406253
0.7912500000000001 802.3632462523975164 482.6247441295230374 5900311.8795584440231323
0.7987500000000001 802.3653511907782558 482.6271148691732833 5896982.8084786972030997
0.8062500000000001 802.3675736857570655 482.6289641421217311 5894092.5420122882351279
0.8137500000000001 802.3705974797848057 482.6307811591734094 5891187.0822339551523328
0.8212500000000001 802.3751409642741237 482.6331176763793565 5887689.7682932848110795
0.8287500000000001 802.3798855868426472 482.6357739052478451 5883881.0535044670104980
0.8362500000000000 802.3830940219850163 482.6390802472037080 5879300.9930181484669447
0.8437500000000001 802.3871010477090522 482.6441667695269757 5872425.8646194012835622
0.8512500000000001 802.3964491975467581 482.6500882410015265 5864397.3584383958950639
0.8587500000000001 802.4080918505096633 482.6537782704696724 5859171.7111286809667945
0.8662500000000001 802.4163806492906588 482.6546810439771775 5857511.2004712084308267
0.8737500000000001 802.4284723909282775 482.6542121767008666 5857679.8533340478315949
0.8812500000000001 802.4572141301671309 482.6530385363396363 5858812.8598725572228432
0.8887500000000002 802.4855731377248276 482.6532209920563901 5858165.1769773652777076
0.8962500000000001 802.4785573244438410 482.6591157487840178 5850042.0254520690068603
0.9037500000000001 802.3434343733875949 482.6580539557563725 5850921.2626171344891191
0.9112500000000001 801.5617933340255377 482.6352665603016021 5880318.3499824739992619
0.9187500000000001 795.5842284038985781 482.6601125463890867 5847007.7544373562559485
0.9262500000000001 779.0091590460929183 482.7577527596237701 5721121.0492533836513758
0.9337500000000001 764.8384528965793834 482.5629826141476997 5967337.4750238396227360
0.9412500000000001 762.8905783334024591 482.6776874075019350 7134360.3906228737905622
0.9487500000000001 166.5381065043139870 482.6009603588173036 5954704.0342407152056694
0.9562500000000002 104.5594271048620669 482.6529650798103148 5827373.4896760545670986
0.9637500000000001 106.5661489557544570 482.1673390621029398 5803057.7886179704219103
0.9712500000000001 105.7093815087075512 475.2509720453031150 5599908.4371242551133037
0.9787500000000001 69.9254032717752807 366.5174841178407519 3147245.5884719928726554
0.9862500000000001 25.5723386951644649 64.9949380884011561 311576.9307984746992588
0.9937500000000001 20.1184617382288060 0.5680143907313251 100939.8227305822365452
1.0012500000000000 20.0014482689273159 0.0060632969303303 100010.1437352945649764
1.0087500000000000 20.0000143100385763 0.0000598635839653 100000.1001707498071482
1.0162500000000001 20.0000001415627047 0.0000005921998735 100000.0009909392392728
1.0237499999999999 20.0000000014294983 0.0000000059803704 100000.0000100064789876
1.0312500000000000 20.0000000000145448 0.0000000000611323 100000.0000001020089258
1.0387500000000001 20.0000000000000995 0.0000000000006143 100000.0000000008149073
1.0462499999999999 19.9999999999999964 0.0000000000000040 100000.0000000000000000
1.0537500000000000 19.9999999999999964 -0.0000000000000003 100000.0000000000000000
1.0612500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.0687500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.0762499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.0837500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.0912500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.0987500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1062500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1137500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1212500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1287499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1362500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1437500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1512500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1587499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1662500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1737500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1812499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1887500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.1962500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2037500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2112499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2187500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2262500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2337500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2412500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2487500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2562500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2637499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2712500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2787500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2862500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.2937500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3012500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3087500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3162499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3237500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3312500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3387500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3462499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3537500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3612500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3687500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3762500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3837500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3912500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.3987499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4062500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4137500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4212500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4287500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4362500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4437500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4512499999999999 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4587500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4662500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4737500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4812500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4887500000000000 19.9999999999999964 0.0000000000000000 100000.0000000000000000
1.4962500000000001 19.9999999999999964 0.0000000000000000 100000.0000000000000000


==> figures/shocktube/data/sod_diffuse.txt <==
0.0025000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0075000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0125000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0175000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0225000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0275000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0325000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0375000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0425000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0475000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0525000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0575000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0625000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0675000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0725000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0775000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0825000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0875000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0925000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.0975000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1025000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1075000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1125000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1175000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1225000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1275000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1325000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1375000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1425000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1475000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1525000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1575000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1625000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1675000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1725000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1775000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1825000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1875000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1925000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.1975000000000000 0.9999999912499999 0.0000000000000000 0.9999999999999997
0.2025000000000000 0.9999999912499999 0.0000000000000001 0.9999999999999997
0.2075000000000000 0.9999999912499999 -0.0000000000000000 0.9999999999999997
0.2125000000000000 0.9999999912499999 0.0000000000000001 0.9999999999999997
0.2175000000000000 0.9999999912499988 0.0000000000000010 0.9999999999999988
0.2225000000000000 0.9999999912499923 0.0000000000000083 0.9999999999999898
0.2275000000000000 0.9999999912499618 0.0000000000000447 0.9999999999999464
0.2325000000000000 0.9999999912498028 0.0000000000002310 0.9999999999997261
0.2375000000000000 0.9999999912490012 0.0000000000011790 0.9999999999986048
0.2425000000000000 0.9999999912449574 0.0000000000059652 0.9999999999929416
0.2475000000000000 0.9999999912249515 0.0000000000296347 0.9999999999649346
0.2525000000000000 0.9999999911280699 0.0000000001442658 0.9999999998293007
0.2575000000000000 0.9999999906695872 0.0000000006867501 0.9999999991874247
0.2625000000000000 0.9999999885500105 0.0000000031946682 0.9999999962200159
0.2675000000000000 0.9999999789988021 0.0000000144958097 0.9999999828483251
0.2725000000000000 0.9999999371129332 0.0000000640558410 0.9999999242081068
0.2775000000000000 0.9999997587892215 0.0000002750513144 0.9999996745549330
0.2825000000000000 0.9999990240899833 0.0000011443594245 0.9999986459763305
0.2875000000000000 0.9999961084232465 0.0000045942267798 0.9999945640482497
0.2925000000000000 0.9999850479247882 0.0000176812472605 0.9999790794277834
0.2975000000000000 0.9999452608569586 0.0000647587857832 0.9999233785384353
0.3025000000000000 0.9998082882471220 0.0002268377165777 0.9997316288960109
0.3075000000000000 0.9993336651801070 0.0007885535673884 0.9990673017951932
0.3125000000000000 0.9974455930490165 0.0030242082458735 0.9964262377400571
0.3175000000000000 0.9915292246951951 0.0100501725825470 0.9881646473568267
0.3225000000000000 0.9801815498279626 0.0236282688497293 0.9723739732272825
0.3275000000000000 0.9642692447376753 0.0428874721575840 0.9503519464976458
0.3325000000000000 0.9455764722493867 0.0658382941674875 0.9246636538629620
0.3375000000000000 0.9256005593612592 0.0907683291947023 0.8974333476222873
0.3425000000000000 0.9051930218169156 0.1166858438002364 0.8698552837388946
0.3475000000000000 0.8847439866565543 0.1431296839453065 0.8424690286878543
0.3525000000000000 0.8644276767762670 0.1698909267317468 0.8155098811299821
0.3575000000000000 0.8443335786126902 0.1968592752703333 0.7890935978886707
0.3625000000000000 0.8245142322409464 0.2239667600398207 0.7632835829734874
0.3675000000000000 0.8050018445745889 0.2511686193588348 0.7381145074738624
0.3725000000000000 0.7858161951122160 0.2784343276829989 0.7136036239347059
0.3775000000000000 0.7669693969945004 0.3057421187362142 0.6897575373774779
0.3825000000000000 0.7484688321913737 0.3330755426978689 0.6665763405922880
0.3875000000000000 0.7303189471676257 0.3604213117471338 0.6440561449197856
0.3925000000000000 0.7125224291611524 0.3877678822457756 0.6221906480498466
0.3975000000000000 0.6950808435717993 0.4151045111210567 0.6009721607332374
0.4025000000000000 0.6779953675569116 0.4424205296098020 0.5803922533749679
0.4075000000000000 0.6612667914317042 0.4697048249853426 0.5604422621482309
0.4125000000000000 0.6448961868293104 0.4969451980372984 0.5411136399252653
0.4175000000000000 0.6288853974484631 0.5241277356333400 0.5223984991512031
0.4225000000000000 0.6132367961356305 0.5512353333995543 0.5042901321028130
0.4275000000000000 0.5979556859866122 0.5782460328449252 0.4867845379490334
0.4325000000000000 0.5830512886025698 0.6051280770997040 0.4698816526467965
0.4375000000000000 0.5685401713902081 0.6318352087364897 0.4535898491193214
0.4425000000000000 0.5544504710792983 0.6582937241790944 0.4379292641095794
0.4475000000000000 0.5408260019656377 0.6843889702801211 0.4229393694250185
0.4525000000000000 0.5277457610987050 0.7099496769399499 0.4086851306178548
0.4575000000000000 0.5153093756560724 0.7347443441321795 0.3952561030024436
0.4625000000000000 0.5035852546044312 0.7585036028641010 0.3827345876636102
0.4675000000000000 0.4926543587512595 0.7810970988452902 0.3711602137878831
0.4725000000000000 0.4824162129058783 0.8026524168158596 0.3603841205037806
0.4775000000000000 0.4725410523291942 0.8238115970634525 0.3500779437315185
0.4825000000000000 0.4625797559416894 0.8453678544338704 0.3398224283586493
0.4875000000000000 0.4525975949587394 0.8674337289351340 0.3296296564849075
0.4925000000000000 0.4436571285411061 0.8875601879475513 0.3204958338114262
0.4975000000000000 0.4381672419267232 0.9001817043282881 0.3149297429527441
0.5024999999999999 0.4371310764689589 0.9024843668183337 0.3139152141336716
0.5075000000000000 0.4374204494635286 0.9017258168581015 0.3142450900193524
0.5125000000000000 0.4380678051299036 0.9002569039507353 0.3148938093726634
0.5175000000000000 0.4384327007899138 0.8995576655181012 0.3152096966461224
0.5225000000000000 0.4381723169318601 0.9002386463362344 0.3149138587579172
0.5275000000000000 0.4376872237552395 0.9012547644746894 0.3144576512459235
0.5325000000000000 0.4375264187283247 0.9014771983948557 0.3143462146372911
0.5375000000000000 0.4374995369681881 0.9015597669381297 0.3143113727340111
0.5425000000000000 0.4375613673134665 0.9015953950524036 0.3143140684799942
0.5475000000000000 0.4376055963736826 0.9015977481378110 0.3143250576876073
0.5525000000000000 0.4375795143084677 0.9015660688632432 0.3143266074094149
0.5575000000000000 0.4375282369221100 0.9015301529609439 0.3143212441703634
0.5625000000000000 0.4375178153159068 0.9015315623777471 0.3143205199719469
0.5675000000000000 0.4375769865201206 0.9015617281374837 0.3143282978486922
0.5725000000000000 0.4376719581199473 0.9015594821644553 0.3143397581411562
0.5775000000000000 0.4377315597547307 0.9015116015157359 0.3143459778971012
0.5824999999999999 0.4376331766382149 0.9014681162761748 0.3143495191442726
0.5874999999999999 0.4371976949873378 0.9014645776225543 0.3143586011187094
0.5924999999999999 0.4368584358363538 0.9014762345788087 0.3143707246800539
0.5974999999999999 0.4371958429306064 0.9014630667787539 0.3143748539406742
0.6024999999999999 0.4423885055269151 0.9014295386214891 0.3143729319432829
0.6074999999999999 0.4541748998935325 0.9014090710456937 0.3143791477515898
0.6124999999999999 0.4601782366087336 0.9014100388438506 0.3143912215482357
0.6174999999999999 0.4611127731794165 0.9014128339366742 0.3143941275457154
0.6224999999999999 0.4586024762269617 0.9014034849465372 0.3143887100485154
0.6274999999999999 0.4349038452211712 0.9013937785063305 0.3143872539615094
0.6325000000000000 0.3464420083206367 0.9013909225504755 0.3143933747949174
0.6375000000000000 0.2481827502822797 0.9013992514894084 0.3143998977233093
0.6425000000000000 0.2172806067928021 0.9014098050955726 0.3144049767285618
0.6475000000000000 0.2133906880437722 0.9014099776126214 0.3144074988588051
0.6525000000000000 0.2140710789213693 0.9013936305496986 0.3144048601184417
0.6575000000000000 0.2158551392919065 0.9013639480864145 0.3143970740976266
0.6625000000000000 0.2231537815182154 0.9013327963446289 0.3143879558037493
0.6675000000000000 0.2319148934566574 0.9013172651120229 0.3143832251006934
0.6725000000000000 0.2359798265376110 0.9013319218577549 0.3143878177459702
0.6775000000000000 0.2366204546000934 0.9013728971941689 0.3144007743127381
0.6825000000000000 0.2368248559706349 0.9014144814121658 0.3144147277592410
0.6875000000000000 0.2369505184826453 0.9014272827096841 0.3144202063635204
0.6925000000000000 0.2370649256612195 0.9013863628760262 0.3144077400907994
0.6975000000000000 0.2371727693237990 0.9013006150991977 0.3143784690525945
0.7025000000000000 0.2372630290698232 0.9012148584714373 0.3143479361713143
0.7074999999999999 0.2373341490292476 0.9011802349505643 0.3143354124847126
0.7124999999999999 0.2373957807479828 0.9012364539015532 0.3143561697243824
0.7174999999999999 0.2374534473868163 0.9013696101462894 0.3144043065905466
0.7224999999999999 0.2375050125227737 0.9015049313418370 0.3144522716718583
0.7274999999999999 0.2375437895429037 0.9015573075864445 0.3144706770606868
0.7324999999999999 0.2375525911413179 0.9014608531955841 0.3144361432484405
0.7374999999999999 0.2375225397287422 0.9012161219216438 0.3143460750572106
0.7424999999999999 0.2374756136928288 0.9009098151567341 0.3142347429978332
0.7474999999999999 0.2374412296817840 0.9006857222701571 0.3141527463844071
0.7524999999999999 0.2374374266610639 0.9006213221379157 0.3141385045823262
0.7575000000000000 0.2374601658408591 0.9007691941191570 0.3141860883230733
0.7625000000000000 0.2375037203583426 0.9010877165202221 0.3142916474408613
0.7675000000000000 0.2375389407116515 0.9013643994319051 0.3144010211345593
0.7725000000000000 0.2375089222879958 0.9013115968954684 0.3143668644463001
0.7775000000000000 0.2371091716488258 0.8988140690518112 0.3135018495025090
0.7825000000000000 0.2321925254846652 0.8688560162218124 0.3029194591615149
0.7875000000000000 0.1833947674334860 0.5395180722033404 0.2043110641892439
0.7925000000000000 0.1327616270515599 0.0781894617346034 0.1115400546952589
0.7975000000000000 0.1252983475238057 0.0027591793494417 0.1003991268976964
0.8025000000000000 0.1250259142466874 0.0002393917528791 0.1000345571122406
0.8075000000000000 0.1250019258108050 0.0000177110008633 0.1000025566438432
0.8125000000000000 0.1250001533454273 0.0000013358497873 0.1000001928327414
0.8175000000000000 0.1250000196625237 0.0000001008156574 0.1000000145529424
0.8225000000000000 0.1250000095756698 0.0000000076279748 0.1000000011011134
0.8275000000000000 0.1250000088124931 0.0000000005773461 0.1000000000833410
0.8325000000000000 0.1250000087547297 0.0000000000436981 0.1000000000063078
0.8374999999999999 0.1250000087503578 0.0000000000033064 0.1000000000004772
0.8424999999999999 0.1250000087500269 0.0000000000002496 0.1000000000000359
0.8474999999999999 0.1250000087500020 0.0000000000000184 0.1000000000000026
0.8524999999999999 0.1250000087500001 0.0000000000000012 0.1000000000000002
0.8574999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8624999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8674999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8724999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8774999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8825000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8875000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8925000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.8975000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9025000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9075000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9125000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9175000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9225000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9275000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9325000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9375000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9425000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9475000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9525000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9575000000000000 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9624999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9674999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9724999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9774999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9824999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9874999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9924999999999999 0.1250000087500000 0.0000000000000000 0.1000000000000000
0.9975000000000001 0.1250000087500000 0.0000000000000000 0.1000000000000000


==> figures/shocktube/data/sod_exact.txt <==
0.0000000000000000 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0050251256281407 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0100502512562814 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0150753768844221 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0201005025125628 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0251256281407035 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0301507537688442 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0351758793969849 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0402010050251256 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0452261306532663 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0502512562814070 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0552763819095477 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0603015075376884 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0653266331658292 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0703517587939698 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0753768844221106 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0804020100502513 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0854271356783920 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0904522613065327 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.0954773869346734 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1005025125628141 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1055276381909548 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1105527638190955 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1155778894472362 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1206030150753769 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1256281407035176 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1306532663316583 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1356783919597990 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1407035175879397 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1457286432160804 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1507537688442211 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1557788944723618 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1608040201005025 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1658291457286432 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1708542713567839 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1758793969849246 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1809045226130653 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1859296482412060 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1909547738693467 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1959798994974875 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2010050251256282 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2060301507537688 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2110552763819095 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2160804020100502 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2211055276381910 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2261306532663317 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2311557788944724 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2361809045226131 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2412060301507538 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2462311557788945 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2512562814070352 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2562814070351759 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2613065326633166 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2663316582914573 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2713567839195980 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2763819095477387 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2814070351758794 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2864321608040201 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2914572864321608 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.2964824120603015 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3015075376884422 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3065326633165829 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3115577889447236 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3165829145728643 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3216080402010050 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.3266331658291458 0.9808249953841264 0.0228642190984008 0.9732583420368662
0.3316582914572864 0.9578122224376709 0.0507815836805707 0.9414397351933964
0.3366834170854272 0.9352334436976849 0.0786989482627409 0.9105169609346805
0.3417085427135678 0.9130824915462407 0.1066163128449108 0.8804689018621894
0.3467336683417085 0.8913532570774059 0.1345336774270809 0.8512748407089674
0.3517587939698493 0.8700396898164497 0.1624510420092512 0.8229144546262207
0.3567839195979899 0.8491357974390579 0.1903684065914211 0.7953678095245662
0.3618090452261307 0.8286356454905341 0.2182857711735914 0.7686153544696482
0.3668341708542713 0.8085333571050148 0.2462031357557613 0.7426379161318949
0.3718592964824121 0.7888231127246753 0.2741205003379316 0.7174166932901243
0.3768844221105528 0.7694991498189397 0.3020378649201018 0.6929332513887519
0.3819095477386935 0.7505557626036903 0.3299552295022717 0.6691695171483338
0.3869346733668342 0.7319873017604737 0.3578725940844419 0.6461077732291777
0.3919597989949749 0.7137881741557149 0.3857899586666121 0.6237306529477729
0.3969849246231156 0.6959528425599221 0.4137073232487821 0.6020211350457569
0.4020100502512563 0.6784758253668960 0.4416246878309523 0.5809625385111722
0.4070351758793970 0.6613516963129411 0.4695420524131222 0.5605385174517464
0.4120603015075377 0.6445750841960728 0.4974594169952925 0.5407330560199278
0.4170854271356784 0.6281406725952268 0.5253767815774627 0.5215304633894201
0.4221105527638191 0.6120431995894682 0.5532941461596327 0.5029153687829503
0.4271356783919598 0.5962774574772005 0.5812115107418029 0.4848727165510088
0.4321608040201005 0.5808382924953748 0.6091288753239728 0.4673877613012983
0.4371859296482412 0.5657206045386973 0.6370462399061430 0.4504460630786271
0.4422110552763819 0.5509193468788401 0.6649636044883133 0.4340334825949898
0.4472361809045226 0.5364295258836508 0.6928809690704831 0.4181361765095677
0.4522613065326633 0.5222462007363579 0.7207983336526534 0.4027405927583831
0.4572864321608040 0.5083644831547833 0.7487156982348233 0.3878334659333574
0.4623115577889447 0.4947795371105500 0.7766330628169936 0.3734018127104964
0.4673366834170855 0.4814865785482909 0.8045504273991637 0.3594329273269489
0.4723618090452261 0.4684808751048579 0.8324677919813337 0.3459143771066723
0.4773869346733668 0.4557577458285312 0.8603851565635039 0.3328339980344441
0.4824120603015075 0.4433125608982279 0.8883025211456738 0.3201798903779566
0.4874371859296482 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.4924623115577890 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.4974874371859296 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5025125628140703 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5075376884422110 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5125628140703518 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5175879396984925 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5226130653266332 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5276381909547738 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5326633165829145 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5376884422110553 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5427135678391960 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5477386934673367 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5527638190954774 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5577889447236181 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5628140703517588 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5678391959798995 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5728643216080402 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5778894472361810 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5829145728643216 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5879396984924623 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5929648241206030 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.5979899497487438 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6030150753768845 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6080402010050251 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6130653266331658 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6180904522613065 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6231155778894473 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6281407035175880 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6331658291457286 0.4375780605152469 0.9013776178772329 0.3143965376374013
0.6381909547738693 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6432160804020101 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6482412060301508 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6532663316582915 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6582914572864321 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6633165829145728 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6683417085427136 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6733668341708543 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6783919597989950 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6834170854271356 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6884422110552764 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6934673366834171 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.6984924623115578 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7035175879396985 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7085427135678392 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7135678391959799 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7185929648241206 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7236180904522613 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7286432160804021 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7336683417085427 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7386934673366834 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7437185929648241 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7487437185929648 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7537688442211056 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7587939698492463 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7638190954773869 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7688442211055276 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7738693467336684 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7788944723618091 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7839195979899498 0.2375080902523808 0.9013776178772329 0.3143965376374013
0.7889447236180904 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.7939698492462312 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.7989949748743719 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8040201005025126 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8090452261306533 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8140703517587939 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8190954773869347 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8241206030150754 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8291457286432161 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8341708542713568 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8391959798994975 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8442211055276382 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8492462311557789 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8542713567839196 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8592964824120604 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8643216080402010 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8693467336683417 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8743718592964824 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8793969849246231 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8844221105527639 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8894472361809045 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8944723618090452 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8994974874371859 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9045226130653267 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9095477386934674 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9145728643216080 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9195979899497487 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9246231155778895 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9296482412060302 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9346733668341709 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9396984924623115 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9447236180904522 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9497487437185930 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9547738693467337 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9597989949748744 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9648241206030150 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9698492462311558 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9748743718592965 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9798994974874372 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9849246231155779 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9899497487437187 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9949748743718593 0.1250000000000000 0.0000000000000000 0.1000000000000000
1.0000000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000


==> figures/shocktube/data/sod_levelset.txt <==
0.0025000000000000 1.0000000000000000 -0.0000000000000003 1.0000000000000000
0.0075000000000000 1.0000000000000000 -0.0000000000000000 1.0000000000000000
0.0125000000000000 1.0000000000000000 0.0000000000000003 1.0000000000000000
0.0175000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.0225000000000000 1.0000000000000000 0.0000000000000001 1.0000000000000000
0.0275000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.0325000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.0375000000000000 1.0000000000000000 0.0000000000000001 1.0000000000000000
0.0425000000000000 1.0000000000000000 0.0000000000000003 1.0000000000000000
0.0475000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.0525000000000000 1.0000000000000000 -0.0000000000000000 1.0000000000000000
0.0575000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.0625000000000000 0.9999999999999998 -0.0000000000000002 1.0000000000000000
0.0675000000000000 1.0000000000000000 0.0000000000000001 1.0000000000000000
0.0725000000000000 1.0000000000000000 0.0000000000000001 1.0000000000000000
0.0775000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.0825000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.0875000000000000 1.0000000000000000 -0.0000000000000000 1.0000000000000000
0.0925000000000000 1.0000000000000000 -0.0000000000000003 1.0000000000000000
0.0975000000000000 0.9999999999999998 0.0000000000000001 1.0000000000000000
0.1025000000000000 1.0000000000000000 0.0000000000000003 1.0000000000000000
0.1075000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.1125000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.1175000000000000 1.0000000000000000 -0.0000000000000001 1.0000000000000000
0.1225000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.1275000000000000 1.0000000000000000 -0.0000000000000001 1.0000000000000000
0.1325000000000000 1.0000000000000000 0.0000000000000004 1.0000000000000000
0.1375000000000000 1.0000000000000000 0.0000000000000005 1.0000000000000000
0.1425000000000000 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1475000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.1525000000000000 1.0000000000000000 -0.0000000000000001 1.0000000000000000
0.1575000000000000 1.0000000000000000 -0.0000000000000001 1.0000000000000000
0.1625000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.1675000000000000 0.9999999999999993 0.0000000000000002 1.0000000000000000
0.1725000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.1775000000000000 1.0000000000000000 0.0000000000000002 1.0000000000000000
0.1825000000000000 1.0000000000000000 0.0000000000000000 1.0000000000000000
0.1875000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.1925000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.1975000000000000 1.0000000000000000 -0.0000000000000002 1.0000000000000000
0.2025000000000000 1.0000000000000000 -0.0000000000000003 1.0000000000000000
0.2075000000000000 1.0000000000000000 -0.0000000000000004 1.0000000000000000
0.2125000000000000 0.9999999999999970 0.0000000000000003 0.9999999999999997
0.2175000000000000 0.9999999999999961 0.0000000000000040 0.9999999999999953
0.2225000000000000 0.9999999999999809 0.0000000000000220 0.9999999999999736
0.2275000000000000 0.9999999999999020 0.0000000000001158 0.9999999999998629
0.2325000000000000 0.9999999999994988 0.0000000000005916 0.9999999999992993
0.2375000000000000 0.9999999999974470 0.0000000000030192 0.9999999999964270
0.2425000000000000 0.9999999999872090 0.0000000000151322 0.9999999999820949
0.2475000000000000 0.9999999999369638 0.0000000000745816 0.9999999999117529
0.2525000000000000 0.9999999996963725 0.0000000003592536 0.9999999995749240
0.2575000000000000 0.9999999985698983 0.0000000016921146 0.9999999979978614
0.2625000000000000 0.9999999934249573 0.0000000077796906 0.9999999907949441
0.2675000000000000 0.9999999705331752 0.0000000348656128 0.9999999587464489
0.2725000000000000 0.9999998715505019 0.0000001519834967 0.9999998201707097
0.2775000000000000 0.9999994566736968 0.0000006428724206 0.9999992393432964
0.2825000000000000 0.9999977777003800 0.0000026294617261 0.9999968887824398
0.2875000000000000 0.9999912567913083 0.0000103451258986 0.9999877595366808
0.2925000000000000 0.9999671534082640 0.0000388649286438 0.9999540151689140
0.2975000000000000 0.9998823668722802 0.0001391898373252 0.9998353186025913
0.3025000000000000 0.9995894486894156 0.0004858241635977 0.9994252881828390
0.3075000000000000 0.9984708265055378 0.0018100050746768 0.9978600230580951
0.3125000000000000 0.9943474291084541 0.0066990032439177 0.9920974169705468
0.3175000000000000 0.9851083251500331 0.0177172373665533 0.9792208075250798
0.3225000000000000 0.9709803435866541 0.0347345953674781 0.9596221748561000
0.3275000000000000 0.9535954813611528 0.0559492854371755 0.9356585125983865
0.3325000000000000 0.9346051185493074 0.0794782195077772 0.9096781612540206
0.3375000000000000 0.9150468938989453 0.1041140515147076 0.8831394187811135
0.3425000000000000 0.8954124251454482 0.1292737300293467 0.8567239338373633
0.3475000000000000 0.8759092512215759 0.1547062738406169 0.8307132323344001
0.3525000000000000 0.8566320014948556 0.1802935591634030 0.8052303569076745
0.3575000000000000 0.8376305524617018 0.2059697314592061 0.7803354618368635
0.3625000000000000 0.8189323039081891 0.2316952526536551 0.7560572725701994
0.3675000000000000 0.8005511393216995 0.2574467577394415 0.7324058963508725
0.3725000000000000 0.7824925159252388 0.2832112895834739 0.7093800830765142
0.3775000000000000 0.7647566512463503 0.3089826407629124 0.6869717309189132
0.3825000000000000 0.7473405420972224 0.3347589961067491 0.6651687099528616
0.3875000000000000 0.7302393154954361 0.3605413027546005 0.6439567179093934
0.3925000000000000 0.7134472101521913 0.3863320130239042 0.6233205862877625
0.3975000000000000 0.6969583363856439 0.4121340194955474 0.6032452558601319
0.4025000000000000 0.6807673041591383 0.4379496884635503 0.5837165253760846
0.4075000000000000 0.6648697225414926 0.4637799609512422 0.5647216358525524
0.4125000000000000 0.6492626491812759 0.4896234985889293 0.5462497177245712
0.4175000000000000 0.6339449232240544 0.5154758413214798 0.5282921102172999
0.4225000000000000 0.6189174520911537 0.5413286059743045 0.5108426171050022
0.4275000000000000 0.6041835848981242 0.5671687217422138 0.4938977512159484
0.4325000000000000 0.5897491091816955 0.5929771433589761 0.4774566926948838
0.4375000000000000 0.5756230280671005 0.6187282813867052 0.4615219131413179
0.4425000000000000 0.5618179489869911 0.6443886170473332 0.4460995903746614
0.4475000000000000 0.5483491136793052 0.6699115092218808 0.4311984326907322
0.4525000000000000 0.5352401016992011 0.6952413456836396 0.4168350119501119
0.4575000000000000 0.5225224876419191 0.7203044963605989 0.4030325518119984
0.4625000000000000 0.5102187242383243 0.7449804506330903 0.3898120213761506
0.4675000000000000 0.4984093363658771 0.7691684722023300 0.3772372911036309
0.4725000000000000 0.4871654770001479 0.7926601948341747 0.3653595751238763
0.4775000000000000 0.4764978250706536 0.8151168770206910 0.3542311616091163
0.4825000000000000 0.4667133907515986 0.8363931403502260 0.3440878871010369
0.4875000000000000 0.4579271588920986 0.8557502158785210 0.3350122569847319
0.4925000000000000 0.4503317680877803 0.8724155842994938 0.3272832571230514
0.4975000000000000 0.4445101907789910 0.8855993740635362 0.3213959883729493
0.5024999999999999 0.4407832775679593 0.8941599411592221 0.3176118953101267
0.5075000000000000 0.4389793745307455 0.8982716023567655 0.3157707246288775
0.5125000000000000 0.4382272198084280 0.8999286045882107 0.3150202631843254
0.5175000000000000 0.4378750966150998 0.9007194840381352 0.3146857931842254
0.5225000000000000 0.4377210503670645 0.9011113374911789 0.3145337207403671
0.5275000000000000 0.4376660318090409 0.9012841524188572 0.3144553687526215
0.5325000000000000 0.4376317747487640 0.9013589521774958 0.3144034792617200
0.5375000000000000 0.4375960484359298 0.9013984131719122 0.3143820819754077
0.5425000000000000 0.4375691230249275 0.9014466384520801 0.3143774557851982
0.5475000000000000 0.4375727075483075 0.9014816484846787 0.3143716958319037
0.5525000000000000 0.4375965634079810 0.9014749176305527 0.3143628998994122
0.5575000000000000 0.4375974772553426 0.9014571943228541 0.3143580256301469
0.5625000000000000 0.4375766683830531 0.9014618840241109 0.3143627922550282
0.5675000000000000 0.4375744811803475 0.9014785658471295 0.3143703805604430
0.5725000000000000 0.4376000097506462 0.9014761315095950 0.3143701801849644
0.5775000000000000 0.4376197982959038 0.9014547963501515 0.3143648463770561
0.5824999999999999 0.4376147926368150 0.9014492526561254 0.3143650579055952
0.5874999999999999 0.4375994399569944 0.9014608888418520 0.3143720853053266
0.5924999999999999 0.4375849063394024 0.9014627900556450 0.3143774633467319
0.5974999999999999 0.4375621568654733 0.9014433723201087 0.3143770591208508
0.6024999999999999 0.4374944570381926 0.9014414081028160 0.3143705217893036
0.6074999999999999 0.4372404768046942 0.9014289414966119 0.3143826996914187
0.6124999999999999 0.4358037625255403 0.9014390766096914 0.3143838816665583
0.6174999999999999 0.4282074915797621 0.9014308360440459 0.3143851886209524
0.6224999999999999 0.4152934465423663 0.9014182095990677 0.3143880421780442
0.6274999999999999 0.4066877999610555 0.9014122795535336 0.3143840217251622
0.6325000000000000 0.4056504215980141 0.9014127306403763 0.3143792920687232
0.6375000000000000 0.2443162664164060 0.9014950123290707 0.3144183797922957
0.6425000000000000 0.2329030963832230 0.9013883930047299 0.3143797917706821
0.6475000000000000 0.2344324632893519 0.9014131282181671 0.3143892919198718
0.6525000000000000 0.2365588474959824 0.9014163238435119 0.3143908118261266
0.6575000000000000 0.2375262741981109 0.9014097935988873 0.3143895253782156
0.6625000000000000 0.2375026060955950 0.9014047909395604 0.3143892109036809
0.6675000000000000 0.2373408859399804 0.9014031506233617 0.3143891287712058
0.6725000000000000 0.2371944595024261 0.9014031207631005 0.3143893390110483
0.6775000000000000 0.2371501414495624 0.9014023497061047 0.3143901512971090
0.6825000000000000 0.2371643930865686 0.9014008304845804 0.3143909147026541
0.6875000000000000 0.2371927884654212 0.9013987115110621 0.3143903532948533
0.6925000000000000 0.2372236987640836 0.9013908508315464 0.3143877269973041
0.6975000000000000 0.2372528956726566 0.9013793598456107 0.3143851601263414
0.7025000000000000 0.2372807395493129 0.9013735963997098 0.3143839703300819
0.7074999999999999 0.2373080100631358 0.9013764593725604 0.3143846919195384
0.7124999999999999 0.2373343116007448 0.9013816299952008 0.3143870908385347
0.7174999999999999 0.2373584900626525 0.9013828735140563 0.3143901782495870
0.7224999999999999 0.2373778398555177 0.9013834228054715 0.3143905652606793
0.7274999999999999 0.2373932722956041 0.9013806251566419 0.3143891711328647
0.7324999999999999 0.2374059448997580 0.9013729787296447 0.3143880761319703
0.7374999999999999 0.2374168990843643 0.9013668446486365 0.3143880402268998
0.7424999999999999 0.2374278745771309 0.9013791752880100 0.3143889861623848
0.7474999999999999 0.2374406230749737 0.9013937193461173 0.3143957757865755
0.7524999999999999 0.2374553390186053 0.9014087491302661 0.3144049096516219
0.7575000000000000 0.2374717556933719 0.9014422051350988 0.3144181719912794
0.7625000000000000 0.2374835575331400 0.9014940464200248 0.3144244652239752
0.7675000000000000 0.2374941317781674 0.9014508960940187 0.3144264786450409
0.7725000000000000 0.2374299947617253 0.9010218906354250 0.3142728789725685
0.7775000000000000 0.2367246007757748 0.8965817131689117 0.3127072371257188
0.7825000000000000 0.2258277955245636 0.8305506796279689 0.2896476546940137
0.7875000000000000 0.1662406386665548 0.3984290338613323 0.1711280149678847
0.7925000000000000 0.1283449126258455 0.0324210752523048 0.1047251890315076
0.7975000000000000 0.1251789464225743 0.0016551424020458 0.1002391318967308
0.8025000000000000 0.1250133271114930 0.0001231298789814 0.1000177756146566
0.8075000000000000 0.1250009894378333 0.0000091410536013 0.1000013195279964
0.8125000000000000 0.1250000747476222 0.0000006905582338 0.1000000996835070
0.8175000000000000 0.1250000056551826 0.0000000522455677 0.1000000075417520
0.8225000000000000 0.1250000004275896 0.0000000039503016 0.1000000005702338
0.8275000000000000 0.1250000000323106 0.0000000002985048 0.1000000000430896
0.8325000000000000 0.1250000000024407 0.0000000000225512 0.1000000000032552
0.8374999999999999 0.1250000000001842 0.0000000000017026 0.1000000000002457
0.8424999999999999 0.1250000000000138 0.0000000000001282 0.1000000000000185
0.8474999999999999 0.1250000000000009 0.0000000000000093 0.1000000000000013
0.8524999999999999 0.1250000000000000 0.0000000000000005 0.1000000000000001
0.8574999999999999 0.1250000000000000 -0.0000000000000000 0.1000000000000000
0.8624999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8674999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8724999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8774999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8825000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8875000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8925000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.8975000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9025000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9075000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9125000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9175000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9225000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9275000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9325000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9375000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9425000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9475000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9525000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9575000000000000 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9624999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9674999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9724999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9774999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9824999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9874999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9924999999999999 0.1250000000000000 0.0000000000000000 0.1000000000000000
0.9975000000000001 0.1250000000000000 0.0000000000000000 0.1000000000000000


==> figures/turbulent_boundarylayer/Cf_laminar.txt <==
2601392.8571428577415645 0.0003717404666421
2604178.5714285718277097 0.0003714974160270
2606964.2857142859138548 0.0003712870696629
2609750.0000000004656613 0.0003710656637725
2612535.7142857140861452 0.0003708436180588
2615321.4285714286379516 0.0003706181493850
2618107.1428571431897581 0.0003703932916066
2620892.8571428572759032 0.0003701667962033
2623678.5714285718277097 0.0003699408716258
2626464.2857142854481936 0.0003697140940154
2629250.0000000004656613 0.0003694879236842
2632035.7142857145518064 0.0003692614183968
2634821.4285714291036129 0.0003690354422605
2637607.1428571436554193 0.0003688091627683
2640392.8571428568102419 0.0003685833893463
2643178.5714285718277097 0.0003683576328472
2645964.2857142859138548 0.0003681324488113
2648750.0000000000000000 0.0003679072223711
2651535.7142857150174677 0.0003676824092345
2654321.4285714286379516 0.0003674576840751
2657107.1428571431897581 0.0003672334897524
2659892.8571428577415645 0.0003670094194262
2662678.5714285713620484 0.0003667858176925
2665464.2857142859138548 0.0003665624286798
2668250.0000000004656613 0.0003663395352028
2671035.7142857145518064 0.0003661168244795
2673821.4285714291036129 0.0003658945178511
2676607.1428571427240968 0.0003656724165676
2679392.8571428577415645 0.0003654507848002
2682178.5714285713620484 0.0003652294679367
2684964.2857142854481936 0.0003650086382608
2687750.0000000004656613 0.0003647881106222
2690535.7142857140861452 0.0003645679778650
2693321.4285714291036129 0.0003643480620157
2696107.1428571431897581 0.0003641285338430
2698892.8571428577415645 0.0003639093327180
2701678.5714285713620484 0.0003636906471115
2704464.2857142859138548 0.0003634723342217
2707250.0000000004656613 0.0003632544172935
2710035.7142857145518064 0.0003630367680742
2712821.4285714286379516 0.0003628194646951
2715607.1428571427240968 0.0003626024847012
2718392.8571428572759032 0.0003623859428241
2721178.5714285718277097 0.0003621697982611
2723964.2857142859138548 0.0003619541049281
2726750.0000000004656613 0.0003617387530530
2729535.7142857145518064 0.0003615237448075
2732321.4285714286379516 0.0003613090042478
2735107.1428571427240968 0.0003610946356579
2737892.8571428577415645 0.0003608806701730
2740678.5714285718277097 0.0003606671816871
2743464.2857142854481936 0.0003604541054095
2746250.0000000004656613 0.0003602414090325
2749035.7142857140861452 0.0003600290370133
2751821.4285714286379516 0.0003598170141506
2754607.1428571431897581 0.0003596053267786
2757392.8571428577415645 0.0003593940233883
2760178.5714285718277097 0.0003591830980514
2762964.2857142854481936 0.0003589726031381
2765750.0000000000000000 0.0003587625098625
2768535.7142857145518064 0.0003585528111693
2771321.4285714291036129 0.0003583434825266
2774107.1428571431897581 0.0003581345412766
2776892.8571428572759032 0.0003579259676289
2779678.5714285713620484 0.0003577177579151
2782464.2857142859138548 0.0003575098826947
2785250.0000000000000000 0.0003573023920212
2788035.7142857150174677 0.0003570953152918
2790821.4285714291036129 0.0003568886886520
2793607.1428571427240968 0.0003566824775220
2796392.8571428572759032 0.0003564766495433
2799178.5714285713620484 0.0003562711853663
2801964.2857142863795161 0.0003560661203614
2804750.0000000000000000 0.0003558614853476
2807535.7142857140861452 0.0003556572730817
2810321.4285714291036129 0.0003554534312846
2813107.1428571427240968 0.0003552499735371
2815892.8571428577415645 0.0003550469345661
2818678.5714285718277097 0.0003548443699377
2821464.2857142868451774 0.0003546422545180
2824250.0000000004656613 0.0003544405568212
2827035.7142857140861452 0.0003542392794620
2829821.4285714291036129 0.0003540384291339
2832607.1428571431897581 0.0003538380151564
2835392.8571428568102419 0.0003536380215617
2838178.5714285713620484 0.0003534384646204
2840964.2857142859138548 0.0003532393736051
2843750.0000000004656613 0.0003530407587817
2846535.7142857145518064 0.0003528426149687
2849321.4285714291036129 0.0003526449595237
2852107.1428571436554193 0.0003524478422161
2854892.8571428572759032 0.0003522512767850
2857678.5714285718277097 0.0003520552290346
2860464.2857142859138548 0.0003518596676913
2863250.0000000004656613 0.0003516646232783
2866035.7142857140861452 0.0003514701248879
2868821.4285714286379516 0.0003512762033328
2871607.1428571431897581 0.0003510828271421
2874392.8571428577415645 0.0003508900212104
2877178.5714285718277097 0.0003506978125673
2879964.2857142863795161 0.0003505062315530
2882750.0000000004656613 0.0003503152972065
2885535.7142857140861452 0.0003501250314251
2888321.4285714291036129 0.0003499354533619
2891107.1428571431897581 0.0003497465778208
2893892.8571428577415645 0.0003495584116651
2896678.5714285713620484 0.0003493709850084
2899464.2857142859138548 0.0003491843620972
2902250.0000000000000000 0.0003489985565525
2905035.7142857145518064 0.0003488135826557
2907821.4285714291036129 0.0003486294365611
2910607.1428571431897581 0.0003484461726288
2913392.8571428577415645 0.0003482638285046
2916178.5714285713620484 0.0003480824508925
2918964.2857142859138548 0.0003479020573579
2921750.0000000004656613 0.0003477226780875
2924535.7142857150174677 0.0003475443636625
2927321.4285714286379516 0.0003473671569551
2930107.1428571427240968 0.0003471911143846
2932892.8571428572759032 0.0003470162665758
2935678.5714285713620484 0.0003468426314022
2938464.2857142863795161 0.0003466701912094
2941250.0000000004656613 0.0003464989514701
2944035.7142857145518064 0.0003463288938339
2946821.4285714291036129 0.0003461600119150
2949607.1428571427240968 0.0003459922091477
2952392.8571428577415645 0.0003458253942272
2955178.5714285718277097 0.0003456594155627
2957964.2857142859138548 0.0003454941242418
2960750.0000000004656613 0.0003453293122031
2963535.7142857140861452 0.0003451647246858
2966321.4285714291036129 0.0003450000550370
2969107.1428571427240968 0.0003448349463505
2971892.8571428582072258 0.0003446690102416
2974678.5714285718277097 0.0003445018654963
2977464.2857142859138548 0.0003443331002034
2980250.0000000004656613 0.0003441622951796
2983035.7142857145518064 0.0003439890225879
2985821.4285714286379516 0.0003438128736406
2988607.1428571427240968 0.0003436335100932
2991392.8571428572759032 0.0003434506401417
2994178.5714285718277097 0.0003432640165691
2996964.2857142859138548 0.0003430734308783
2999750.0000000000000000 0.0003428787528630
3002535.7142857150174677 0.0003426799357284
3005321.4285714291036129 0.0003424770152008
3008107.1428571431897581 0.0003422700955413
3010892.8571428577415645 0.0003420593492874
3013678.5714285718277097 0.0003418449833274
3016464.2857142863795161 0.0003416273011977
3019250.0000000000000000 0.0003414066503942
3022035.7142857145518064 0.0003411834597938
3024821.4285714291036129 0.0003409581808440
3027607.1428571431897581 0.0003407313058415
3030392.8571428577415645 0.0003405033616851
3033178.5714285718277097 0.0003402749341302
3035964.2857142863795161 0.0003400466422593
3038750.0000000000000000 0.0003398191230017
3041535.7142857150174677 0.0003395929995606
3044321.4285714291036129 0.0003393689360463
3047107.1428571431897581 0.0003391475492768
3049892.8571428572759032 0.0003389295307408
3052678.5714285713620484 0.0003387155007587
3055464.2857142859138548 0.0003385061183765
3058250.0000000004656613 0.0003383019428057
3061035.7142857145518064 0.0003381035256719
3063821.4285714291036129 0.0003379113417302
3066607.1428571431897581 0.0003377257939159
3069392.8571428572759032 0.0003375471489713
3072178.5714285713620484 0.0003373754943646
3074964.2857142863795161 0.0003372107443659
3077750.0000000004656613 0.0003370525736600
3080535.7142857145518064 0.0003369004404795
3083321.4285714286379516 0.0003367534483117
3086107.1428571427240968 0.0003366104720976
3088892.8571428572759032 0.0003364700705045
3091678.5714285718277097 0.0003363306554166
3094464.2857142863795161 0.0003361905745700
3097250.0000000004656613 0.0003360482799863
3100035.7142857145518064 0.0003359025326854
3102821.4285714286379516 0.0003357524128448
3105607.1428571427240968 0.0003355974095404
3108392.8571428577415645 0.0003354372573795
3111178.5714285718277097 0.0003352719261246
3113964.2857142859138548 0.0003351015109150
3116750.0000000000000000 0.0003349261581666
3119535.7142857145518064 0.0003347461359974
3122321.4285714286379516 0.0003345616577528
3125107.1428571436554193 0.0003343730859545
3127892.8571428577415645 0.0003341807446164
3130678.5714285718277097 0.0003339850535419
3133464.2857142859138548 0.0003337864644172
3136250.0000000000000000 0.0003335854073723
3139035.7142857150174677 0.0003333823807770
3141821.4285714286379516 0.0003331778242289
3144607.1428571431897581 0.0003329722523197
3147392.8571428572759032 0.0003327661304042
3150178.5714285713620484 0.0003325599291364
3152964.2857142863795161 0.0003323540980743
3155750.0000000000000000 0.0003321490275084
3158535.7142857154831290 0.0003319450816555
3161321.4285714291036129 0.0003317426160791
3164107.1428571427240968 0.0003315419663636
3166892.8571428577415645 0.0003313433860689
3169678.5714285713620484 0.0003311471193448
3172464.2857142854481936 0.0003309534077904
3175250.0000000000000000 0.0003307623940777
3178035.7142857145518064 0.0003305742514158
3180821.4285714291036129 0.0003303891301778
3183607.1428571431897581 0.0003302070892350
3186392.8571428577415645 0.0003300281434816
3189178.5714285722933710 0.0003298522818526
3191964.2857142854481936 0.0003296794743769
3194750.0000000004656613 0.0003295095831861
3197535.7142857145518064 0.0003293424332946
3200321.4285714286379516 0.0003291777938142
3203107.1428571431897581 0.0003290153356216
3205892.8571428572759032 0.0003288548339305
3208678.5714285713620484 0.0003286959474574
3211464.2857142863795161 0.0003285382954381
3214250.0000000004656613 0.0003283815679650
3217035.7142857150174677 0.0003282254563317
3219821.4285714291036129 0.0003280697333830
3222607.1428571431897581 0.0003279138972865
3225392.8571428572759032 0.0003277581307336
3228178.5714285718277097 0.0003276018207257
3230964.2857142859138548 0.0003274454443896
3233750.0000000000000000 0.0003272880808776
3236535.7142857145518064 0.0003271302397602
3239321.4285714286379516 0.0003269715597423
3242107.1428571431897581 0.0003268122221319
3244892.8571428577415645 0.0003266517149762
3247678.5714285718277097 0.0003264909984527
3250464.2857142863795161 0.0003263290310618
3253250.0000000000000000 0.0003261658359902
3256035.7142857145518064 0.0003260020189520
3258821.4285714291036129 0.0003258374570221
3261607.1428571427240968 0.0003256718967759
3264392.8571428572759032 0.0003255054027846
3267178.5714285713620484 0.0003253383797727
3269964.2857142859138548 0.0003251695859248
3272750.0000000000000000 0.0003250003230247
3275535.7142857150174677 0.0003248309918887
3278321.4285714291036129 0.0003246592584969
3281107.1428571436554193 0.0003244879032110
3283892.8571428572759032 0.0003243157053139
3286678.5714285713620484 0.0003241414026700
3289464.2857142863795161 0.0003239678584272
3292250.0000000000000000 0.0003237928075388
3295035.7142857140861452 0.0003236177747773
3297821.4285714291036129 0.0003234418805997
3300607.1428571431897581 0.0003232666883852
3303392.8571428577415645 0.0003230901631721
3306178.5714285713620484 0.0003229131908947
3308964.2857142868451774 0.0003227389078518
3311750.0000000004656613 0.0003225631808764
3314535.7142857145518064 0.0003223857475683
3317321.4285714291036129 0.0003222164837798
3320107.1428571431897581 0.0003220445156884
3322892.8571428568102419 0.0003218710779846
3325678.5714285713620484 0.0003217045547125
3328464.2857142854481936 0.0003215362537977
3331250.0000000004656613 0.0003213682986232
3334035.7142857145518064 0.0003212006922818
3336821.4285714291036129 0.0003210311607326
3339607.1428571436554193 0.0003208668994059
3342392.8571428582072258 0.0003206999676503
3345178.5714285722933710 0.0003205309721115
3347964.2857142859138548 0.0003203648924283
3350750.0000000004656613 0.0003201959815281
3353535.7142857145518064 0.0003200247690080
3356321.4285714286379516 0.0003198470794362
3359107.1428571431897581 0.0003196703533239
3361892.8571428577415645 0.0003194965283359
3364678.5714285722933710 0.0003193215041793
3367464.2857142863795161 0.0003191433735873
3370250.0000000000000000 0.0003189612008759
3373035.7142857150174677 0.0003187863496434
3375821.4285714286379516 0.0003186026492002
3378607.1428571436554193 0.0003184266562343
3381392.8571428577415645 0.0003182529435277
3384178.5714285718277097 0.0003180662350946
3386964.2857142859138548 0.0003178902597058
3389750.0000000000000000 0.0003177132030186
3392535.7142857140861452 0.0003175292807820
3395321.4285714291036129 0.0003173588275695
3398107.1428571436554193 0.0003171780523806
3400892.8571428577415645 0.0003169990365576
3403678.5714285718277097 0.0003168168021725
3406464.2857142859138548 0.0003166314983221
3409250.0000000004656613 0.0003164596137744
3412035.7142857150174677 0.0003162747009451
3414821.4285714291036129 0.0003160904829081
3417607.1428571431897581 0.0003159098858955
3420392.8571428577415645 0.0003157389299705
3423178.5714285718277097 0.0003155665523314
3425964.2857142859138548 0.0003153960199579
3428750.0000000004656613 0.0003152310592270
3431535.7142857145518064 0.0003150476144180
3434321.4285714291036129 0.0003148991440378
3437107.1428571431897581 0.0003147356901742
3439892.8571428577415645 0.0003145648626589
3442678.5714285718277097 0.0003143971901114
3445464.2857142849825323 0.0003142239916570
3448250.0000000004656613 0.0003140524215526
3451035.7142857145518064 0.0003138704735042
3453821.4285714295692742 0.0003136948490470
3456607.1428571431897581 0.0003135288001440
3459392.8571428572759032 0.0003133607741727
3462178.5714285718277097 0.0003131584512719
3464964.2857142868451774 0.0003129822962910
3467750.0000000009313226 0.0003128324104758
3470535.7142857145518064 0.0003126767431231
3473321.4285714286379516 0.0003124966373441
3476107.1428571427240968 0.0003123331548970
3478892.8571428572759032 0.0003121629005131
3481678.5714285722933710 0.0003120185324499
3484464.2857142859138548 0.0003118493197305
3487250.0000000009313226 0.0003116643413072
3490035.7142857140861452 0.0003114973521294
3492821.4285714286379516 0.0003113465623435
3495607.1428571436554193 0.0003111832457238
3498392.8571428582072258 0.0003110030471815
3501178.5714285713620484 0.0003108387447245
3503964.2857142863795161 0.0003106871320913
3506750.0000000000000000 0.0003105381699637
3509535.7142857140861452 0.0003103879757735
3512321.4285714281722903 0.0003102244962281
3515107.1428571436554193 0.0003100677861706
3517892.8571428577415645 0.0003099338731285
3520678.5714285718277097 0.0003097756122844
3523464.2857142863795161 0.0003096340520851
3526250.0000000004656613 0.0003094714724575
3529035.7142857140861452 0.0003093226993802
3531821.4285714291036129 0.0003091762937839
3534607.1428571436554193 0.0003090471247819
3537392.8571428577415645 0.0003088871942121
3540178.5714285718277097 0.0003087474619369
3542964.2857142854481936 0.0003085877924380
3545750.0000000004656613 0.0003084396563948
3548535.7142857145518064 0.0003083107456816
3551321.4285714291036129 0.0003081691086288
3554107.1428571436554193 0.0003080207500325
3556892.8571428577415645 0.0003078898711808
3559678.5714285708963871 0.0003077602282534
3562464.2857142859138548 0.0003076196775719
3565250.0000000004656613 0.0003074866228796
3568035.7142857145518064 0.0003073522391544
3570821.4285714286379516 0.0003072042528744
3573607.1428571431897581 0.0003070564162913
3576392.8571428577415645 0.0003069181591786
3579178.5714285713620484 0.0003067824968564
3581964.2857142868451774 0.0003066325557746
3584750.0000000004656613 0.0003064934168027
3587535.7142857136204839 0.0003063775620305
3590321.4285714286379516 0.0003062378624535
3593107.1428571431897581 0.0003060892658548
3595892.8571428572759032 0.0003059626022162
3598678.5714285713620484 0.0003058537962114
3601464.2857142859138548 0.0003057120291125
3604250.0000000009313226 0.0003055755253317
3607035.7142857140861452 0.0003054664764765
3609821.4285714286379516 0.0003053406911429
3612607.1428571431897581 0.0003052005596505
3615392.8571428582072258 0.0003050705287344
3618178.5714285713620484 0.0003049518289834
3620964.2857142859138548 0.0003048451050996
3623750.0000000009313226 0.0003047095465373
3626535.7142857150174677 0.0003045862004445
3629321.4285714281722903 0.0003044822592025
3632107.1428571427240968 0.0003043545535930
3634892.8571428572759032 0.0003042297470644
3637678.5714285713620484 0.0003040979471959
3640464.2857142863795161 0.0003039877722843
3643250.0000000009313226 0.0003038901543425
3646035.7142857154831290 0.0003037498066235
3648821.4285714281722903 0.0003036481973967
3651607.1428571436554193 0.0003035468929340
3654392.8571428577415645 0.0003034311780713
3657178.5714285713620484 0.0003033062546250
3659964.2857142854481936 0.0003032056189029
3662750.0000000004656613 0.0003031043261771
3665535.7142857150174677 0.0003029883100596
3668321.4285714291036129 0.0003028886983857
3671107.1428571436554193 0.0003027711253984
3673892.8571428577415645 0.0003026711385810
3676678.5714285718277097 0.0003025726477717
3679464.2857142854481936 0.0003024818617810
3682250.0000000004656613 0.0003023747293218
3685035.7142857150174677 0.0003022587805353
3687821.4285714281722903 0.0003021720239541
3690607.1428571431897581 0.0003020874206431
3693392.8571428577415645 0.0003019889513355
3696178.5714285708963871 0.0003018589714113
3698964.2857142859138548 0.0003017720706415
3701750.0000000004656613 0.0003016789480906
3704535.7142857150174677 0.0003015705827534
3707321.4285714291036129 0.0003014709999398
3710107.1428571431897581 0.0003013728831370
3712892.8571428577415645 0.0003012724705442
3715678.5714285718277097 0.0003011755704318
3718464.2857142849825323 0.0003010695623873
3721250.0000000004656613 0.0003009524769975
3724035.7142857145518064 0.0003008445476242
3726821.4285714286379516 0.0003007568609066
3729607.1428571431897581 0.0003006736913442
3732392.8571428582072258 0.0003005843044804
3735178.5714285718277097 0.0003004969940248
3737964.2857142868451774 0.0003003908703629
3740750.0000000009313226 0.0003003150700793
3743535.7142857145518064 0.0003002321702306
3746321.4285714286379516 0.0003001511083603
3749107.1428571427240968 0.0003000452824615
3751892.8571428572759032 0.0002999427764343
3754678.5714285713620484 0.0002998566955710
3757464.2857142859138548 0.0002997862114308
3760250.0000000009313226 0.0002996830179494
3763035.7142857150174677 0.0002995765574615
3765821.4285714295692742 0.0002995081264211
3768607.1428571436554193 0.0002994546447935
3771392.8571428572759032 0.0002993415556501
3774178.5714285713620484 0.0002992104602479
3776964.2857142863795161 0.0002991404292926
3779750.0000000000000000 0.0002990802327968
3782535.7142857150174677 0.0002989725870353
3785321.4285714281722903 0.0002988592773415
3788107.1428571436554193 0.0002987944443734
3790892.8571428577415645 0.0002987133028249
3793678.5714285713620484 0.0002985930905204
3796464.2857142863795161 0.0002984861467055
3799250.0000000009313226 0.0002984050261454
3802035.7142857150174677 0.0002983088976159
3804821.4285714291036129 0.0002982250680326
3807607.1428571436554193 0.0002981307531738
3810392.8571428577415645 0.0002980433561483
3813178.5714285708963871 0.0002979551574404
3815964.2857142854481936 0.0002978548910476
3818750.0000000004656613 0.0002977621325711
3821535.7142857150174677 0.0002976968623708
3824321.4285714291036129 0.0002976012505537
3827107.1428571431897581 0.0002974956350356
3829892.8571428577415645 0.0002973980640863
3832678.5714285708963871 0.0002973219426440
3835464.2857142863795161 0.0002972052621887
3838250.0000000004656613 0.0002970830548449
3841035.7142857145518064 0.0002969905018574
3843821.4285714286379516 0.0002968872500537
3846607.1428571431897581 0.0002967816289407
3849392.8571428577415645 0.0002966970387259
3852178.5714285718277097 0.0002965906338530
3854964.2857142863795161 0.0002964748853662
3857750.0000000004656613 0.0002963903493842
3860535.7142857154831290 0.0002963033807582
3863321.4285714286379516 0.0002961879542589
3866107.1428571431897581 0.0002960783220501
3868892.8571428582072258 0.0002959959500353
3871678.5714285713620484 0.0002959102554680
3874464.2857142859138548 0.0002957864159557
3877250.0000000004656613 0.0002956913833661
3880035.7142857145518064 0.0002956240899939
3882821.4285714286379516 0.0002955148367344
3885607.1428571431897581 0.0002954102235701
3888392.8571428582072258 0.0002953071163934
3891178.5714285722933710 0.0002952113760027
3893964.2857142859138548 0.0002951095161626
3896750.0000000000000000 0.0002950336758184
3899535.7142857145518064 0.0002949208098998
3902321.4285714281722903 0.0002948200632915
3905107.1428571436554193 0.0002947533487400
3907892.8571428572759032 0.0002946787764857
3910678.5714285713620484 0.0002945599572489
3913464.2857142863795161 0.0002944376564394
3916250.0000000000000000 0.0002943498314552
3919035.7142857154831290 0.0002942645359246
3921821.4285714286379516 0.0002941761926266
3924607.1428571436554193 0.0002940566910227
3927392.8571428577415645 0.0002939575450876
3930178.5714285708963871 0.0002938587968872
3932964.2857142854481936 0.0002937529632624
3935750.0000000004656613 0.0002936636103226
3938535.7142857150174677 0.0002935535074665
3941321.4285714291036129 0.0002934376702704
3944107.1428571427240968 0.0002933281005354
3946892.8571428577415645 0.0002932538218676
3949678.5714285722933710 0.0002931489855544
3952464.2857142863795161 0.0002930124448326
3955250.0000000004656613 0.0002929113667132
3958035.7142857150174677 0.0002928391103825
3960821.4285714281722903 0.0002927381578320
3963607.1428571431897581 0.0002926319339653
3966392.8571428577415645 0.0002925370945190
3969178.5714285708963871 0.0002924459446102
3971964.2857142863795161 0.0002923395549699
3974750.0000000004656613 0.0002922335990077
3977535.7142857150174677 0.0002921377101732
3980321.4285714291036129 0.0002920343187247
3983107.1428571431897581 0.0002919263210081
3985892.8571428572759032 0.0002918171349636
3988678.5714285727590322 0.0002917379219050
3991464.2857142859138548 0.0002916494019216
3994250.0000000004656613 0.0002915317338644
3997035.7142857145518064 0.0002914338104497


==> figures/turbulent_boundarylayer/Cf_present.txt <==
2601392.8571428577415645 0.0003750612463411
2604178.5714285718277097 0.0003870582967501
2606964.2857142859138548 0.0003893520152683
2609750.0000000004656613 0.0003902289707866
2612535.7142857140861452 0.0003906105008501
2615321.4285714286379516 0.0003909400725005
2618107.1428571431897581 0.0003911219840598
2620892.8571428572759032 0.0003912863559292
2623678.5714285718277097 0.0003913509669889
2626464.2857142854481936 0.0003913896915382
2629250.0000000004656613 0.0003913736565463
2632035.7142857145518064 0.0003913520664073
2634821.4285714291036129 0.0003912957020841
2637607.1428571436554193 0.0003912343588566
2640392.8571428568102419 0.0003911384730860
2643178.5714285718277097 0.0003910395299145
2645964.2857142859138548 0.0003909267712507
2648750.0000000000000000 0.0003908228795035
2651535.7142857150174677 0.0003907012778600
2654321.4285714286379516 0.0003905733045120
2657107.1428571431897581 0.0003904284488693
2659892.8571428577415645 0.0003902895135835
2662678.5714285713620484 0.0003901405080378
2665464.2857142859138548 0.0003899862529266
2668250.0000000004656613 0.0003898141327028
2671035.7142857145518064 0.0003896463918311
2673821.4285714291036129 0.0003894862749486
2676607.1428571427240968 0.0003893394381818
2679392.8571428577415645 0.0003891720192428
2682178.5714285713620484 0.0003889800995098
2684964.2857142854481936 0.0003887691505826
2687750.0000000004656613 0.0003885776698166
2690535.7142857140861452 0.0003884110173864
2693321.4285714291036129 0.0003882560790964
2696107.1428571431897581 0.0003880789512678
2698892.8571428577415645 0.0003878754784523
2701678.5714285713620484 0.0003876545639707
2704464.2857142859138548 0.0003874450953272
2707250.0000000004656613 0.0003872546827342
2710035.7142857145518064 0.0003870819378137
2712821.4285714286379516 0.0003869037719005
2715607.1428571427240968 0.0003867094688371
2718392.8571428572759032 0.0003864941335136
2721178.5714285718277097 0.0003862741422776
2723964.2857142859138548 0.0003860628920962
2726750.0000000004656613 0.0003858687840114
2729535.7142857145518064 0.0003856826246703
2732321.4285714286379516 0.0003854939126700
2735107.1428571427240968 0.0003852902286252
2737892.8571428577415645 0.0003850722956387
2740678.5714285718277097 0.0003848445940995
2743464.2857142854481936 0.0003846200830089
2746250.0000000004656613 0.0003844041688274
2749035.7142857140861452 0.0003841995287712
2751821.4285714286379516 0.0003840002237273
2754607.1428571431897581 0.0003838000463714
2757392.8571428577415645 0.0003835913914616
2760178.5714285718277097 0.0003833722720061
2762964.2857142854481936 0.0003831440056995
2765750.0000000000000000 0.0003829132664240
2768535.7142857145518064 0.0003826840321829
2771321.4285714291036129 0.0003824604501253
2774107.1428571431897581 0.0003822429098206
2776892.8571428572759032 0.0003820307363120
2779678.5714285713620484 0.0003818187363927
2782464.2857142859138548 0.0003816013992839
2785250.0000000000000000 0.0003813745342451
2788035.7142857150174677 0.0003811398507784
2790821.4285714291036129 0.0003809004768751
2793607.1428571427240968 0.0003806603739533
2796392.8571428572759032 0.0003804198693188
2799178.5714285713620484 0.0003801788873503
2801964.2857142863795161 0.0003799370640597
2804750.0000000000000000 0.0003796963197210
2807535.7142857140861452 0.0003794557821535
2810321.4285714291036129 0.0003792115346667
2813107.1428571427240968 0.0003789603254845
2815892.8571428577415645 0.0003787020217392
2818678.5714285718277097 0.0003784395504826
2821464.2857142868451774 0.0003781748782156
2824250.0000000004656613 0.0003779073372125
2827035.7142857140861452 0.0003776376771320
2829821.4285714291036129 0.0003773660941273
2832607.1428571431897581 0.0003770928895258
2835392.8571428568102419 0.0003768159120043
2838178.5714285713620484 0.0003765331641497
2840964.2857142859138548 0.0003762435848360
2843750.0000000004656613 0.0003759458376683
2846535.7142857145518064 0.0003756379029536
2849321.4285714291036129 0.0003753193809151
2852107.1428571436554193 0.0003749926759995
2854892.8571428572759032 0.0003746604662887
2857678.5714285718277097 0.0003743222206205
2860464.2857142859138548 0.0003739756421631
2863250.0000000004656613 0.0003736206239970
2866035.7142857140861452 0.0003732579042859
2868821.4285714286379516 0.0003728884748645
2871607.1428571431897581 0.0003725098022311
2874392.8571428577415645 0.0003721192294001
2877178.5714285718277097 0.0003717155185170
2879964.2857142863795161 0.0003712968090643
2882750.0000000004656613 0.0003708622887531
2885535.7142857140861452 0.0003704108668000
2888321.4285714291036129 0.0003699420128964
2891107.1428571431897581 0.0003694550673371
2893892.8571428577415645 0.0003689487871340
2896678.5714285713620484 0.0003684219090041
2899464.2857142859138548 0.0003678762722340
2902250.0000000000000000 0.0003673114443977
2905035.7142857145518064 0.0003667258820214
2907821.4285714291036129 0.0003661165017228
2910607.1428571431897581 0.0003654813248104
2913392.8571428577415645 0.0003648190242651
2916178.5714285713620484 0.0003641278761924
2918964.2857142859138548 0.0003634053448469
2921750.0000000004656613 0.0003626480229219
2924535.7142857150174677 0.0003618544103063
2927321.4285714286379516 0.0003610227631881
2930107.1428571427240968 0.0003601532001101
2932892.8571428572759032 0.0003592465158759
2935678.5714285713620484 0.0003583041226862
2938464.2857142863795161 0.0003573276252242
2941250.0000000004656613 0.0003563214168311
2944035.7142857145518064 0.0003552932293219
2946821.4285714291036129 0.0003542558552726
2949607.1428571427240968 0.0003532244199096
2952392.8571428577415645 0.0003522182573044
2955178.5714285718277097 0.0003512623366182
2957964.2857142859138548 0.0003503875579798
2960750.0000000004656613 0.0003496321712296
2963535.7142857140861452 0.0003490384916966
2966321.4285714291036129 0.0003486540153703
2969107.1428571427240968 0.0003485280527732
2971892.8571428582072258 0.0003487110727051
2974678.5714285718277097 0.0003492543221610
2977464.2857142859138548 0.0003502062379526
2980250.0000000004656613 0.0003516087191356
2983035.7142857145518064 0.0003534950413364
2985821.4285714286379516 0.0003558858038441
2988607.1428571427240968 0.0003587913108155
2991392.8571428572759032 0.0003622084993332
2994178.5714285718277097 0.0003661202319213
2996964.2857142859138548 0.0003704931783600
2999750.0000000000000000 0.0003752802168459
3002535.7142857150174677 0.0003804215628821
3005321.4285714291036129 0.0003858470576184
3008107.1428571431897581 0.0003914764698854
3010892.8571428577415645 0.0003972222798653
3013678.5714285718277097 0.0004029884965538
3016464.2857142863795161 0.0004086758193242
3019250.0000000000000000 0.0004141823086062
3022035.7142857145518064 0.0004194064766820
3024821.4285714291036129 0.0004242484227853
3027607.1428571431897581 0.0004286098603716
3030392.8571428577415645 0.0004323975541649
3033178.5714285718277097 0.0004355251156014
3035964.2857142863795161 0.0004379161607916
3038750.0000000000000000 0.0004395047848356
3041535.7142857150174677 0.0004402347572334
3044321.4285714291036129 0.0004400653748211
3047107.1428571431897581 0.0004389672129813
3049892.8571428572759032 0.0004369315438499
3052678.5714285713620484 0.0004339658265554
3055464.2857142859138548 0.0004301006106372
3058250.0000000004656613 0.0004253862176331
3061035.7142857145518064 0.0004198972148726
3063821.4285714291036129 0.0004137353874376
3066607.1428571431897581 0.0004070300949618
3069392.8571428572759032 0.0003999402865079
3072178.5714285713620484 0.0003926504703919
3074964.2857142863795161 0.0003853726973268
3077750.0000000004656613 0.0003783392071476
3080535.7142857145518064 0.0003717997956527
3083321.4285714286379516 0.0003660041341557
3086107.1428571427240968 0.0003611899927644
3088892.8571428572759032 0.0003575626620821
3091678.5714285718277097 0.0003552744007339
3094464.2857142863795161 0.0003544115215405
3097250.0000000004656613 0.0003549804178499
3100035.7142857145518064 0.0003569170120561
3102821.4285714286379516 0.0003600916147944
3105607.1428571427240968 0.0003643343424020
3108392.8571428577415645 0.0003694517199811
3111178.5714285718277097 0.0003752439681248
3113964.2857142859138548 0.0003815200229417
3116750.0000000000000000 0.0003880977991095
3119535.7142857145518064 0.0003948156967457
3122321.4285714286379516 0.0004015226790867
3125107.1428571436554193 0.0004080875579203
3127892.8571428577415645 0.0004143919093673
3130678.5714285718277097 0.0004203317378804
3133464.2857142859138548 0.0004258217477202
3136250.0000000000000000 0.0004307849421476
3139035.7142857150174677 0.0004351638301762
3141821.4285714286379516 0.0004389113529274
3144607.1428571431897581 0.0004419958060015
3147392.8571428572759032 0.0004444027606932
3150178.5714285713620484 0.0004461278201788
3152964.2857142863795161 0.0004471829896010
3155750.0000000000000000 0.0004475884139129
3158535.7142857154831290 0.0004473780393593
3161321.4285714291036129 0.0004465942141478
3164107.1428571427240968 0.0004452875353962
3166892.8571428577415645 0.0004435157213560
3169678.5714285713620484 0.0004413426872978
3172464.2857142854481936 0.0004388371637972
3175250.0000000000000000 0.0004360701486913
3178035.7142857145518064 0.0004331174099113
3180821.4285714291036129 0.0004300542920364
3183607.1428571431897581 0.0004269567033452
3186392.8571428577415645 0.0004238999044166
3189178.5714285722933710 0.0004209513528492
3191964.2857142854481936 0.0004181812116298
3194750.0000000004656613 0.0004156489126784
3197535.7142857145518064 0.0004134045684321
3200321.4285714286379516 0.0004114826390708
3203107.1428571431897581 0.0004099132837846
3205892.8571428572759032 0.0004087058583060
3208678.5714285713620484 0.0004078664533468
3211464.2857142863795161 0.0004073826525597
3214250.0000000004656613 0.0004072292811377
3217035.7142857150174677 0.0004073821773958
3219821.4285714291036129 0.0004078179512490
3222607.1428571431897581 0.0004084855814708
3225392.8571428572759032 0.0004093554906999
3228178.5714285718277097 0.0004103949109684
3230964.2857142859138548 0.0004115684339297
3233750.0000000000000000 0.0004128598200608
3236535.7142857145518064 0.0004142185312182
3239321.4285714286379516 0.0004156540467107
3242107.1428571431897581 0.0004171508584551
3244892.8571428577415645 0.0004186683540494
3247678.5714285718277097 0.0004202374974819
3250464.2857142863795161 0.0004218599138919
3253250.0000000000000000 0.0004235015972346
3256035.7142857145518064 0.0004251817999740
3258821.4285714291036129 0.0004268881971787
3261607.1428571427240968 0.0004286391697857
3264392.8571428572759032 0.0004304035320825
3267178.5714285713620484 0.0004322275522449
3269964.2857142859138548 0.0004340493376496
3272750.0000000000000000 0.0004358691629168
3275535.7142857150174677 0.0004377864730481
3278321.4285714291036129 0.0004396278148295
3281107.1428571436554193 0.0004415284115978
3283892.8571428572759032 0.0004434971110120
3286678.5714285713620484 0.0004453516663701
3289464.2857142863795161 0.0004473161345798
3292250.0000000000000000 0.0004493264197521
3295035.7142857140861452 0.0004513748205971
3297821.4285714291036129 0.0004534610067904
3300607.1428571431897581 0.0004558126878581
3303392.8571428577415645 0.0004584165410594
3306178.5714285713620484 0.0004611032269351
3308964.2857142868451774 0.0004642838634985
3311750.0000000004656613 0.0004676878211994
3314535.7142857145518064 0.0004707951772581
3317321.4285714291036129 0.0004743058535067
3320107.1428571431897581 0.0004780471488392
3322892.8571428568102419 0.0004815214992013
3325678.5714285713620484 0.0004857810518331
3328464.2857142854481936 0.0004902453580257
3331250.0000000004656613 0.0004948053949467
3334035.7142857145518064 0.0004995535143920
3336821.4285714291036129 0.0005040422111194
3339607.1428571436554193 0.0005086796178056
3342392.8571428582072258 0.0005132502331352
3345178.5714285722933710 0.0005172882244572
3347964.2857142859138548 0.0005216039267198
3350750.0000000004656613 0.0005261243522565
3353535.7142857145518064 0.0005307009449300
3356321.4285714286379516 0.0005351479778320
3359107.1428571431897581 0.0005393456293993
3361892.8571428577415645 0.0005443629592014
3364678.5714285722933710 0.0005497817695856
3367464.2857142863795161 0.0005548324563647
3370250.0000000000000000 0.0005600506972064
3373035.7142857150174677 0.0005653902241100
3375821.4285714286379516 0.0005699865847341
3378607.1428571436554193 0.0005744565028045
3381392.8571428577415645 0.0005796466816371
3384178.5714285718277097 0.0005839418427161
3386964.2857142859138548 0.0005889032574228
3389750.0000000000000000 0.0005946774075298
3392535.7142857140861452 0.0005997243885721
3395321.4285714291036129 0.0006057632010711
3398107.1428571436554193 0.0006115046067088
3400892.8571428577415645 0.0006175164870755
3403678.5714285718277097 0.0006241370005213
3406464.2857142859138548 0.0006300422512923
3409250.0000000004656613 0.0006369934630891
3412035.7142857150174677 0.0006442436956971
3414821.4285714291036129 0.0006508795849111
3417607.1428571431897581 0.0006575405641160
3420392.8571428577415645 0.0006646970217418
3423178.5714285718277097 0.0006719857835916
3425964.2857142859138548 0.0006797520488592
3428750.0000000004656613 0.0006877408213874
3431535.7142857145518064 0.0006938502374131
3434321.4285714291036129 0.0007019876290194
3437107.1428571431897581 0.0007104639443534
3439892.8571428577415645 0.0007168809031644
3442678.5714285718277097 0.0007249727862585
3445464.2857142849825323 0.0007330768753106
3448250.0000000004656613 0.0007416086462597
3451035.7142857145518064 0.0007493970239132
3453821.4285714295692742 0.0007574945313223
3456607.1428571431897581 0.0007669882405095
3459392.8571428572759032 0.0007764947305243
3462178.5714285718277097 0.0007843221909849
3464964.2857142868451774 0.0007913174401075
3467750.0000000009313226 0.0008017396119220
3470535.7142857145518064 0.0008126333672729
3473321.4285714286379516 0.0008224977645551
3476107.1428571427240968 0.0008330541093539
3478892.8571428572759032 0.0008435274311413
3481678.5714285722933710 0.0008564211561011
3484464.2857142859138548 0.0008696537518776
3487250.0000000009313226 0.0008794597678053
3490035.7142857140861452 0.0008903823678155
3492821.4285714286379516 0.0009031431884502
3495607.1428571436554193 0.0009156916707378
3498392.8571428582072258 0.0009265559800656
3501178.5714285713620484 0.0009377298655491
3503964.2857142863795161 0.0009496050286505
3506750.0000000000000000 0.0009613373381237
3509535.7142857140861452 0.0009743409340580
3512321.4285714281722903 0.0009846662116872
3515107.1428571436554193 0.0009955554083301
3517892.8571428577415645 0.0010090771859096
3520678.5714285718277097 0.0010222580124001
3523464.2857142863795161 0.0010357226868235
3526250.0000000004656613 0.0010492004433504
3529035.7142857140861452 0.0010620304667507
3531821.4285714291036129 0.0010769165126110
3534607.1428571436554193 0.0010914482552219
3537392.8571428577415645 0.0011059957578195
3540178.5714285718277097 0.0011211822617428
3542964.2857142854481936 0.0011353529906622
3545750.0000000004656613 0.0011480898181191
3548535.7142857145518064 0.0011636724563805
3551321.4285714291036129 0.0011782215098685
3554107.1428571436554193 0.0011920554843988
3556892.8571428577415645 0.0012055274023366
3559678.5714285708963871 0.0012195657030257
3562464.2857142859138548 0.0012331402388283
3565250.0000000004656613 0.0012462780623577
3568035.7142857145518064 0.0012613976110685
3570821.4285714286379516 0.0012757629277982
3573607.1428571431897581 0.0012893468430694
3576392.8571428577415645 0.0013042128456980
3579178.5714285713620484 0.0013196686111103
3581964.2857142868451774 0.0013341736066895
3584750.0000000004656613 0.0013492872663155
3587535.7142857136204839 0.0013661207970627
3590321.4285714286379516 0.0013821929155300
3593107.1428571431897581 0.0013971666259689
3595892.8571428572759032 0.0014132509781689
3598678.5714285713620484 0.0014314194943906
3601464.2857142859138548 0.0014463978040714
3604250.0000000009313226 0.0014599223266591
3607035.7142857140861452 0.0014774057225012
3609821.4285714286379516 0.0014929068444671
3612607.1428571431897581 0.0015070597193634
3615392.8571428582072258 0.0015227072709147
3618178.5714285713620484 0.0015378989963427
3620964.2857142859138548 0.0015536842980302
3623750.0000000009313226 0.0015689069384552
3626535.7142857150174677 0.0015831489152530
3629321.4285714281722903 0.0016001048604912
3632107.1428571427240968 0.0016161162122102
3634892.8571428572759032 0.0016297852706731
3637678.5714285713620484 0.0016421748327607
3640464.2857142863795161 0.0016570457121273
3643250.0000000009313226 0.0016741074598024
3646035.7142857154831290 0.0016883001686785
3648821.4285714281722903 0.0017039538607671
3651607.1428571436554193 0.0017227394319645
3654392.8571428577415645 0.0017360924892913
3657178.5714285713620484 0.0017494823101354
3659964.2857142854481936 0.0017660361270076
3662750.0000000004656613 0.0017817469160597
3665535.7142857150174677 0.0017964468773408
3668321.4285714291036129 0.0018115966443208
3671107.1428571436554193 0.0018268858727681
3673892.8571428577415645 0.0018440157732132
3676678.5714285718277097 0.0018609293106836
3679464.2857142854481936 0.0018751306395078
3682250.0000000004656613 0.0018893554794227
3685035.7142857150174677 0.0019037192362446
3687821.4285714281722903 0.0019175276831617
3690607.1428571431897581 0.0019341198744186
3693392.8571428577415645 0.0019502478722301
3696178.5714285708963871 0.0019607731507315
3698964.2857142859138548 0.0019722445389932
3701750.0000000004656613 0.0019857117722200
3704535.7142857150174677 0.0019975226620457
3707321.4285714291036129 0.0020080489508928
3710107.1428571431897581 0.0020190619606683
3712892.8571428577415645 0.0020306751632103
3715678.5714285718277097 0.0020412615991676
3718464.2857142849825323 0.0020554788735590
3721250.0000000004656613 0.0020676609328911
3724035.7142857145518064 0.0020788402003140
3726821.4285714286379516 0.0020927942786399
3729607.1428571431897581 0.0021074596081846
3732392.8571428582072258 0.0021223898072776
3735178.5714285718277097 0.0021345498453436
3737964.2857142868451774 0.0021428986276745
3740750.0000000009313226 0.0021549252947140
3743535.7142857145518064 0.0021669376462298
3746321.4285714286379516 0.0021789591280209
3749107.1428571427240968 0.0021895946205846
3751892.8571428572759032 0.0021990773151231
3754678.5714285713620484 0.0022103274681365
3757464.2857142859138548 0.0022227460412630
3760250.0000000009313226 0.0022341002239650
3763035.7142857150174677 0.0022414534081454
3765821.4285714295692742 0.0022514438562549
3768607.1428571436554193 0.0022655641184124
3771392.8571428572759032 0.0022769527617074
3774178.5714285713620484 0.0022823962928440
3776964.2857142863795161 0.0022902779654201
3779750.0000000000000000 0.0023022346396121
3782535.7142857150174677 0.0023104840285567
3785321.4285714281722903 0.0023156056421981
3788107.1428571436554193 0.0023236791160357
3790892.8571428577415645 0.0023345555723635
3793678.5714285713620484 0.0023399059231859
3796464.2857142863795161 0.0023439357990594
3799250.0000000009313226 0.0023536466925291
3802035.7142857150174677 0.0023614341928278
3804821.4285714291036129 0.0023674196403877
3807607.1428571436554193 0.0023748084426933
3810392.8571428577415645 0.0023815278191370
3813178.5714285708963871 0.0023877114565020
3815964.2857142854481936 0.0023937040478692
3818750.0000000004656613 0.0023979156680234
3821535.7142857150174677 0.0024039659972740
3824321.4285714291036129 0.0024087070083565
3827107.1428571431897581 0.0024133483980797
3829892.8571428577415645 0.0024167940624249
3832678.5714285708963871 0.0024231356157859
3835464.2857142863795161 0.0024308656044611
3838250.0000000004656613 0.0024335361596836
3841035.7142857145518064 0.0024375084754870
3843821.4285714286379516 0.0024435941668676
3846607.1428571431897581 0.0024471143692118
3849392.8571428577415645 0.0024502304372777
3852178.5714285718277097 0.0024547188434633
3854964.2857142863795161 0.0024568709620839
3857750.0000000004656613 0.0024623413488073
3860535.7142857154831290 0.0024678728496229
3863321.4285714286379516 0.0024724576888328
3866107.1428571431897581 0.0024765429228230
3868892.8571428582072258 0.0024821399033670
3871678.5714285713620484 0.0024885246390211
3874464.2857142859138548 0.0024923162901576
3877250.0000000004656613 0.0024960944486479
3880035.7142857145518064 0.0025032197913333
3882821.4285714286379516 0.0025074288887789
3885607.1428571431897581 0.0025111158880816
3888392.8571428582072258 0.0025175532252818
3891178.5714285722933710 0.0025215947294300
3893964.2857142859138548 0.0025261146054485
3896750.0000000000000000 0.0025337572729668
3899535.7142857145518064 0.0025361476594333
3902321.4285714281722903 0.0025381302304979
3905107.1428571436554193 0.0025430097689788
3907892.8571428572759032 0.0025491364233767
3910678.5714285713620484 0.0025537552423618
3913464.2857142863795161 0.0025552129382427
3916250.0000000000000000 0.0025584067554016
3919035.7142857154831290 0.0025643195371698
3921821.4285714286379516 0.0025682402895737
3924607.1428571436554193 0.0025697821813916
3927392.8571428577415645 0.0025720092521998
3930178.5714285708963871 0.0025764503750018
3932964.2857142854481936 0.0025783999505291
3935750.0000000004656613 0.0025819545808192
3938535.7142857150174677 0.0025844116772404
3941321.4285714291036129 0.0025859312431882
3944107.1428571427240968 0.0025868748419039
3946892.8571428577415645 0.0025919431039242
3949678.5714285722933710 0.0025968358873793
3952464.2857142863795161 0.0025964211932179
3955250.0000000004656613 0.0025963570576262
3958035.7142857150174677 0.0025982734637734
3960821.4285714281722903 0.0026017862495710
3963607.1428571431897581 0.0026012033606728
3966392.8571428577415645 0.0026016662702778
3969178.5714285708963871 0.0026046678374632
3971964.2857142863795161 0.0026071331842066
3974750.0000000004656613 0.0026076744620448
3977535.7142857150174677 0.0026102856330047
3980321.4285714291036129 0.0026133119623680
3983107.1428571431897581 0.0026141546008987
3985892.8571428572759032 0.0026140167146719
3988678.5714285727590322 0.0026156205055030
3991464.2857142859138548 0.0026180116075216
3994250.0000000004656613 0.0026186101787773
3997035.7142857145518064 0.0026173327554899
3999821.4285714291036129 0.0026178985111065
4002607.1428571431897581 0.0026217993089553
4005392.8571428582072258 0.0026188875124223
4008178.5714285718277097 0.0026132905404922
4010964.2857142859138548 0.0026152510267819
4013750.0000000013969839 0.0026183458576284
4016535.7142857154831290 0.0026156506522358
4019321.4285714286379516 0.0026129662169043
4022107.1428571427240968 0.0026146307302976
4024892.8571428572759032 0.0026143885185765
4027678.5714285704307258 0.0026112745196999
4030464.2857142859138548 0.0026117168593182
4033250.0000000009313226 0.0026108569619457
4036035.7142857145518064 0.0026100618012479
4038821.4285714286379516 0.0026112386509679
4041607.1428571436554193 0.0026106867689046
4044392.8571428582072258 0.0026094946800021
4047178.5714285722933710 0.0026085676637054
4049964.2857142863795161 0.0026061171773435
4052750.0000000000000000 0.0026068284989667
4055535.7142857140861452 0.0026066322079382
4058321.4285714286379516 0.0026066616817444
4061107.1428571427240968 0.0026084766643510
4063892.8571428577415645 0.0026066937989928
4066678.5714285722933710 0.0026076914383618
4069464.2857142863795161 0.0026116007639249
4072250.0000000009313226 0.0026110945745797
4075035.7142857150174677 0.0026110481469462
4077821.4285714281722903 0.0026115225919000
4080607.1428571427240968 0.0026126823560672
4083392.8571428577415645 0.0026131303338451
4086178.5714285722933710 0.0026120290256007
4088964.2857142854481936 0.0026112181479033
4091750.0000000004656613 0.0026108096357968
4094535.7142857140861452 0.0026105131465794
4097321.4285714291036129 0.0026080288850819
4100107.1428571436554193 0.0026054500251243
4102892.8571428577415645 0.0026040903161295
4105678.5714285722933710 0.0026029617745836
4108464.2857142859138548 0.0026017393950263
4111250.0000000004656613 0.0026000159611896
4114035.7142857145518064 0.0025979235973869
4116821.4285714281722903 0.0025952803817745
4119607.1428571431897581 0.0025929629043367
4122392.8571428572759032 0.0025906701434289
4125178.5714285727590322 0.0025878922474081
4127964.2857142859138548 0.0025870503979920
4130750.0000000004656613 0.0025866180090550
4133535.7142857154831290 0.0025840966520939
4136321.4285714286379516 0.0025825162725872
4139107.1428571431897581 0.0025816263660505
4141892.8571428577415645 0.0025787954395492
4144678.5714285718277097 0.0025782643545720
4147464.2857142849825323 0.0025776847903496
4150250.0000000000000000 0.0025736243888905
4153035.7142857154831290 0.0025710468040335
4155821.4285714286379516 0.0025739703417311
4158607.1428571431897581 0.0025716729632788
4161392.8571428572759032 0.0025678154632036
4164178.5714285727590322 0.0025690245979593
4166964.2857142868451774 0.0025693585294460
4169750.0000000009313226 0.0025670053727321
4172535.7142857145518064 0.0025665671347431
4175321.4285714281722903 0.0025641841821817
4178107.1428571427240968 0.0025615922946024
4180892.8571428572759032 0.0025641252275860
4183678.5714285722933710 0.0025629026136073
4186464.2857142859138548 0.0025581461624157
4189250.0000000000000000 0.0025593765475561
4192035.7142857154831290 0.0025626040072412
4194821.4285714291036129 0.0025603578660099
4197607.1428571436554193 0.0025563596007510
4200392.8571428572759032 0.0025563570392097
4203178.5714285718277097 0.0025591851999690
4205964.2857142854481936 0.0025576721452412
4208750.0000000000000000 0.0025531732731424
4211535.7142857145518064 0.0025524128018244
4214321.4285714281722903 0.0025536839747072
4217107.1428571427240968 0.0025521027826200
4219892.8571428582072258 0.0025506868690895
4222678.5714285727590322 0.0025484933668301
4225464.2857142863795161 0.0025467067616879
4228250.0000000000000000 0.0025467966203493
4231035.7142857145518064 0.0025434211199964
4233821.4285714291036129 0.0025386783942654
4236607.1428571427240968 0.0025356873414745
4239392.8571428572759032 0.0025352217687326
4242178.5714285718277097 0.0025332264393748
4244964.2857142854481936 0.0025301609704599
4247750.0000000000000000 0.0025271924230578
4250535.7142857154831290 0.0025253960393411
4253321.4285714291036129 0.0025227532069930
4256107.1428571427240968 0.0025190579522158
4258892.8571428582072258 0.0025153284421238
4261678.5714285727590322 0.0025136498429276
4264464.2857142854481936 0.0025131861091894
4267250.0000000000000000 0.0025101435016624
4270035.7142857145518064 0.0025081755975470
4272821.4285714281722903 0.0025083578700958
4275607.1428571436554193 0.0025057747425824
4278392.8571428582072258 0.0025036136818876
4281178.5714285718277097 0.0025044503168465
4283964.2857142854481936 0.0025034983788999
4286750.0000000009313226 0.0025001286808634
4289535.7142857154831290 0.0024993750701950
4292321.4285714281722903 0.0025000598130570
4295107.1428571436554193 0.0024974200562065
4297892.8571428572759032 0.0024933103005200
4300678.5714285708963871 0.0024920544056199
4303464.2857142863795161 0.0024927231316144
4306250.0000000009313226 0.0024913122476701
4309035.7142857145518064 0.0024889876698580
4311821.4285714291036129 0.0024880366586285
4314607.1428571445867419 0.0024872540567128
4317392.8571428582072258 0.0024865183891689
4320178.5714285727590322 0.0024872574811879
4322964.2857142863795161 0.0024849938221384
4325750.0000000000000000 0.0024811090438243
4328535.7142857136204839 0.0024807343669997
4331321.4285714291036129 0.0024807155523367
4334107.1428571427240968 0.0024777388008668
4336892.8571428572759032 0.0024761776754232
4339678.5714285718277097 0.0024756967928101
4342464.2857142854481936 0.0024758764495714
4345250.0000000009313226 0.0024763537556020
4348035.7142857154831290 0.0024733733811129
4350821.4285714300349355 0.0024725315425045
4353607.1428571427240968 0.0024729062095281
4356392.8571428582072258 0.0024708334014685
4359178.5714285727590322 0.0024698707335708
4361964.2857142854481936 0.0024689143906167
4364750.0000000000000000 0.0024671788160832
4367535.7142857145518064 0.0024669190440218
4370321.4285714291036129 0.0024654016778257
4373107.1428571436554193 0.0024624509664287
4375892.8571428572759032 0.0024609078782829
4378678.5714285727590322 0.0024589078875210
4381464.2857142863795161 0.0024564029703386
4384250.0000000000000000 0.0024548250639947
4387035.7142857154831290 0.0024516082254153
4389821.4285714291036129 0.0024491775423730
4392607.1428571427240968 0.0024479744215593
4395392.8571428572759032 0.0024471080032688
4398178.5714285718277097 0.0024464572801513
4400964.2857142863795161 0.0024438912922357
4403750.0000000009313226 0.0024417321492528
4406535.7142857154831290 0.0024430245210295
4409321.4285714291036129 0.0024425524637862
4412107.1428571436554193 0.0024384487731469
4414892.8571428582072258 0.0024374871870908
4417678.5714285727590322 0.0024376277438631
4420464.2857142854481936 0.0024360277852769
4423250.0000000000000000 0.0024361166129486
4426035.7142857154831290 0.0024348184283267
4428821.4285714291036129 0.0024333518978960
4431607.1428571436554193 0.0024327725143744
4434392.8571428582072258 0.0024332569678430
4437178.5714285718277097 0.0024311451131087
4439964.2857142863795161 0.0024293955495824
4442750.0000000009313226 0.0024290637455161
4445535.7142857145518064 0.0024295396619563
4448321.4285714291036129 0.0024282286499245
4451107.1428571427240968 0.0024277258280863
4453892.8571428563445807 0.0024281338754269
4456678.5714285718277097 0.0024281245697872
4459464.2857142863795161 0.0024259689899292
4462250.0000000000000000 0.0024242064550450
4465035.7142857145518064 0.0024237247580882
4467821.4285714300349355 0.0024213526850044
4470607.1428571436554193 0.0024183547180739
4473392.8571428582072258 0.0024156914442988
4476178.5714285718277097 0.0024148077500122
4478964.2857142854481936 0.0024129625229502
4481749.9999999990686774 0.0024095892382359
4484535.7142857145518064 0.0024076594122903
4487321.4285714300349355 0.0024074831630838
4490107.1428571427240968 0.0024060243599978
4492892.8571428572759032 0.0024021616969688
4495678.5714285727590322 0.0024013157940047
4498464.2857142863795161 0.0024025152258836
4501250.0000000009313226 0.0024006507437392
4504035.7142857154831290 0.0023982913291291
4506821.4285714291036129 0.0023979682081978
4509607.1428571427240968 0.0023991548856447
4512392.8571428572759032 0.0023994308189995
4515178.5714285718277097 0.0023959957798623
4517964.2857142854481936 0.0023961292184200
4520750.0000000000000000 0.0023971883771548
4523535.7142857154831290 0.0023970985725631
4526321.4285714300349355 0.0023944819639810
4529107.1428571427240968 0.0023966550668315
4531892.8571428582072258 0.0023961334045633
4534678.5714285736903548 0.0023966320378914
4537464.2857142863795161 0.0023977678757116
4540250.0000000000000000 0.0023943984081432
4543035.7142857145518064 0.0024161885626054
4545821.4285714291036129 0.0023900514100680
4548607.1428571427240968 0.0023302868713987
4550382.3529411759227514 0.0023390919759518
4551147.0588235296308994 0.0023439004777055
4551911.7647058824077249 0.0023405149351446
4552676.4705882361158729 0.0023450876285993
4553441.1764705898240209 0.0023441120533746
4554205.8823529416695237 0.0023471776970961
4554970.5882352944463491 0.0023460406367005
4555735.2941176472231746 0.0023486159428872
4556499.9999999990686774 0.0023469886571754
4557264.7058823537081480 0.0023475202924256
4558029.4117647055536509 0.0023451066908376
4558794.1176470592617989 0.0023454332579505
4559558.8235294120386243 0.0023443051281795
4560323.5294117648154497 0.0023454494596906
4561088.2352941175922751 0.0023452652995170
4561852.9411764713004231 0.0023464544789187
4562617.6470588240772486 0.0023459107516147
4563382.3529411768540740 0.0023454603694196
4564147.0588235296308994 0.0023437173619780
4564911.7647058833390474 0.0023427068635417
4565676.4705882351845503 0.0023415033713335
4566441.1764705888926983 0.0023407478895457
4567205.8823529416695237 0.0023395039539770
4567970.5882352953776717 0.0023394314526698
4568735.2941176481544971 0.0023392651567087
4569499.9999999990686774 0.0023395577984285
4570264.7058823527768254 0.0023394852177760
4571029.4117647055536509 0.0023398578281798
4571794.1176470592617989 0.0023404476012460
4572558.8235294120386243 0.0023410554279025
4573323.5294117648154497 0.0023416235454116
4574088.2352941185235977 0.0023421742200683
4574852.9411764713004231 0.0023424008170355
4575617.6470588231459260 0.0023430130831893
4576382.3529411777853966 0.0023440914218000
4577147.0588235305622220 0.0023456136763345
4577911.7647058824077249 0.0023470784385987
4578676.4705882361158729 0.0023485558564207
4579441.1764705888926983 0.0023501628208398
4580205.8823529416695237 0.0023519348696455
4580970.5882352935150266 0.0023539924877426
4581735.2941176472231746 0.0023562947647008
4582500.0000000009313226 0.0023580181485845
4583264.7058823527768254 0.0023598028979811
4584029.4117647055536509 0.0023619100729924
4584794.1176470583304763 0.0023636247394757
4585558.8235294120386243 0.0023654255678008
4586323.5294117657467723 0.0023676061131028
4587088.2352941175922751 0.0023710000401559
4587852.9411764713004231 0.0023749799726001
4588617.6470588240772486 0.0023785528907922
4589382.3529411768540740 0.0023820015339322
4590147.0588235305622220 0.0023853395860235
4590911.7647058833390474 0.0023889204039822
4591676.4705882361158729 0.0023920672859040
4592441.1764705888926983 0.0023942428704991
4593205.8823529407382011 0.0023956184831760
4593970.5882352944463491 0.0023978242062496
4594735.2941176472231746 0.0024013826569160
4595500.0000000009313226 0.0024052686970965
4596264.7058823527768254 0.0024085981184434
4597029.4117647064849734 0.0024124741703548
4597794.1176470592617989 0.0024166902335569
4598558.8235294120386243 0.0024207406272079
4599323.5294117648154497 0.0024231413160329
4600088.2352941175922751 0.0024256444876885
4600852.9411764713004231 0.0024293069513420
4601617.6470588250085711 0.0024332603654763
4602382.3529411768540740 0.0024365713740585
4603147.0588235296308994 0.0024390997130509
4603911.7647058824077249 0.0024431752839446
4604676.4705882361158729 0.0024491437184402
4605441.1764705888926983 0.0024548724115268
4606205.8823529407382011 0.0024587674576185
4606970.5882352944463491 0.0024599370898762
4607735.2941176462918520 0.0024599281751302
4608500.0000000000000000 0.0024612358929020
4609264.7058823527768254 0.0024644261579259
4610029.4117647055536509 0.0024679500147625
4610794.1176470601931214 0.0024707187695925
4611558.8235294120386243 0.0024739836205468
4612323.5294117648154497 0.0024776049124668
4613088.2352941185235977 0.0024817449351523
4613852.9411764713004231 0.0024853174903512
4614617.6470588231459260 0.0024879858355619
4615382.3529411777853966 0.0024915803749377
4616147.0588235305622220 0.0024943302433062
4616911.7647058833390474 0.0024958302867944
4617676.4705882351845503 0.0024973351671589
4618441.1764705879613757 0.0024981576824757
4619205.8823529407382011 0.0024999403496292
4619970.5882352944463491 0.0025039860274506
4620735.2941176472231746 0.0025095772928207
4621500.0000000000000000 0.0025140444983437
4622264.7058823537081480 0.0025163394557362
4623029.4117647064849734 0.0025172469162781
4623794.1176470583304763 0.0025184159638774
4624558.8235294120386243 0.0025210677867761
4625323.5294117657467723 0.0025255818889887
4626088.2352941185235977 0.0025306512582573
4626852.9411764713004231 0.0025341837753227
4627617.6470588240772486 0.0025369088468415
4628382.3529411768540740 0.0025396650910140
4629147.0588235286995769 0.0025418052273706
4629911.7647058833390474 0.0025423033415937
4630676.4705882370471954 0.0025427912573280
4631441.1764705888926983 0.0025447477230748
4632205.8823529416695237 0.0025463292029990
4632970.5882352935150266 0.0025482779077131
4633735.2941176472231746 0.0025495910369747
4634500.0000000000000000 0.0025512483701916
4635264.7058823527768254 0.0025547860811005
4636029.4117647064849734 0.0025591568594653
4636794.1176470592617989 0.0025637666476160
4637558.8235294120386243 0.0025681066096514
4638323.5294117648154497 0.0025698779479377
4639088.2352941175922751 0.0025690703535540
4639852.9411764713004231 0.0025670220273241
4640617.6470588240772486 0.0025659265076515
4641382.3529411777853966 0.0025655883439188
4642147.0588235305622220 0.0025656969724264
4642911.7647058824077249 0.0025681731871773
4643676.4705882351845503 0.0025737283605995
4644441.1764705879613757 0.0025790834680764
4645205.8823529416695237 0.0025812316061944
4645970.5882352944463491 0.0025829598915210
4646735.2941176472231746 0.0025852740681397
4647500.0000000009313226 0.0025877447753275
4648264.7058823527768254 0.0025886002712991
4649029.4117647064849734 0.0025859600639413
4649794.1176470592617989 0.0025838157491688
4650558.8235294120386243 0.0025849866134107
4651323.5294117648154497 0.0025870897760407
4652088.2352941175922751 0.0025894602193944
4652852.9411764713004231 0.0025926632821353
4653617.6470588240772486 0.0025947291747120
4654382.3529411768540740 0.0025963412891525
4655147.0588235305622220 0.0025972033693005
4655911.7647058824077249 0.0025971927547172
4656676.4705882351845503 0.0025978019575827
4657441.1764705879613757 0.0025982891808405
4658205.8823529407382011 0.0026002436922983
4658970.5882352953776717 0.0026023976118550
4659735.2941176472231746 0.0026031070842790
4660500.0000000000000000 0.0026029221738026
4661264.7058823537081480 0.0026015890242459
4662029.4117647064849734 0.0026007347776648
4662794.1176470592617989 0.0026008822857941
4663558.8235294111073017 0.0026010753758851
4664323.5294117657467723 0.0026024501133160
4665088.2352941185235977 0.0026056423860364
4665852.9411764703691006 0.0026098648673009
4666617.6470588240772486 0.0026127370577415
4667382.3529411759227514 0.0026123452367065
4668147.0588235296308994 0.0026099183682457
4668911.7647058842703700 0.0026082332876586
4669676.4705882351845503 0.0026074408335198
4670441.1764705888926983 0.0026082205218263
4671205.8823529416695237 0.0026087889419756
4671970.5882352935150266 0.0026092374465089
4672735.2941176472231746 0.0026104083014675
4673500.0000000009313226 0.0026103826676056
4674264.7058823537081480 0.0026092203979211
4675029.4117647055536509 0.0026085120275764
4675794.1176470592617989 0.0026092954791963
4676558.8235294129699469 0.0026116236552010
4677323.5294117648154497 0.0026126577758531
4678088.2352941175922751 0.0026109697359799
4678852.9411764703691006 0.0026085834990652
4679617.6470588240772486 0.0026075262803302
4680382.3529411777853966 0.0026075820050171
4681147.0588235286995769 0.0026076067807396
4681911.7647058824077249 0.0026067092210978
4682676.4705882351845503 0.0026064081609729
4683441.1764705888926983 0.0026064704311015
4684205.8823529426008463 0.0026060453243893
4684970.5882352944463491 0.0026058842567984
4685735.2941176472231746 0.0026048845901059
4686500.0000000000000000 0.0026045537254946
4687264.7058823527768254 0.0026053159738480
4688029.4117647064849734 0.0026045706578643
4688794.1176470592617989 0.0026028050218067
4689558.8235294129699469 0.0026021613218928
4690323.5294117648154497 0.0026020139465305
4691088.2352941175922751 0.0026018416257321
4691852.9411764713004231 0.0026014426909962
4692617.6470588231459260 0.0025990292743231
4693382.3529411768540740 0.0025954568112326
4694147.0588235296308994 0.0025933123087884
4694911.7647058824077249 0.0025932676509917
4695676.4705882361158729 0.0025952627819329
4696441.1764705879613757 0.0025954956674391
4697205.8823529407382011 0.0025938199725919
4697970.5882352944463491 0.0025929792478577
4698735.2941176481544971 0.0025913948220018
4699500.0000000009313226 0.0025910372548486
4700264.7058823527768254 0.0025912447498387
4701029.4117647064849734 0.0025909813725715
4701794.1176470592617989 0.0025895770417681
4702558.8235294120386243 0.0025866776624594
4703323.5294117657467723 0.0025852318284990
4704088.2352941175922751 0.0025852507637593
4704852.9411764713004231 0.0025852471115476
4705617.6470588231459260 0.0025845427847867
4706382.3529411759227514 0.0025827837958090
4707147.0588235296308994 0.0025827539742179
4707911.7647058824077249 0.0025831954446811
4708676.4705882351845503 0.0025821646035656
4709441.1764705888926983 0.0025821742274507
4710205.8823529416695237 0.0025829580996014
4710970.5882352944463491 0.0025822197620498
4711735.2941176462918520 0.0025800207902327
4712500.0000000009313226 0.0025773484142233
4713264.7058823537081480 0.0025750070152308
4714029.4117647064849734 0.0025732285821635
4714794.1176470592617989 0.0025721029270288
4715558.8235294120386243 0.0025726777505933
4716323.5294117657467723 0.0025742634501840
4717088.2352941175922751 0.0025753955470775
4717852.9411764703691006 0.0025751166629024
4718617.6470588240772486 0.0025723602009650
4719382.3529411768540740 0.0025691396775718
4720147.0588235296308994 0.0025676642090095
4720911.7647058824077249 0.0025669187078528
4721676.4705882351845503 0.0025656512604417
4722441.1764705888926983 0.0025649744251926
4723205.8823529407382011 0.0025650939359363
4723970.5882352944463491 0.0025656730013503
4724735.2941176481544971 0.0025648052393892
4725500.0000000000000000 0.0025629588973792
4726264.7058823537081480 0.0025620688698136
4727029.4117647064849734 0.0025620907200714
4727794.1176470592617989 0.0025617993577007
4728558.8235294111073017 0.0025605115486476
4729323.5294117638841271 0.0025586228864220
4730088.2352941175922751 0.0025574817224715
4730852.9411764703691006 0.0025570158567961
4731617.6470588231459260 0.0025575587122639
4732382.3529411768540740 0.0025578226900089
4733147.0588235296308994 0.0025576649675366
4733911.7647058824077249 0.0025571173447802
4734676.4705882351845503 0.0025571137802825
4735441.1764705888926983 0.0025568238647321
4736205.8823529416695237 0.0025545945184863
4736970.5882352944463491 0.0025520434130843
4737735.2941176481544971 0.0025509610957512
4738500.0000000000000000 0.0025510790511979
4739264.7058823537081480 0.0025511641180288
4740029.4117647055536509 0.0025496716583596
4740794.1176470592617989 0.0025484235259866
4741558.8235294129699469 0.0025492659320177
4742323.5294117648154497 0.0025506182336196
4743088.2352941175922751 0.0025511210844645
4743852.9411764703691006 0.0025505382410287
4744617.6470588231459260 0.0025487483827655
4745382.3529411768540740 0.0025457437019180
4746147.0588235286995769 0.0025432246391354
4746911.7647058833390474 0.0025417290795445
4747676.4705882361158729 0.0025400713810349
4748441.1764705879613757 0.0025381281572410
4749205.8823529416695237 0.0025371156749503
4749970.5882352944463491 0.0025364914848857
4750735.2941176472231746 0.0025358478611597
4751500.0000000009313226 0.0025358363586614
4752264.7058823537081480 0.0025358886630865
4753029.4117647074162960 0.0025364525552732
4753794.1176470583304763 0.0025363599747822
4754558.8235294111073017 0.0025341101881556
4755323.5294117648154497 0.0025321308575036
4756088.2352941185235977 0.0025314732649661
4756852.9411764713004231 0.0025307238895457
4757617.6470588231459260 0.0025294364129967
4758382.3529411768540740 0.0025280729443594
4759147.0588235296308994 0.0025270364788048
4759911.7647058814764023 0.0025258447261884
4760676.4705882351845503 0.0025251982452099
4761441.1764705888926983 0.0025249534026282
4762205.8823529416695237 0.0025239463421495
4762970.5882352953776717 0.0025231713647181
4763735.2941176472231746 0.0025227641146233
4764500.0000000009313226 0.0025223031807092
4765264.7058823527768254 0.0025203654060896
4766029.4117647055536509 0.0025174706867621
4766794.1176470592617989 0.0025156214827475
4767558.8235294120386243 0.0025153005517534
4768323.5294117648154497 0.0025159708566786
4769088.2352941166609526 0.0025161946275386
4769852.9411764703691006 0.0025156811487553
4770617.6470588240772486 0.0025155474799125
4771382.3529411768540740 0.0025146304852592
4772147.0588235296308994 0.0025136621725243
4772911.7647058824077249 0.0025128546657757
4773676.4705882351845503 0.0025118441595604
4774441.1764705888926983 0.0025108174051732
4775205.8823529407382011 0.0025090459410002
4775970.5882352953776717 0.0025064047517164
4776735.2941176472231746 0.0025048184083707
4777500.0000000009313226 0.0025052885794405
4778264.7058823527768254 0.0025073311536958
4779029.4117647055536509 0.0025087832209550
4779794.1176470583304763 0.0025090567615652
4780558.8235294120386243 0.0025088821007626
4781323.5294117648154497 0.0025077630022592
4782088.2352941175922751 0.0025050861494255
4782852.9411764703691006 0.0025021360236351
4783617.6470588240772486 0.0025013550199183
4784382.3529411768540740 0.0025012728233878
4785147.0588235296308994 0.0025012678758937
4785911.7647058833390474 0.0025016152838414
4786676.4705882361158729 0.0025012388449525
4787441.1764705888926983 0.0025010897453052
4788205.8823529416695237 0.0025004405404855
4788970.5882352944463491 0.0024986066288968
4789735.2941176481544971 0.0024972574923921
4790500.0000000000000000 0.0024976132390437
4791264.7058823527768254 0.0024989163960858
4792029.4117647055536509 0.0024999440172966
4792794.1176470592617989 0.0024995413783371
4793558.8235294120386243 0.0024979610741637
4794323.5294117638841271 0.0024959887768454
4795088.2352941185235977 0.0024941249900268
4795852.9411764713004231 0.0024932970386712
4796617.6470588231459260 0.0024927581522482
4797382.3529411768540740 0.0024921963039518
4798147.0588235296308994 0.0024922942529009
4798911.7647058833390474 0.0024922332250650
4799676.4705882351845503 0.0024914150036556
4800441.1764705888926983 0.0024902698777287
4801205.8823529426008463 0.0024883863256070
4801970.5882352935150266 0.0024866059174356
4802735.2941176462918520 0.0024847796912255
4803500.0000000000000000 0.0024836147270430
4804264.7058823527768254 0.0024844067978601
4805029.4117647064849734 0.0024851388702480
4805794.1176470583304763 0.0024846299136340
4806558.8235294120386243 0.0024837261077288
4807323.5294117648154497 0.0024830492255242
4808088.2352941175922751 0.0024824191766414
4808852.9411764703691006 0.0024812869682642
4809617.6470588240772486 0.0024802958957336
4810382.3529411768540740 0.0024806509655965
4811147.0588235296308994 0.0024806243200611
4811911.7647058824077249 0.0024792067061926
4812676.4705882361158729 0.0024780503249364
4813441.1764705879613757 0.0024770423440383
4814205.8823529416695237 0.0024767130108919
4814970.5882352953776717 0.0024765957338541
4815735.2941176472231746 0.0024762944461253
4816500.0000000000000000 0.0024768084753938
4817264.7058823518455029 0.0024764525104699
4818029.4117647055536509 0.0024753774446676
4818794.1176470592617989 0.0024741612864264
4819558.8235294120386243 0.0024735440051285
4820323.5294117657467723 0.0024742720658818
4821088.2352941175922751 0.0024747421906249
4821852.9411764713004231 0.0024732458008127
4822617.6470588231459260 0.0024709569027533
4823382.3529411759227514 0.0024699018970921
4824147.0588235305622220 0.0024698005567975
4824911.7647058824077249 0.0024701018798836
4825676.4705882361158729 0.0024701299097419
4826441.1764705888926983 0.0024704777356598
4827205.8823529407382011 0.0024715111209964
4827970.5882352935150266 0.0024719082742567
4828735.2941176462918520 0.0024709681468523
4829500.0000000009313226 0.0024690390206550
4830264.7058823537081480 0.0024675023273603
4831029.4117647055536509 0.0024668158409777
4831794.1176470592617989 0.0024660399942754
4832558.8235294111073017 0.0024666342472596
4833323.5294117648154497 0.0024669388246081
4834088.2352941185235977 0.0024655561183588
4834852.9411764713004231 0.0024636604230802
4835617.6470588240772486 0.0024623418253080
4836382.3529411759227514 0.0024628036682143
4837147.0588235296308994 0.0024642053806439
4837911.7647058833390474 0.0024635893403212
4838676.4705882342532277 0.0024611377856068
4839441.1764705888926983 0.0024586459316478
4840205.8823529407382011 0.0024575154059045
4840970.5882352944463491 0.0024577227198588
4841735.2941176472231746 0.0024578082915849
4842499.9999999990686774 0.0024574338067243
4843264.7058823527768254 0.0024568594143460
4844029.4117647064849734 0.0024552353586006
4844794.1176470592617989 0.0024543227536007
4845558.8235294120386243 0.0024537831810803
4846323.5294117648154497 0.0024530742365248
4847088.2352941185235977 0.0024522726448619
4847852.9411764703691006 0.0024500336054297
4848617.6470588240772486 0.0024480787330950
4849382.3529411777853966 0.0024472931449455
4850147.0588235296308994 0.0024468256829426
4850911.7647058824077249 0.0024460655306838
4851676.4705882342532277 0.0024456809621772
4852441.1764705879613757 0.0024462000563803
4853205.8823529416695237 0.0024479908410263
4853970.5882352935150266 0.0024486622269613
4854735.2941176472231746 0.0024466878870275
4855500.0000000000000000 0.0024443257068221
4856264.7058823527768254 0.0024436145945164
4857029.4117647064849734 0.0024438960850996
4857794.1176470583304763 0.0024430404112657
4858558.8235294120386243 0.0024412785957610
4859323.5294117648154497 0.0024405279220382
4860088.2352941175922751 0.0024417472874772
4860852.9411764713004231 0.0024433381345532
4861617.6470588240772486 0.0024429764882706
4862382.3529411768540740 0.0024418390284796
4863147.0588235305622220 0.0024413623403433
4863911.7647058824077249 0.0024406198609908
4864676.4705882361158729 0.0024404763505616
4865441.1764705879613757 0.0024404115447674
4866205.8823529407382011 0.0024395216406842
4866970.5882352944463491 0.0024397569591469
4867735.2941176472231746 0.0024417585629453
4868500.0000000009313226 0.0024437132206667
4869264.7058823527768254 0.0024431544807248
4870029.4117647064849734 0.0024406860462597
4870794.1176470583304763 0.0024379885576718
4871558.8235294120386243 0.0024353696072072
4872323.5294117648154497 0.0024332563173039
4873088.2352941175922751 0.0024323786016885
4873852.9411764713004231 0.0024324297896751
4874617.6470588240772486 0.0024336688934338
4875382.3529411768540740 0.0024349409523914
4876147.0588235296308994 0.0024348820335278
4876911.7647058814764023 0.0024336792924369
4877676.4705882361158729 0.0024321471951628
4878441.1764705888926983 0.0024311809164044
4879205.8823529407382011 0.0024308654896482
4879970.5882352944463491 0.0024304789215762
4880735.2941176472231746 0.0024295400974610
4881500.0000000000000000 0.0024287667476193
4882264.7058823527768254 0.0024284319520549
4883029.4117647064849734 0.0024281694547480
4883794.1176470601931214 0.0024290108138392
4884558.8235294120386243 0.0024287286436195
4885323.5294117648154497 0.0024267485103882
4886088.2352941175922751 0.0024250886029796
4886852.9411764713004231 0.0024245562564793
4887617.6470588240772486 0.0024238092886744
4888382.3529411759227514 0.0024232872705794
4889147.0588235305622220 0.0024233199748069
4889911.7647058824077249 0.0024236596116008
4890676.4705882351845503 0.0024243292887352
4891441.1764705879613757 0.0024248080108228
4892205.8823529407382011 0.0024240568214720
4892970.5882352944463491 0.0024234053472658
4893735.2941176472231746 0.0024227266424157
4894500.0000000000000000 0.0024219550182334
4895264.7058823537081480 0.0024206202305102
4896029.4117647055536509 0.0024188628900328
4896794.1176470583304763 0.0024182732010807
4897558.8235294129699469 0.0024183264114998
4898323.5294117657467723 0.0024183075872289
4899088.2352941185235977 0.0024182036844768
4899852.9411764703691006 0.0024170954979460
4900617.6470588240772486 0.0024156600437136
4901382.3529411759227514 0.0024149993159575
4902147.0588235296308994 0.0024143915008406
4902911.7647058824077249 0.0024138896272927
4903676.4705882351845503 0.0024125999601090
4904441.1764705879613757 0.0024118046450440
4905205.8823529407382011 0.0024128122659620
4905970.5882352935150266 0.0024142328464545
4906735.2941176472231746 0.0024147168836457
4907500.0000000000000000 0.0024141903334579
4908264.7058823537081480 0.0024137842399380
4909029.4117647064849734 0.0024126627077265
4909794.1176470592617989 0.0024106405977367
4910558.8235294120386243 0.0024086651966891
4911323.5294117638841271 0.0024082496141801
4912088.2352941185235977 0.0024092895014972
4912852.9411764703691006 0.0024095226881886
4913617.6470588231459260 0.0024097863962109
4914382.3529411777853966 0.0024097997942028
4915147.0588235286995769 0.0024099664438586
4915911.7647058824077249 0.0024103092208469
4916676.4705882351845503 0.0024111934686675
4917441.1764705879613757 0.0024113640405251
4918205.8823529416695237 0.0024107283958572
4918970.5882352935150266 0.0024102811812938
4919735.2941176472231746 0.0024099070481010
4920500.0000000000000000 0.0024095804610870
4921264.7058823527768254 0.0024078961716585
4922029.4117647064849734 0.0024059868619478
4922794.1176470592617989 0.0024059199713530
4923558.8235294120386243 0.0024067777113270
4924323.5294117648154497 0.0024062438743404
4925088.2352941175922751 0.0024043001031775
4925852.9411764713004231 0.0024033537857645
4926617.6470588231459260 0.0024036339567859
4927382.3529411759227514 0.0024045522952047
4928147.0588235296308994 0.0024056918029968
4928911.7647058824077249 0.0024064333089732
4929676.4705882361158729 0.0024070813849241
4930441.1764705879613757 0.0024060049544050
4931205.8823529416695237 0.0024031107050011
4931970.5882352953776717 0.0024000508131004
4932735.2941176472231746 0.0023984664490686
4933500.0000000000000000 0.0023989001109802
4934264.7058823527768254 0.0024000453748738
4935029.4117647064849734 0.0024002995299796
4935794.1176470592617989 0.0024006018175717
4936558.8235294120386243 0.0024012465895347
4937323.5294117657467723 0.0024018131695494
4938088.2352941175922751 0.0024027638992481
4938852.9411764703691006 0.0024028079043581
4939617.6470588231459260 0.0024008774672847
4940382.3529411759227514 0.0023979175988614
4941147.0588235296308994 0.0023967314491347
4941911.7647058824077249 0.0023979932768575
4942676.4705882351845503 0.0023992640261173
4943441.1764705888926983 0.0023989172207295
4944205.8823529416695237 0.0023976071868116
4944970.5882352935150266 0.0023965975589073
4945735.2941176481544971 0.0023957490434556
4946500.0000000009313226 0.0023958508999389
4947264.7058823537081480 0.0023965105391668
4948029.4117647055536509 0.0023969421056560
4948794.1176470592617989 0.0023976828273742
4949558.8235294120386243 0.0023981350131849
4950323.5294117648154497 0.0023971713724418
4951088.2352941194549203 0.0023955938294173
4951852.9411764703691006 0.0023937739348444
4952617.6470588240772486 0.0023912052996067
4953382.3529411759227514 0.0023887969491561
4954147.0588235286995769 0.0023879749153951
4954911.7647058824077249 0.0023895195620313
4955676.4705882351845503 0.0023926590180136
4956441.1764705888926983 0.0023949493880973
4957205.8823529416695237 0.0023945387570664
4957970.5882352944463491 0.0023929951003579
4958735.2941176472231746 0.0023913793996377
4959500.0000000000000000 0.0023894024936623
4960264.7058823527768254 0.0023883048574203
4961029.4117647064849734 0.0023879477594457
4961794.1176470592617989 0.0023879483106222
4962558.8235294129699469 0.0023880270301386
4963323.5294117638841271 0.0023885602329536
4964088.2352941175922751 0.0023890700702166
4964852.9411764694377780 0.0023887876725287
4965617.6470588240772486 0.0023873626153857
4966382.3529411768540740 0.0023863094925233
4967147.0588235296308994 0.0023862298081225
4967911.7647058824077249 0.0023865384088024
4968676.4705882351845503 0.0023875723682235
4969441.1764705879613757 0.0023877998032962
4970205.8823529416695237 0.0023871887770808
4970970.5882352944463491 0.0023863941515902
4971735.2941176481544971 0.0023850703001160
4972500.0000000000000000 0.0023840438961975
4973264.7058823527768254 0.0023843954532646
4974029.4117647064849734 0.0023841755762161
4974794.1176470592617989 0.0023818545572373
4975558.8235294120386243 0.0023806560319089
4976323.5294117648154497 0.0023805811465367
4977088.2352941175922751 0.0023810724427234
4977852.9411764713004231 0.0023818887861412
4978617.6470588231459260 0.0023824547032394
4979382.3529411759227514 0.0023828882921667
4980147.0588235296308994 0.0023808356709481
4980911.7647058824077249 0.0023774797588455
4981676.4705882351845503 0.0023764801935333
4982441.1764705879613757 0.0023781847046729
4983205.8823529416695237 0.0023799878624665
4983970.5882352944463491 0.0023801152073772
4984735.2941176462918520 0.0023799555129491
4985500.0000000009313226 0.0023801899103103
4986264.7058823537081480 0.0023797019995812
4987029.4117647064849734 0.0023787880447395
4987794.1176470583304763 0.0023783799387801
4988558.8235294111073017 0.0023777426490863
4989323.5294117648154497 0.0023771903184913
4990088.2352941175922751 0.0023766043789192
4990852.9411764703691006 0.0023763012572172
4991617.6470588240772486 0.0023775552687709
4992382.3529411768540740 0.0023793541438126
4993147.0588235296308994 0.0023799864230514
4993911.7647058814764023 0.0023789954960304
4994676.4705882361158729 0.0023782608675925
4995441.1764705879613757 0.0023789122356399
4996205.8823529407382011 0.0023796926369869
4996970.5882352944463491 0.0023796910028164
4997735.2941176472231746 0.0023783550588701
4998500.0000000000000000 0.0023763024790204
4999264.7058823527768254 0.0023744131998098
5000029.4117647055536509 0.0023742599885531
5000794.1176470592617989 0.0023754824324338
5001558.8235294111073017 0.0023772793393616
5002323.5294117648154497 0.0023785331215290
5003088.2352941175922751 0.0023786790455691
5003852.9411764703691006 0.0023777334479509
5004617.6470588240772486 0.0023768790243393
5005382.3529411759227514 0.0023757275804434
5006147.0588235296308994 0.0023744668231714
5006911.7647058824077249 0.0023739736382358
5007676.4705882351845503 0.0023747774914647
5008441.1764705888926983 0.0023759022011528
5009205.8823529416695237 0.0023763727173820
5009970.5882352944463491 0.0023761029760160
5010735.2941176481544971 0.0023747445552594
5011499.9999999990686774 0.0023728421790779
5012264.7058823527768254 0.0023729136489773
5013029.4117647055536509 0.0023745662485750
5013794.1176470583304763 0.0023754933640392
5014558.8235294129699469 0.0023738875269743
5015323.5294117648154497 0.0023719267794039
5016088.2352941175922751 0.0023713264484644
5016852.9411764703691006 0.0023705006001537
5017617.6470588231459260 0.0023698993306614
5018382.3529411759227514 0.0023691893992962
5019147.0588235296308994 0.0023680745004620
5019911.7647058833390474 0.0023684044609371
5020676.4705882351845503 0.0023701853638292
5021441.1764705879613757 0.0023707805304665
5022205.8823529416695237 0.0023697536969287
5022970.5882352944463491 0.0023688281887793
5023735.2941176481544971 0.0023688598480699
5024500.0000000009313226 0.0023681456577636
5025264.7058823527768254 0.0023666862664905
5026029.4117647064849734 0.0023644824079617
5026794.1176470583304763 0.0023625503583443
5027558.8235294111073017 0.0023619254310929
5028323.5294117638841271 0.0023626628335618
5029088.2352941185235977 0.0023643493202725
5029852.9411764713004231 0.0023637521632305
5030617.6470588231459260 0.0023613681491201
5031382.3529411768540740 0.0023600626472440
5032147.0588235296308994 0.0023610506018658
5032911.7647058814764023 0.0023628162957019
5033676.4705882361158729 0.0023628252650056
5034441.1764705888926983 0.0023616244510037
5035205.8823529416695237 0.0023602826814394
5035970.5882352944463491 0.0023598714297275
5036735.2941176462918520 0.0023586333045882
5037500.0000000000000000 0.0023566140758682
5038264.7058823527768254 0.0023563037767195
5039029.4117647055536509 0.0023572137742937
5039794.1176470592617989 0.0023589374681556
5040558.8235294120386243 0.0023596702972649
5041323.5294117648154497 0.0023579204867855
5042088.2352941166609526 0.0023557504656408
5042852.9411764703691006 0.0023557951715845
5043617.6470588240772486 0.0023574621149371
5044382.3529411768540740 0.0023579199782328
5045147.0588235305622220 0.0023560158449803
5045911.7647058824077249 0.0023543201635816
5046676.4705882351845503 0.0023549975973441
5047441.1764705879613757 0.0023564899342236
5048205.8823529407382011 0.0023572182234026
5048970.5882352944463491 0.0023567869975059
5049735.2941176462918520 0.0023558761583202
5050500.0000000000000000 0.0023550845393706
5051264.7058823527768254 0.0023543394090277
5052029.4117647055536509 0.0023530351854104
5052794.1176470583304763 0.0023510743258643
5053558.8235294120386243 0.0023501393059516
5054323.5294117648154497 0.0023502887745018
5055088.2352941175922751 0.0023510502780996
5055852.9411764703691006 0.0023526639200220
5056617.6470588240772486 0.0023547287375481
5057382.3529411759227514 0.0023568019676653
5058147.0588235296308994 0.0023566761570697
5058911.7647058824077249 0.0023550133846725
5059676.4705882361158729 0.0023532274672065
5060441.1764705888926983 0.0023518171317616
5061205.8823529407382011 0.0023515117418938
5061970.5882352935150266 0.0023517136488510
5062735.2941176472231746 0.0023520714120369
5063500.0000000000000000 0.0023514071967157
5064264.7058823527768254 0.0023504263418013
5065029.4117647055536509 0.0023499340506641
5065794.1176470592617989 0.0023503692268434
5066558.8235294120386243 0.0023528307039421
5067323.5294117638841271 0.0023557116409680
5068088.2352941185235977 0.0023564585732390
5068852.9411764703691006 0.0023544223297726
5069617.6470588231459260 0.0023527414138922
5070382.3529411768540740 0.0023521272611318
5071147.0588235296308994 0.0023516807691119
5071911.7647058824077249 0.0023511329340090
5072676.4705882342532277 0.0023515448777370
5073441.1764705879613757 0.0023519773998038
5074205.8823529407382011 0.0023514304091179
5074970.5882352944463491 0.0023507192979639
5075735.2941176462918520 0.0023501684619489
5076499.9999999990686774 0.0023510720645201
5077264.7058823537081480 0.0023538861289267
5078029.4117647055536509 0.0023558567881624
5078794.1176470583304763 0.0023558353682285
5079558.8235294120386243 0.0023544294516002
5080323.5294117648154497 0.0023530000441253
5081088.2352941175922751 0.0023517542187397
5081852.9411764703691006 0.0023500059978054
5082617.6470588240772486 0.0023481770571481
5083382.3529411768540740 0.0023470635396434
5084147.0588235286995769 0.0023477856020689
5084911.7647058824077249 0.0023494264472809
5085676.4705882361158729 0.0023492656860862
5086441.1764705879613757 0.0023482740431656
5087205.8823529416695237 0.0023482218799963
5087970.5882352935150266 0.0023488265206795
5088735.2941176472231746 0.0023492558289675
5089500.0000000000000000 0.0023493196504022
5090264.7058823518455029 0.0023481427277571
5091029.4117647055536509 0.0023465028832693
5091794.1176470583304763 0.0023462739360631
5092558.8235294120386243 0.0023473700208955
5093323.5294117657467723 0.0023477045619136
5094088.2352941175922751 0.0023468903986635
5094852.9411764703691006 0.0023456117100438
5095617.6470588231459260 0.0023444415633129
5096382.3529411768540740 0.0023441848278844
5097147.0588235305622220 0.0023443838184239
5097911.7647058824077249 0.0023451676800810
5098676.4705882361158729 0.0023470040662233
5099441.1764705870300531 0.0023487524838921
5100205.8823529407382011 0.0023494920187884
5100970.5882352935150266 0.0023492130860205
5101735.2941176472231746 0.0023473010293365
5102500.0000000009313226 0.0023451176082598
5103264.7058823527768254 0.0023437514889232
5104029.4117647055536509 0.0023428116202350
5104794.1176470592617989 0.0023423209427032
5105558.8235294111073017 0.0023417126511378
5106323.5294117648154497 0.0023403305692310
5107088.2352941175922751 0.0023403889684957
5107852.9411764713004231 0.0023421582279369
5108617.6470588240772486 0.0023434914531572
5109382.3529411759227514 0.0023448090649447
5110147.0588235296308994 0.0023447561202393
5110911.7647058814764023 0.0023439021389163
5111676.4705882351845503 0.0023422549887285
5112441.1764705879613757 0.0023398385304905
5113205.8823529407382011 0.0023385771410990
5113970.5882352944463491 0.0023376311247358
5114735.2941176472231746 0.0023369355382637
5115499.9999999990686774 0.0023364488774402
5116264.7058823537081480 0.0023363323885251
5117029.4117647064849734 0.0023364767404688
5117794.1176470592617989 0.0023366022094046
5118558.8235294120386243 0.0023371609579655
5119323.5294117648154497 0.0023362893825857
5120088.2352941185235977 0.0023351732704282
5120852.9411764703691006 0.0023346111842385
5121617.6470588240772486 0.0023352862715231
5122382.3529411759227514 0.0023360195739284
5123147.0588235296308994 0.0023347788890851
5123911.7647058833390474 0.0023327836621524
5124676.4705882342532277 0.0023309340681446
5125441.1764705879613757 0.0023305173569990
5126205.8823529416695237 0.0023302400727125
5126970.5882352935150266 0.0023295631460188
5127735.2941176472231746 0.0023284009437580
5128500.0000000000000000 0.0023279584917121
5129264.7058823527768254 0.0023281126387776
5130029.4117647055536509 0.0023281380573387
5130794.1176470592617989 0.0023285307328032
5131558.8235294120386243 0.0023283552787024
5132323.5294117648154497 0.0023276770140930
5133088.2352941175922751 0.0023258341966771
5133852.9411764713004231 0.0023237612668867
5134617.6470588240772486 0.0023225600917210
5135382.3529411768540740 0.0023220908715664
5136147.0588235286995769 0.0023229114385892
5136911.7647058824077249 0.0023235508761250
5137676.4705882351845503 0.0023231085020401
5138441.1764705879613757 0.0023217902694810
5139205.8823529407382011 0.0023215131947222
5139970.5882352935150266 0.0023217018437096
5140735.2941176472231746 0.0023218498966446
5141500.0000000000000000 0.0023213829792714
5142264.7058823527768254 0.0023204841286444
5143029.4117647064849734 0.0023198817791277
5143794.1176470583304763 0.0023194325935619
5144558.8235294120386243 0.0023189212290043
5145323.5294117657467723 0.0023184022697294
5146088.2352941175922751 0.0023188217591182
5146852.9411764713004231 0.0023181962824000
5147617.6470588231459260 0.0023170395678126
5148382.3529411759227514 0.0023164150102293
5149147.0588235296308994 0.0023164524945869
5149911.7647058814764023 0.0023171517595771
5150676.4705882361158729 0.0023181991735821
5151441.1764705879613757 0.0023188976389652
5152205.8823529407382011 0.0023172086347500
5152970.5882352935150266 0.0023152239396755
5153735.2941176472231746 0.0023147888500892
5154500.0000000000000000 0.0023150793981886
5155264.7058823527768254 0.0023164547067296
5156029.4117647064849734 0.0023175604010538
5156794.1176470592617989 0.0023176856040362
5157558.8235294120386243 0.0023174135030214
5158323.5294117648154497 0.0023163980551597
5159088.2352941175922751 0.0023148001444233
5159852.9411764713004231 0.0023138419447397
5160617.6470588231459260 0.0023137637499625
5161382.3529411759227514 0.0023139969220518
5162147.0588235296308994 0.0023139917572641
5162911.7647058814764023 0.0023134414580282
5163676.4705882342532277 0.0023138872459361
5164441.1764705879613757 0.0023150868777518
5165205.8823529416695237 0.0023146110132049
5165970.5882352944463491 0.0023125192500528
5166735.2941176462918520 0.0023106133857541
5167500.0000000000000000 0.0023096919888647
5168264.7058823527768254 0.0023105304508774
5169029.4117647055536509 0.0023108517738166
5169794.1176470592617989 0.0023108691037926
5170558.8235294120386243 0.0023110147034290
5171323.5294117648154497 0.0023095691641409
5172088.2352941175922751 0.0023073930450755
5172852.9411764694377780 0.0023052747488810
5173617.6470588231459260 0.0023042363262633
5174382.3529411759227514 0.0023052382586928
5175147.0588235296308994 0.0023073770038381
5175911.7647058824077249 0.0023074034338959
5176676.4705882351845503 0.0023061939095129
5177441.1764705879613757 0.0023046848866093
5178205.8823529398068786 0.0023037474307754
5178970.5882352935150266 0.0023040737830229
5179735.2941176481544971 0.0023044955162039
5180500.0000000000000000 0.0023035818033879
5181264.7058823537081480 0.0023012855268686
5182029.4117647055536509 0.0023004982993900
5182794.1176470592617989 0.0023020115523039
5183558.8235294120386243 0.0023037208983250
5184323.5294117629528046 0.0023041582145106
5185088.2352941175922751 0.0023030348730059
5185852.9411764703691006 0.0023006660505279
5186617.6470588231459260 0.0022986732659416
5187382.3529411768540740 0.0022976511128164
5188147.0588235286995769 0.0022983584562982
5188911.7647058824077249 0.0023001736982724
5189676.4705882351845503 0.0023012003545896
5190441.1764705888926983 0.0023012826337787
5191205.8823529416695237 0.0023009883663292
5191970.5882352935150266 0.0023011920495871
5192735.2941176472231746 0.0023027412374903
5193500.0000000000000000 0.0023034683080115
5194264.7058823527768254 0.0023011549763635
5195029.4117647064849734 0.0022982005690290
5195794.1176470592617989 0.0022971331030003
5196558.8235294129699469 0.0022976160646392
5197323.5294117648154497 0.0022985730569494
5198088.2352941166609526 0.0022998365448060
5198852.9411764713004231 0.0023007259468257
5199617.6470588231459260 0.0023011433367814
5200382.3529411759227514 0.0023010552955679
5201147.0588235286995769 0.0023001771732339
5201911.7647058824077249 0.0022994158849663
5202676.4705882361158729 0.0022990742108552
5203441.1764705879613757 0.0022993596281354
5204205.8823529407382011 0.0023000101325366
5204970.5882352953776717 0.0023000100483580
5205735.2941176472231746 0.0022994831778772
5206499.9999999990686774 0.0022991057549202
5207264.7058823537081480 0.0022990202257437
5208029.4117647064849734 0.0022981394557641
5208794.1176470583304763 0.0022970416129507
5209558.8235294111073017 0.0022971340917466
5210323.5294117648154497 0.0022977943415040
5211088.2352941175922751 0.0022983166239365
5211852.9411764703691006 0.0022986314313504
5212617.6470588231459260 0.0022985074768725
5213382.3529411759227514 0.0022982983744231
5214147.0588235286995769 0.0022975829301748
5214911.7647058833390474 0.0022961002427036
5215676.4705882351845503 0.0022948506860715
5216441.1764705879613757 0.0022951820297268
5217205.8823529407382011 0.0022962508193542
5217970.5882352944463491 0.0022958797610377
5218735.2941176472231746 0.0022944179578242
5219500.0000000009313226 0.0022923748016750
5220264.7058823537081480 0.0022917155659645
5221029.4117647046223283 0.0022929404773600
5221794.1176470573991537 0.0022943017508042
5222558.8235294120386243 0.0022955622169278
5223323.5294117648154497 0.0022968214914059
5224088.2352941166609526 0.0022965342919292
5224852.9411764703691006 0.0022948115753518
5225617.6470588240772486 0.0022927098653057
5226382.3529411759227514 0.0022907665932966
5227147.0588235286995769 0.0022899766983037
5227911.7647058824077249 0.0022896471759527
5228676.4705882351845503 0.0022899307221712
5229441.1764705870300531 0.0022909909267859
5230205.8823529426008463 0.0022917273197324
5230970.5882352944463491 0.0022920830679426
5231735.2941176462918520 0.0022928067887652
5232500.0000000000000000 0.0022932616853738
5233264.7058823537081480 0.0022928099725869
5234029.4117647055536509 0.0022922044024341
5234794.1176470583304763 0.0022914660463107
5235558.8235294120386243 0.0022898214617911
5236323.5294117638841271 0.0022881018795390
5237088.2352941166609526 0.0022883894070224
5237852.9411764713004231 0.0022896468702714
5238617.6470588240772486 0.0022902295291235
5239382.3529411759227514 0.0022902573992598
5240147.0588235286995769 0.0022904231382208
5240911.7647058824077249 0.0022906323719835
5241676.4705882351845503 0.0022916106640957
5242441.1764705879613757 0.0022927966292986
5243205.8823529416695237 0.0022934675702796
5243970.5882352944463491 0.0022926964385499
5244735.2941176453605294 0.0022912646421306
5245500.0000000009313226 0.0022899470115954
5246264.7058823518455029 0.0022894626855810
5247029.4117647046223283 0.0022904245323585
5247794.1176470601931214 0.0022920531561916
5248558.8235294120386243 0.0022927844674259
5249323.5294117638841271 0.0022919952090362
5250088.2352941175922751 0.0022897314123408
5250852.9411764713004231 0.0022880889717302
5251617.6470588231459260 0.0022873684088203
5252382.3529411749914289 0.0022874817510457
5253147.0588235305622220 0.0022884485311089
5253911.7647058824077249 0.0022897437324811
5254676.4705882342532277 0.0022911820903163
5255441.1764705888926983 0.0022919853028925
5256205.8823529416695237 0.0022917742155850
5256970.5882352925837040 0.0022910158226441
5257735.2941176462918520 0.0022891957386185
5258500.0000000009313226 0.0022882494121615
5259264.7058823527768254 0.0022882712656526
5260029.4117647046223283 0.0022875239372273
5260794.1176470592617989 0.0022873219691360
5261558.8235294111073017 0.0022879167659264
5262323.5294117648154497 0.0022887031562799
5263088.2352941185235977 0.0022890545436182
5263852.9411764703691006 0.0022891020121214
5264617.6470588231459260 0.0022891771959603
5265382.3529411768540740 0.0022896846007419
5266147.0588235296308994 0.0022891220620081
5266911.7647058814764023 0.0022880789636953
5267676.4705882351845503 0.0022887294626090
5268441.1764705888926983 0.0022892117543086
5269205.8823529416695237 0.0022880573039361
5269970.5882352925837040 0.0022861126926776
5270735.2941176481544971 0.0022848653272398
5271500.0000000000000000 0.0022844547119482
5272264.7058823518455029 0.0022847268048384
5273029.4117647055536509 0.0022846216780605
5273794.1176470592617989 0.0022841814362511
5274558.8235294111073017 0.0022849000891734
5275323.5294117629528046 0.0022858918381544
5276088.2352941175922751 0.0022863437476389
5276852.9411764703691006 0.0022868227675770
5277617.6470588231459260 0.0022861055957030
5278382.3529411777853966 0.0022846932546529
5279147.0588235296308994 0.0022828908334532
5279911.7647058824077249 0.0022813762489641
5280676.4705882351845503 0.0022808570833417
5281441.1764705898240209 0.0022802713416781
5282205.8823529407382011 0.0022807504684081
5282970.5882352935150266 0.0022821883741161
5283735.2941176481544971 0.0022833845146215
5284499.9999999990686774 0.0022836631523529
5285264.7058823518455029 0.0022825942591575
5286029.4117647055536509 0.0022813723190723
5286794.1176470592617989 0.0022810294121949
5287558.8235294111073017 0.0022797613228506
5288323.5294117648154497 0.0022788063808651
5289088.2352941175922751 0.0022782946969196
5289852.9411764703691006 0.0022771968031757
5290617.6470588222146034 0.0022771885258619
5291382.3529411768540740 0.0022783182053675
5292147.0588235296308994 0.0022790065328647
5292911.7647058824077249 0.0022793417527036
5293676.4705882361158729 0.0022800240313383
5294441.1764705879613757 0.0022804641073697
5295205.8823529398068786 0.0022794206598085
5295970.5882352935150266 0.0022777446240501
5296735.2941176472231746 0.0022756554402405
5297499.9999999990686774 0.0022749660296216
5298264.7058823527768254 0.0022760224088781
5299029.4117647064849734 0.0022765104349260
5299794.1176470583304763 0.0022765228403611
5300558.8235294101759791 0.0022769342521197
5301323.5294117657467723 0.0022762433256156
5302088.2352941185235977 0.0022752505092346
5302852.9411764703691006 0.0022743670203964
5303617.6470588231459260 0.0022738576466214
5304382.3529411768540740 0.0022749307294524
5305147.0588235296308994 0.0022766437109656
5305911.7647058824077249 0.0022777092377271
5306676.4705882361158729 0.0022773471107361
5307441.1764705879613757 0.0022750615029827
5308205.8823529398068786 0.0022730304971670
5308970.5882352953776717 0.0022716728119177
5309735.2941176462918520 0.0022706443974289
5310499.9999999990686774 0.0022714077895599
5311264.7058823527768254 0.0022728496276341
5312029.4117647064849734 0.0022741115891197
5312794.1176470583304763 0.0022743586584202
5313558.8235294120386243 0.0022728564191331
5314323.5294117648154497 0.0022711624842016
5315088.2352941166609526 0.0022701903073579
5315852.9411764703691006 0.0022701728521384
5316617.6470588240772486 0.0022714975657273
5317382.3529411768540740 0.0022729351000258
5318147.0588235277682543 0.0022728161231600
5318911.7647058824077249 0.0022721041205517
5319676.4705882351845503 0.0022726301760153
5320441.1764705870300531 0.0022730311875418
5321205.8823529407382011 0.0022717032099031
5321970.5882352944463491 0.0022686268052994
5322735.2941176462918520 0.0022656452819057
5323499.9999999981373549 0.0022642387301837
5324264.7058823537081480 0.0022654831288327
5325029.4117647055536509 0.0022680680753366
5325794.1176470583304763 0.0022690611334185
5326558.8235294120386243 0.0022683569294035
5327323.5294117648154497 0.0022680170645993
5328088.2352941175922751 0.0022693761110937
5328852.9411764703691006 0.0022709733007997
5329617.6470588240772486 0.0022714863800437
5330382.3529411768540740 0.0022702685703886
5331147.0588235286995769 0.0022684175065722
5331911.7647058833390474 0.0022667118977867
5332676.4705882361158729 0.0022651004676316
5333441.1764705870300531 0.0022642087519113
5334205.8823529407382011 0.0022630095797180
5334970.5882352935150266 0.0022625976730343
5335735.2941176472231746 0.0022632727132485
5336500.0000000000000000 0.0022645112808068
5337264.7058823527768254 0.0022651685745768
5338029.4117647055536509 0.0022650467369892
5338794.1176470573991537 0.0022647852340370
5339558.8235294120386243 0.0022643149618437
5340323.5294117648154497 0.0022636234269461
5341088.2352941175922751 0.0022629758222695
5341852.9411764713004231 0.0022615038750403
5342617.6470588231459260 0.0022598669343906
5343382.3529411759227514 0.0022601680610532
5344147.0588235296308994 0.0022605819273355
5344911.7647058833390474 0.0022598179012003
5345676.4705882342532277 0.0022571280109938
5346441.1764705870300531 0.0022550840669197
5347205.8823529416695237 0.0022555803919707
5347970.5882352944463491 0.0022574678137424
5348735.2941176462918520 0.0022592411343311
5349500.0000000000000000 0.0022609085703573
5350264.7058823537081480 0.0022619967757573
5351029.4117647055536509 0.0022612739758259
5351794.1176470583304763 0.0022604671834559
5352558.8235294120386243 0.0022603790176070
5353323.5294117648154497 0.0022600984616194
5354088.2352941166609526 0.0022582321286489
5354852.9411764713004231 0.0022561696080089
5355617.6470588240772486 0.0022561809675885
5356382.3529411759227514 0.0022571800589168
5357147.0588235305622220 0.0022573352272210
5357911.7647058814764023 0.0022578455228037
5358676.4705882342532277 0.0022594440943020
5359441.1764705879613757 0.0022601936274064
5360205.8823529416695237 0.0022607112702961
5360970.5882352935150266 0.0022600334907332
5361735.2941176462918520 0.0022585554466262
5362500.0000000000000000 0.0022586935966631
5363264.7058823527768254 0.0022590174720981
5364029.4117647046223283 0.0022594870586726
5364794.1176470592617989 0.0022599107479612
5365558.8235294120386243 0.0022589113898024
5366323.5294117638841271 0.0022576325823152
5367088.2352941175922751 0.0022559430115670
5367852.9411764703691006 0.0022551524408794
5368617.6470588231459260 0.0022554100905529
5369382.3529411740601063 0.0022553959176784
5370147.0588235296308994 0.0022562503471640
5370911.7647058824077249 0.0022576792696891
5371676.4705882342532277 0.0022590704270901
5372441.1764705888926983 0.0022589816030455
5373205.8823529407382011 0.0022565309386222
5373970.5882352935150266 0.0022537424549571
5374735.2941176472231746 0.0022516622535140
5375500.0000000009313226 0.0022507768168916
5376264.7058823527768254 0.0022507480989887
5377029.4117647046223283 0.0022513978274757
5377794.1176470592617989 0.0022516160650058
5378558.8235294111073017 0.0022518057815904
5379323.5294117648154497 0.0022523762712917
5380088.2352941185235977 0.0022516085643483
5380852.9411764713004231 0.0022503102850114
5381617.6470588222146034 0.0022502215414779
5382382.3529411759227514 0.0022509206457519
5383147.0588235286995769 0.0022513226883596
5383911.7647058824077249 0.0022521588611922
5384676.4705882351845503 0.0022528511740020
5385441.1764705879613757 0.0022517156227125
5386205.8823529407382011 0.0022491712780198
5386970.5882352935150266 0.0022474878441388
5387735.2941176472231746 0.0022470035659936
5388499.9999999990686774 0.0022479704116707
5389264.7058823527768254 0.0022495161027905
5390029.4117647064849734 0.0022511631645415
5390794.1176470592617989 0.0022530769016311
5391558.8235294111073017 0.0022529727536405
5392323.5294117648154497 0.0022522199046146
5393088.2352941185235977 0.0022511585919820
5393852.9411764703691006 0.0022508696966906
5394617.6470588222146034 0.0022507265550166
5395382.3529411768540740 0.0022500511359009
5396147.0588235296308994 0.0022495733487358
5396911.7647058814764023 0.0022492443459624
5397676.4705882342532277 0.0022495456143460
5398441.1764705888926983 0.0022504245743201
5399205.8823529407382011 0.0022509637974500
5399970.5882352935150266 0.0022513067940301
5400735.2941176472231746 0.0022509973535530
5401500.0000000000000000 0.0022499557486073
5402264.7058823518455029 0.0022489469608176
5403029.4117647074162960 0.0022487810300929
5403794.1176470592617989 0.0022487789787313
5404558.8235294120386243 0.0022482846368936
5405323.5294117648154497 0.0022490552802760
5406088.2352941185235977 0.0022498890111027
5406852.9411764694377780 0.0022502805502987
5407617.6470588231459260 0.0022518586115508
5408382.3529411768540740 0.0022538589897896
5409147.0588235286995769 0.0022538753273565
5409911.7647058814764023 0.0022522923241649
5410676.4705882351845503 0.0022499997559114
5411441.1764705879613757 0.0022489757788296
5412205.8823529398068786 0.0022495582107650
5412970.5882352944463491 0.0022506491568361
5413735.2941176472231746 0.0022518805404207
5414500.0000000000000000 0.0022521651965260
5415264.7058823527768254 0.0022528101882259
5416029.4117647064849734 0.0022540221883536
5416794.1176470583304763 0.0022539335583002
5417558.8235294101759791 0.0022532761748434
5418323.5294117657467723 0.0022526876570650
5419088.2352941175922751 0.0022523475513196
5419852.9411764694377780 0.0022509464496829
5420617.6470588240772486 0.0022502445832563
5421382.3529411759227514 0.0022521795181690
5422147.0588235286995769 0.0022542031950283
5422911.7647058824077249 0.0022555413060587
5423676.4705882361158729 0.0022546414281290
5424441.1764705879613757 0.0022513659282587
5425205.8823529407382011 0.0022488480049107
5425970.5882352944463491 0.0022486228568613
5426735.2941176472231746 0.0022497297604896
5427499.9999999990686774 0.0022505707751559
5428264.7058823537081480 0.0022512231160166
5429029.4117647064849734 0.0022522874439198
5429794.1176470573991537 0.0022527061972983
5430558.8235294111073017 0.0022520541166206
5431323.5294117638841271 0.0022503458354022
5432088.2352941166609526 0.0022487838486803
5432852.9411764694377780 0.0022480401271946
5433617.6470588240772486 0.0022484996988407
5434382.3529411759227514 0.0022487136832503
5435147.0588235286995769 0.0022489854671870
5435911.7647058824077249 0.0022495105337318
5436676.4705882342532277 0.0022504135174727
5437441.1764705879613757 0.0022511853838623
5438205.8823529416695237 0.0022511754685128
5438970.5882352944463491 0.0022508323964206
5439735.2941176462918520 0.0022504041803219
5440499.9999999990686774 0.0022502119767143
5441264.7058823537081480 0.0022498366854378
5442029.4117647064849734 0.0022493175604854
5442794.1176470573991537 0.0022493059276674
5443558.8235294129699469 0.0022500017170212
5444323.5294117648154497 0.0022507264684092
5445088.2352941166609526 0.0022504899440489
5445852.9411764694377780 0.0022493749433952
5446617.6470588231459260 0.0022486010023301
5447382.3529411768540740 0.0022490094115483
5448147.0588235286995769 0.0022495882381006
5448911.7647058824077249 0.0022496395024946
5449676.4705882351845503 0.0022498416492877
5450441.1764705879613757 0.0022500704454267
5451205.8823529416695237 0.0022497512107399
5451970.5882352944463491 0.0022490955693828
5452735.2941176472231746 0.0022477165469491
5453500.0000000000000000 0.0022459539932778
5454264.7058823537081480 0.0022454280669049
5455029.4117647046223283 0.0022460206378258
5455794.1176470573991537 0.0022476299004158
5456558.8235294111073017 0.0022481538557339
5457323.5294117648154497 0.0022480184985152
5458088.2352941166609526 0.0022480947376141
5458852.9411764703691006 0.0022472317070093
5459617.6470588231459260 0.0022462901149128
5460382.3529411749914289 0.0022453153231274
5461147.0588235286995769 0.0022455286718119
5461911.7647058824077249 0.0022462990788694
5462676.4705882351845503 0.0022445396687623
5463441.1764705870300531 0.0022424252762119
5464205.8823529416695237 0.0022413070582188
5464970.5882352935150266 0.0022406040484214
5465735.2941176462918520 0.0022403875090397
5466500.0000000009313226 0.0022407612390122
5467264.7058823527768254 0.0022415636658774
5468029.4117647046223283 0.0022415873464588
5468794.1176470583304763 0.0022408603710950
5469558.8235294120386243 0.0022400857846091
5470323.5294117638841271 0.0022393552636504
5471088.2352941166609526 0.0022388901523761
5471852.9411764713004231 0.0022389591279832
5472617.6470588231459260 0.0022393045394265
5473382.3529411759227514 0.0022386402160148
5474147.0588235296308994 0.0022376009677922
5474911.7647058824077249 0.0022371525474293
5475676.4705882342532277 0.0022362805998814
5476441.1764705879613757 0.0022358962528023
5477205.8823529416695237 0.0022359890240423
5477970.5882352944463491 0.0022355006744296
5478735.2941176472231746 0.0022347761622543
5479500.0000000000000000 0.0022339495130703
5480264.7058823518455029 0.0022334201373818
5481029.4117647046223283 0.0022333807011110
5481794.1176470601931214 0.0022341962816470
5482558.8235294111073017 0.0022357559108601
5483323.5294117638841271 0.0022362146675059
5484088.2352941175922751 0.0022361573952038
5484852.9411764703691006 0.0022343089978644
5485617.6470588222146034 0.0022324677707908
5486382.3529411768540740 0.0022319166769656
5487147.0588235296308994 0.0022318446789177
5487911.7647058814764023 0.0022313121043804
5488676.4705882342532277 0.0022293331491277
5489441.1764705888926983 0.0022282494949436
5490205.8823529407382011 0.0022296643942086
5490970.5882352925837040 0.0022319948541714
5491735.2941176462918520 0.0022347166583913
5492500.0000000009313226 0.0022357965284255
5493264.7058823527768254 0.0022348860577592
5494029.4117647046223283 0.0022336375639619
5494794.1176470583304763 0.0022322944998954
5495558.8235294111073017 0.0022304336976503
5496323.5294117638841271 0.0022282571462730
5497088.2352941185235977 0.0022277079088849
5497852.9411764703691006 0.0022280666878167
5498617.6470588231459260 0.0022283519830295
5499382.3529411768540740 0.0022299002974674
5500147.0588235286995769 0.0022316514305397
5500911.7647058824077249 0.0022319195572147
5501676.4705882351845503 0.0022306577689446
5502441.1764705888926983 0.0022285638251249
5503205.8823529407382011 0.0022266640694928
5503970.5882352925837040 0.0022263275038434
5504735.2941176472231746 0.0022267829112238
5505500.0000000000000000 0.0022273888740775
5506264.7058823518455029 0.0022281206796584
5507029.4117647055536509 0.0022280817516123
5507794.1176470583304763 0.0022284259318048
5508558.8235294111073017 0.0022281825969210
5509323.5294117638841271 0.0022269976882196
5510088.2352941175922751 0.0022263033287771
5510852.9411764703691006 0.0022261166577985
5511617.6470588222146034 0.0022265618241899
5512382.3529411768540740 0.0022257415480309
5513147.0588235286995769 0.0022234657217876
5513911.7647058814764023 0.0022221352329547
5514676.4705882361158729 0.0022220214520372
5515441.1764705888926983 0.0022216811940075
5516205.8823529407382011 0.0022220069183262
5516970.5882352935150266 0.0022225568581451
5517735.2941176481544971 0.0022241797507015
5518499.9999999990686774 0.0022266565712169
5519264.7058823518455029 0.0022262194941647
5520029.4117647064849734 0.0022245047552580
5520794.1176470592617989 0.0022229387532200
5521558.8235294111073017 0.0022221125537433
5522323.5294117648154497 0.0022215164522907
5523088.2352941175922751 0.0022202959554850
5523852.9411764694377780 0.0022195166527165
5524617.6470588231459260 0.0022183230984746
5525382.3529411768540740 0.0022191864139128
5526147.0588235296308994 0.0022210697345314
5526911.7647058805450797 0.0022214689498793
5527676.4705882361158729 0.0022215270585578
5528441.1764705879613757 0.0022204583098928
5529205.8823529398068786 0.0022195276423205
5529970.5882352953776717 0.0022198875184043
5530735.2941176462918520 0.0022203543795588
5531499.9999999990686774 0.0022200924078434
5532264.7058823527768254 0.0022193228131434
5533029.4117647055536509 0.0022188063121476
5533794.1176470573991537 0.0022171785999589
5534558.8235294101759791 0.0022146003641252
5535323.5294117648154497 0.0022125662419772
5536088.2352941175922751 0.0022115078598699
5536852.9411764694377780 0.0022122438090457
5537617.6470588240772486 0.0022132990754156
5538382.3529411768540740 0.0022141721474953
5539147.0588235286995769 0.0022160364086246
5539911.7647058824077249 0.0022177055743575
5540676.4705882361158729 0.0022175124947733
5541441.1764705879613757 0.0022158398003534
5542205.8823529398068786 0.0022143447466144
5542970.5882352935150266 0.0022127210009109
5543735.2941176462918520 0.0022116039578858
5544499.9999999990686774 0.0022123518951308
5545264.7058823537081480 0.0022135923732501
5546029.4117647055536509 0.0022130627849632
5546794.1176470583304763 0.0022121330612088
5547558.8235294111073017 0.0022104166472959
5548323.5294117648154497 0.0022092373599917
5549088.2352941166609526 0.0022097558276078
5549852.9411764703691006 0.0022115796945769
5550617.6470588240772486 0.0022135885439070
5551382.3529411768540740 0.0022136329056792
5552147.0588235277682543 0.0022121688499789
5552911.7647058824077249 0.0022107768232945
5553676.4705882351845503 0.0022096320304697
5554441.1764705870300531 0.0022091247460543
5555205.8823529407382011 0.0022095431354564
5555970.5882352935150266 0.0022099633273562
5556735.2941176462918520 0.0022103173701327
5557500.0000000000000000 0.0022101263867586
5558264.7058823527768254 0.0022098354501949
5559029.4117647055536509 0.0022100878526753
5559794.1176470583304763 0.0022101120438741
5560558.8235294129699469 0.0022095672055972
5561323.5294117648154497 0.0022085809064152
5562088.2352941166609526 0.0022081127225840
5562852.9411764703691006 0.0022089527198454
5563617.6470588240772486 0.0022104580941667
5564382.3529411759227514 0.0022114874069332
5565147.0588235296308994 0.0022116903314618
5565911.7647058833390474 0.0022123738106825
5566676.4705882342532277 0.0022124789713445
5567441.1764705870300531 0.0022111028710250
5568205.8823529407382011 0.0022092746227291
5568970.5882352944463491 0.0022084202295793
5569735.2941176462918520 0.0022097723559412
5570499.9999999990686774 0.0022114475096718
5571264.7058823527768254 0.0022112242856924
5572029.4117647055536509 0.0022097429270996
5572794.1176470583304763 0.0022087503418791
5573558.8235294120386243 0.0022098067362854
5574323.5294117648154497 0.0022117631627931
5575088.2352941175922751 0.0022118464170927
5575852.9411764713004231 0.0022114944287517
5576617.6470588231459260 0.0022115180245175
5577382.3529411749914289 0.0022105480178488
5578147.0588235296308994 0.0022102468258244
5578911.7647058833390474 0.0022108005804439
5579676.4705882342532277 0.0022105483437957
5580441.1764705879613757 0.0022094112061799
5581205.8823529407382011 0.0022095117632842
5581970.5882352925837040 0.0022101537146643
5582735.2941176453605294 0.0022099294230285
5583500.0000000009313226 0.0022097726190465
5584264.7058823527768254 0.0022095734359639
5585029.4117647046223283 0.0022090574919662
5585794.1176470592617989 0.0022090682970734
5586558.8235294120386243 0.0022099218843834
5587323.5294117638841271 0.0022107451546275
5588088.2352941166609526 0.0022101243887890
5588852.9411764713004231 0.0022080870515402
5589617.6470588231459260 0.0022074359813471
5590382.3529411749914289 0.0022081723002324
5591147.0588235305622220 0.0022083058043426
5591911.7647058814764023 0.0022082524627381
5592676.4705882342532277 0.0022085232362876
5593441.1764705888926983 0.0022094813718961
5594205.8823529407382011 0.0022094274151318
5594970.5882352935150266 0.0022084601037333
5595735.2941176462918520 0.0022073657220388
5596500.0000000000000000 0.0022057760379036
5597264.7058823518455029 0.0022045296536459
5598029.4117647055536509 0.0022039596243089
5598794.1176470592617989 0.0022032313069798
5599558.8235294120386243 0.0022034505537137
5600323.5294117638841271 0.0022050849902401
5601088.2352941175922751 0.0022069836882453
5601852.9411764703691006 0.0022087375539512
5602617.6470588231459260 0.0022090186668682
5603382.3529411759227514 0.0022078212698248
5604147.0588235286995769 0.0022061700356614
5604911.7647058814764023 0.0022042806215003
5605676.4705882333219051 0.0022023340244752
5606441.1764705888926983 0.0022012881804027
5607205.8823529407382011 0.0022025708087585
5607970.5882352935150266 0.0022051750208329
5608735.2941176481544971 0.0022070111619843
5609500.0000000000000000 0.0022074230486347
5610264.7058823518455029 0.0022068728611272
5611029.4117647055536509 0.0022063908535515
5611794.1176470592617989 0.0022064894231762
5612558.8235294111073017 0.0022074830530234
5613323.5294117638841271 0.0022079345477718
5614088.2352941185235977 0.0022079159974058
5614852.9411764713004231 0.0022074776087834
5615617.6470588222146034 0.0022071221971840
5616382.3529411759227514 0.0022070373250673
5617147.0588235286995769 0.0022070098518696
5617911.7647058814764023 0.0022065152009500
5618676.4705882342532277 0.0022056285766335
5619441.1764705879613757 0.0022065631112819
5620205.8823529407382011 0.0022080317514173
5620970.5882352925837040 0.0022094481829674
5621735.2941176472231746 0.0022096066914700
5622500.0000000000000000 0.0022081068415006
5623264.7058823527768254 0.0022078979319806
5624029.4117647064849734 0.0022085195794883
5624794.1176470583304763 0.0022091979666350
5625558.8235294111073017 0.0022093188665449
5626323.5294117648154497 0.0022078802691898
5627088.2352941185235977 0.0022064006486368
5627852.9411764694377780 0.0022062828958516
5628617.6470588222146034 0.0022070596869314
5629382.3529411768540740 0.0022079679306607
5630147.0588235286995769 0.0022086948912848
5630911.7647058805450797 0.0022086778314113
5631676.4705882351845503 0.0022090542493633
5632441.1764705879613757 0.0022090995397574
5633205.8823529398068786 0.0022088112955171
5633970.5882352935150266 0.0022083525188744
5634735.2941176472231746 0.0022080162001507
5635499.9999999990686774 0.0022081438375438
5636264.7058823527768254 0.0022084931027888
5637029.4117647064849734 0.0022081440534438
5637794.1176470592617989 0.0022061699878095
5638558.8235294111073017 0.0022043248081024
5639323.5294117657467723 0.0022041619272676
5640088.2352941166609526 0.0022054997303035
5640852.9411764694377780 0.0022063018786792
5641617.6470588222146034 0.0022066624794625
5642382.3529411768540740 0.0022077181243589
5643147.0588235286995769 0.0022087626440904
5643911.7647058814764023 0.0022086919487398
5644676.4705882351845503 0.0022074522128492
5645441.1764705870300531 0.0022042540845427
5646205.8823529398068786 0.0022019066721382
5646970.5882352944463491 0.0022019050675096
5647735.2941176472231746 0.0022032370194137
5648499.9999999990686774 0.0022039478460148
5649264.7058823527768254 0.0022048908015018
5650029.4117647055536509 0.0022054380613184
5650794.1176470583304763 0.0022048888959126
5651558.8235294120386243 0.0022038385573501
5652323.5294117648154497 0.0022018698453791
5653088.2352941166609526 0.0022002963799342
5653852.9411764694377780 0.0021992833371190
5654617.6470588240772486 0.0021992940968578
5655382.3529411759227514 0.0022004688331324
5656147.0588235277682543 0.0022008279964800
5656911.7647058824077249 0.0022014246681932
5657676.4705882351845503 0.0022022087099891
5658441.1764705870300531 0.0022013803970273
5659205.8823529407382011 0.0021993667269859
5659970.5882352944463491 0.0021976641335338
5660735.2941176462918520 0.0021969569797286
5661499.9999999990686774 0.0021964624648166
5662264.7058823537081480 0.0021957575376246
5663029.4117647064849734 0.0021949780052935
5663794.1176470573991537 0.0021954255979870
5664558.8235294101759791 0.0021970987857994
5665323.5294117638841271 0.0021977384268718
5666088.2352941175922751 0.0021978867785409
5666852.9411764694377780 0.0021980295248824
5667617.6470588231459260 0.0021972552510132
5668382.3529411759227514 0.0021965316547581
5669147.0588235277682543 0.0021947239535467
5669911.7647058824077249 0.0021924197206265
5670676.4705882342532277 0.0021914072195434
5671441.1764705879613757 0.0021917016814828
5672205.8823529416695237 0.0021934282352208
5672970.5882352944463491 0.0021961151336301
5673735.2941176462918520 0.0021979432893869
5674500.0000000000000000 0.0021982442760703
5675264.7058823527768254 0.0021976807559206
5676029.4117647046223283 0.0021959452124970
5676794.1176470573991537 0.0021931572823419
5677558.8235294120386243 0.0021905777772535
5678323.5294117638841271 0.0021895795788307
5679088.2352941157296300 0.0021907468302343
5679852.9411764703691006 0.0021925901303203
5680617.6470588231459260 0.0021941354417125
5681382.3529411759227514 0.0021944639021194
5682147.0588235286995769 0.0021944175859782
5682911.7647058824077249 0.0021940266475618
5683676.4705882351845503 0.0021932657146864
5684441.1764705870300531 0.0021928411133006
5685205.8823529416695237 0.0021927673865083
5685970.5882352944463491 0.0021931469801228
5686735.2941176462918520 0.0021931606787120
5687500.0000000009313226 0.0021915519823961
5688264.7058823527768254 0.0021901774680356
5689029.4117647046223283 0.0021905064281104
5689794.1176470573991537 0.0021911102475693
5690558.8235294120386243 0.0021904670901536
5691323.5294117638841271 0.0021894763710705
5692088.2352941166609526 0.0021899217144865
5692852.9411764703691006 0.0021913375441341
5693617.6470588231459260 0.0021917259235307
5694382.3529411749914289 0.0021905644053163
5695147.0588235296308994 0.0021883475827265
5695911.7647058824077249 0.0021870021270675
5696676.4705882351845503 0.0021873014460119
5697441.1764705879613757 0.0021876047403435
5698205.8823529407382011 0.0021874984178994
5698970.5882352935150266 0.0021870005591050
5699735.2941176444292068 0.0021869847990977
5700500.0000000009313226 0.0021875246731197
5701264.7058823518455029 0.0021866660651325
5702029.4117647046223283 0.0021859115408557
5702794.1176470592617989 0.0021859177462050
5703558.8235294111073017 0.0021859227118763
5704323.5294117629528046 0.0021865107194342
5705088.2352941175922751 0.0021872798383553
5705852.9411764713004231 0.0021867936238322
5706617.6470588231459260 0.0021861937162014
5707382.3529411749914289 0.0021864115965221
5708147.0588235296308994 0.0021870108787321
5708911.7647058824077249 0.0021870040878351
5709676.4705882342532277 0.0021858731466293
5710441.1764705888926983 0.0021847588540188
5711205.8823529416695237 0.0021837380628518
5711970.5882352925837040 0.0021832285977371
5712735.2941176462918520 0.0021829616362408
5713500.0000000000000000 0.0021829248855939
5714264.7058823518455029 0.0021833843563539
5715029.4117647046223283 0.0021829860841042
5715794.1176470583304763 0.0021823044492748
5716558.8235294111073017 0.0021818724947768
5717323.5294117638841271 0.0021811640420141
5718088.2352941175922751 0.0021815310592449
5718852.9411764694377780 0.0021817695902368
5719617.6470588231459260 0.0021808678908030
5720382.3529411759227514 0.0021798913800278
5721147.0588235296308994 0.0021782974355596
5721911.7647058814764023 0.0021765584374783
5722676.4705882351845503 0.0021756345518144
5723441.1764705879613757 0.0021756775743611
5724205.8823529407382011 0.0021759305490631
5724970.5882352925837040 0.0021761195703662
5725735.2941176472231746 0.0021770262120836
5726499.9999999990686774 0.0021775971463355
5727264.7058823509141803 0.0021770705262103
5728029.4117647046223283 0.0021756193457977
5728794.1176470583304763 0.0021736254082506
5729558.8235294111073017 0.0021724437516128
5730323.5294117648154497 0.0021725513915768
5731088.2352941175922751 0.0021726833155604
5731852.9411764703691006 0.0021722958530838
5732617.6470588222146034 0.0021715771356199
5733382.3529411768540740 0.0021717775073862
5734147.0588235296308994 0.0021725654892870
5734911.7647058814764023 0.0021732991198814
5735676.4705882351845503 0.0021729548983670
5736441.1764705888926983 0.0021720563911269
5737205.8823529398068786 0.0021707773628599
5737970.5882352935150266 0.0021697736466912
5738735.2941176472231746 0.0021692041463483
5739499.9999999990686774 0.0021679154184001
5740264.7058823518455029 0.0021683800345094
5741029.4117647055536509 0.0021702318774550
5741794.1176470583304763 0.0021710731471679
5742558.8235294101759791 0.0021704728276449
5743323.5294117638841271 0.0021701076776209
5744088.2352941175922751 0.0021701608104021
5744852.9411764703691006 0.0021691970967102
5745617.6470588240772486 0.0021684937726297
5746382.3529411759227514 0.0021688518812267
5747147.0588235286995769 0.0021698826030477
5747911.7647058814764023 0.0021720024437316
5748676.4705882361158729 0.0021728399360132
5749441.1764705879613757 0.0021720726228907
5750205.8823529398068786 0.0021711286101009
5750970.5882352953776717 0.0021705127252644
5751735.2941176472231746 0.0021706454210548
5752499.9999999990686774 0.0021713379851244
5753264.7058823518455029 0.0021718975012298
5754029.4117647064849734 0.0021720159769852
5754794.1176470583304763 0.0021722028155097
5755558.8235294101759791 0.0021728661776776
5756323.5294117648154497 0.0021727403243908
5757088.2352941175922751 0.0021719446542729
5757852.9411764694377780 0.0021710175356514
5758617.6470588240772486 0.0021705709278645
5759382.3529411768540740 0.0021710733381091
5760147.0588235296308994 0.0021725442060031
5760911.7647058814764023 0.0021736639469900
5761676.4705882351845503 0.0021736859028739
5762441.1764705879613757 0.0021724319005099
5763205.8823529388755560 0.0021713379271104
5763970.5882352953776717 0.0021709686063793
5764735.2941176462918520 0.0021709755814370
5765499.9999999990686774 0.0021708651226750
5766264.7058823527768254 0.0021696168125506
5767029.4117647055536509 0.0021680700166317
5767794.1176470573991537 0.0021673598077919
5768558.8235294120386243 0.0021675266227135
5769323.5294117648154497 0.0021688656634443
5770088.2352941166609526 0.0021701121495617
5770852.9411764694377780 0.0021710581341230
5771617.6470588231459260 0.0021706164238965
5772382.3529411759227514 0.0021693138253385
5773147.0588235286995769 0.0021681481577383
5773911.7647058833390474 0.0021666151899184
5774676.4705882351845503 0.0021644413726845
5775441.1764705870300531 0.0021625487967493
5776205.8823529398068786 0.0021624080531266
5776970.5882352935150266 0.0021644112274517
5777735.2941176462918520 0.0021664934412178
5778499.9999999981373549 0.0021670526098502
5779264.7058823537081480 0.0021667364636982
5780029.4117647055536509 0.0021661419920980
5780794.1176470573991537 0.0021661758427642
5781558.8235294120386243 0.0021658324384489
5782323.5294117638841271 0.0021641967914022
5783088.2352941175922751 0.0021629216829849
5783852.9411764703691006 0.0021621786425222
5784617.6470588240772486 0.0021614955508067
5785382.3529411759227514 0.0021610130542926
5786147.0588235277682543 0.0021607086637070
5786911.7647058824077249 0.0021605703026401
5787676.4705882361158729 0.0021612501797866
5788441.1764705870300531 0.0021620355604903
5789205.8823529407382011 0.0021624865884840
5789970.5882352935150266 0.0021620857215550
5790735.2941176462918520 0.0021607891143162
5791499.9999999990686774 0.0021594168051163
5792264.7058823518455029 0.0021585866908469
5793029.4117647055536509 0.0021582269156293
5793794.1176470573991537 0.0021583755042619
5794558.8235294120386243 0.0021582554564421
5795323.5294117638841271 0.0021579560988307
5796088.2352941166609526 0.0021569940076773
5796852.9411764713004231 0.0021560752864922
5797617.6470588231459260 0.0021558670414291
5798382.3529411759227514 0.0021566178761211
5799147.0588235296308994 0.0021574568027158
5799911.7647058824077249 0.0021580877802049
5800676.4705882342532277 0.0021582967042033
5801441.1764705860987306 0.0021579258565938
5802205.8823529416695237 0.0021566054662764
5802970.5882352935150266 0.0021556554455665
5803735.2941176453605294 0.0021555043619218
5804500.0000000000000000 0.0021550384071966
5805264.7058823527768254 0.0021542734020550
5806029.4117647046223283 0.0021531201094820
5806794.1176470573991537 0.0021518957397747
5807558.8235294120386243 0.0021517852159835
5808323.5294117648154497 0.0021521872388449
5809088.2352941175922751 0.0021529812100339
5809852.9411764703691006 0.0021536565274423
5810617.6470588231459260 0.0021534725533147
5811382.3529411749914289 0.0021531560938256
5812147.0588235305622220 0.0021525793155638
5812911.7647058814764023 0.0021524080568780
5813676.4705882342532277 0.0021525918799812
5814441.1764705879613757 0.0021525078092445
5815205.8823529407382011 0.0021516827206856
5815970.5882352925837040 0.0021498837912411
5816735.2941176462918520 0.0021481464519470
5817500.0000000000000000 0.0021475626392011
5818264.7058823527768254 0.0021485479719633
5819029.4117647046223283 0.0021492951078325
5819794.1176470592617989 0.0021506266042973
5820558.8235294111073017 0.0021521781667571
5821323.5294117629528046 0.0021532755939631
5822088.2352941175922751 0.0021532957939730
5822852.9411764703691006 0.0021510435530669
5823617.6470588231459260 0.0021482834515099
5824382.3529411768540740 0.0021462924650304
5825147.0588235286995769 0.0021453110161428
5825911.7647058814764023 0.0021460252990861
5826676.4705882342532277 0.0021483436016957
5827441.1764705888926983 0.0021498737706369
5828205.8823529407382011 0.0021499280939658
5828970.5882352935150266 0.0021507918377334
5829735.2941176462918520 0.0021518834640566
5830500.0000000000000000 0.0021521014104020
5831264.7058823518455029 0.0021515055984327
5832029.4117647055536509 0.0021500104027942
5832794.1176470592617989 0.0021492332398301
5833558.8235294111073017 0.0021499672454649
5834323.5294117638841271 0.0021510775613476
5835088.2352941175922751 0.0021507058238448
5835852.9411764703691006 0.0021497164902005
5836617.6470588222146034 0.0021494440775060
5837382.3529411777853966 0.0021511297427107
5838147.0588235286995769 0.0021524405939047
5838911.7647058814764023 0.0021526594687197
5839676.4705882351845503 0.0021521523586598
5840441.1764705870300531 0.0021509441900528
5841205.8823529407382011 0.0021497716708318
5841970.5882352935150266 0.0021495258095198
5842735.2941176472231746 0.0021501130874166
5843499.9999999990686774 0.0021509025031075
5844264.7058823518455029 0.0021516849318827
5845029.4117647064849734 0.0021520489089128
5845794.1176470583304763 0.0021514168234671
5846558.8235294111073017 0.0021502220217662
5847323.5294117648154497 0.0021491830424245
5848088.2352941175922751 0.0021481962565266
5848852.9411764694377780 0.0021478677124967
5849617.6470588212832808 0.0021494157753438
5850408.2514317324385047 0.0021501377939306
5851252.4070074232295156 0.0021494548843665
5852153.7410505777224898 0.0021470969060128
5853116.1265168832615018 0.0021446558763525
5854143.6986948056146502 0.0021433966167250
5855240.8729745587334037 0.0021435439354214
5856412.3638206664472818 0.0021425162169947
5857663.2050296170637012 0.0021423592075640
5858998.7713596550747752 0.0021396735983553
5860424.8016256578266621 0.0021362155925661
5861947.4233583454042673 0.0021337590376440
5863573.1791337477043271 0.0021301991591618
5865309.0546860955655575 0.0021257339624718
5867162.5089249406009912 0.0021203727262674
5869141.5059854416176677 0.0021150720311038
5871254.5494495788589120 0.0021070853202403
5873510.7188853267580271 0.0020970367348847
5875919.7088607773184776 0.0020851143706281
5878491.8706008819863200 0.0020739060640126
5881238.2564657805487514 0.0020616503892021
5884170.6674418514594436 0.0020447755266070
5887301.7038495475426316 0.0020269632451584
5890644.8194859018549323 0.0020092134341595
5894214.3794343471527100 0.0019876776242095
5898025.7217902597039938 0.0019642194004930
5902095.2235674448311329 0.0019412233612217
5906440.3710687775164843 0.0019163744271267
5911079.8350233528763056 0.0018897741342248
5916033.5508130257949233 0.0018634009404370
5921322.8041330454871058 0.0018353669809078
5926970.3224548818543553 0.0018070171450511
5933000.3726842310279608 0.0017787165528458
5939438.8654338493943214 0.0017509873608484
5946313.4663592493161559 0.0017245938247491
5953653.7150356639176607 0.0016978446903389
5961491.1518870946019888 0.0016701802174116
5969859.4537128293886781 0.0016427080089599
5978794.5783937741070986 0.0016160067752492
5988334.9194004228338599 0.0015899928402290
5998521.4707663152366877 0.0015655836844959
6009398.0032359287142754 0.0015408334270660
6021011.2523438297212124 0.0015153626420662
6033411.1192332943901420 0.0014892236724748
6046650.8850772781297565 0.0014629256085565
6060787.4400230785831809 0.0014367099542240
6075881.5276444563642144 0.0014115394969499
6091998.0059516075998545 0.0013888925159596
6109206.1260805111378431 0.0013678982106303
6127579.8298591701313853 0.0013481021070796
6147198.0675293542444706 0.0013263304829290
6168145.1369890728965402 0.0013012974434252
6190511.0460134642198682 0.0012752453143183
6214391.8990105520933867 0.0012502725227235
6239890.3099737130105495 0.0012274704963052
6267115.8434052634984255 0.0012050459406294
6296185.4851058172062039 0.0011802954489059
6327224.1448523048311472 0.0011546444247308
6360365.1931246649473906 0.0011302781596472
6395751.0341874426230788 0.0011038506861015
6433533.7179888021200895 0.0010740997453526
6473875.5935062170028687 0.0010464611211626
6516950.0063462052494287 0.0010244766105036
6562942.0435956604778767 0.0010060883367553
6612049.3291253075003624 0.0009891818849984
6664482.8727626642212272 0.0009716926099372
6720467.9769833199679852 0.0009494253132036
6780245.2050164910033345 0.0009254637235766
6844071.4145247582346201 0.0009012536651205
6912220.8612995855510235 0.0008722738989029
6984986.3777151163667440 0.0008420138485842
7062680.6310039730742574 0.0008136889951853
7145637.4667617529630661 0.0007895848527829
7234213.3434531372040510 0.0007716471474539
7328788.8640835946425796 0.0007575065642843
7429770.4116181116551161 0.0007442543509599
7537591.8951741987839341 0.0007294908771786
7652716.6144924694672227 0.0007152247953811
7775639.2506961915642023 0.0006971735962054
7906887.9918939899653196 0.0006736663539705
8047026.8027592003345490 0.0006470443932541
8196657.8478380870074034 0.0006225460225740
8356424.0789996702224016 0.0005993302416581
8527011.9981451816856861 0.0005750315237636
8709154.6070483438670635 0.0005527754767071
8903634.5570016056299210 0.0005327251834130
9111287.5118021536618471 0.0005111876297209
9333005.7385281603783369 0.0004876294652040
9569741.9415344763547182 0.0004666776996781
9822513.3561421968042850 0.0004513245949436
10092406.1196122728288174 0.0004407823221576
10380579.9381849188357592 0.0004320463672512
10688273.0702386274933815 0.0004214014897206
11016807.6469810865819454 0.0004061670548254
11367595.3535344563424587 0.0003927212807983
11742143.4948262590914965 0.0003787043841260
12142061.4723503645509481 0.0003602196289574
12569067.6996282823383808 0.0003459019541803
13024996.9860858581960201 0.0003376719136454
13511808.4210732448846102 0.0003297189436201
14031593.7919048964977264 0.0003098558841344


==> figures/turbulent_boundarylayer/Cf_ref.txt <==
2619943.6292902999557555 0.0003960347672941
2736774.6569630000740290 0.0003872031418475
2900350.9510548999533057 0.0003616338507076
2999634.4259844999760389 0.0003776484029638
3072608.6236902000382543 0.0004185525197289
3169023.7486521997489035 0.0003809361587250
3291635.6665258002467453 0.0004339741189666
3382085.1056308001279831 0.0005243102702998
3460779.9340841998346150 0.0006889824829787
3521943.2789819999597967 0.0008619946039668
3562666.6173878000117838 0.0010309813934878
3588811.1854400001466274 0.0011752810902622
3626589.8452376998029649 0.0013690417461422
3649801.7865722998976707 0.0015257356072305
3678866.9294513999484479 0.0016700208417362
3704999.4456130000762641 0.0018267002405557
3736961.0595379001460969 0.0019957304168829
3766010.1332295997999609 0.0021565219207821
3803800.8449178999289870 0.0023379028746170
3856230.5864129001274705 0.0024820724109727
3902795.0744725996628404 0.0026510302759562
3978589.4145833998918533 0.0027950841141619
4039877.2956842998974025 0.0028401726473504
4109942.9704536003991961 0.0028687115243392
4168374.5534775000996888 0.0028477894422224
4238456.2974342005327344 0.0028598220498177
4320228.3752926997840405 0.0028635436736412
4402000.4531511003151536 0.0028672652974648
4475042.9449036000296474 0.0028380177693075
4548113.5577341997995973 0.0027798842697117
4612422.4460839005187154 0.0027217941569220
4662132.4775954997166991 0.0026596497881278
4735199.0731293000280857 0.0026056428558803
4799487.8749946001917124 0.0025681855798325
4863760.6076723998412490 0.0025472345731783
4930982.0362553000450134 0.0024973831328167
5033202.1551994001492858 0.0024968769534106
5109145.1352944998070598 0.0024882477997265
5199747.2316806996241212 0.0024217743918214
5281527.3441328993067145 0.0024172428809482
5363315.4911788003519177 0.0024044582353782
5456789.9548294991254807 0.0023874891733849
5529828.4292850997298956 0.0023623682125761
5620386.3354057008400559 0.0023412870455031
5690516.2869250001385808 0.0023038008449179


==> figures/turbulent_boundarylayer/Cf_turbulent.txt <==
3999821.4285714291036129 0.0025832533236353
4002607.1428571431897581 0.0025827469667388
4005392.8571428582072258 0.0025833739911760
4008178.5714285718277097 0.0025834201598538
4010964.2857142859138548 0.0025829897340533
4013750.0000000013969839 0.0025824349296967
4016535.7142857154831290 0.0025829765089509
4019321.4285714286379516 0.0025827767624245
4022107.1428571427240968 0.0025819567268927
4024892.8571428572759032 0.0025816331820392
4027678.5714285704307258 0.0025817168927120
4030464.2857142859138548 0.0025811847435206
4033250.0000000009313226 0.0025806781681971
4036035.7142857145518064 0.0025810362635363
4038821.4285714286379516 0.0025806843703231
4041607.1428571436554193 0.0025800927600158
4044392.8571428582072258 0.0025799075391537
4047178.5714285722933710 0.0025798260255691
4049964.2857142863795161 0.0025791254755848
4052750.0000000000000000 0.0025786784856274
4055535.7142857140861452 0.0025780079630404
4058321.4285714286379516 0.0025776790242459
4061107.1428571427240968 0.0025775396812148
4063892.8571428577415645 0.0025766633487238
4066678.5714285722933710 0.0025762953328070
4069464.2857142863795161 0.0025762067362752
4072250.0000000009313226 0.0025760546680409
4075035.7142857150174677 0.0025754298928674
4077821.4285714281722903 0.0025752113145628
4080607.1428571427240968 0.0025750534707714
4083392.8571428577415645 0.0025746137434817
4086178.5714285722933710 0.0025746291096306
4088964.2857142854481936 0.0025745527579457
4091750.0000000004656613 0.0025738776504365
4094535.7142857140861452 0.0025736529930321
4097321.4285714291036129 0.0025744718532118
4100107.1428571436554193 0.0025741053805201
4102892.8571428577415645 0.0025732008561513
4105678.5714285722933710 0.0025734089973599
4108464.2857142859138548 0.0025734964309180
4111250.0000000004656613 0.0025725825727890
4114035.7142857145518064 0.0025716375336336
4116821.4285714281722903 0.0025712176099571
4119607.1428571431897581 0.0025710163983720
4122392.8571428572759032 0.0025705003862219
4125178.5714285727590322 0.0025699222797132
4127964.2857142859138548 0.0025697419996255
4130750.0000000004656613 0.0025698613538914
4133535.7142857154831290 0.0025692964139321
4136321.4285714286379516 0.0025689136696999
4139107.1428571431897581 0.0025692037109272
4141892.8571428577415645 0.0025690415902902
4144678.5714285718277097 0.0025683876978114
4147464.2857142849825323 0.0025683526534810
4150250.0000000000000000 0.0025680211546970
4153035.7142857154831290 0.0025679399941439
4155821.4285714286379516 0.0025672945066736
4158607.1428571431897581 0.0025670533670652
4161392.8571428572759032 0.0025669006340714
4164178.5714285727590322 0.0025668661637448
4166964.2857142868451774 0.0025669358575980
4169750.0000000009313226 0.0025666545961333
4172535.7142857145518064 0.0025664136127502
4175321.4285714281722903 0.0025664165740269
4178107.1428571427240968 0.0025662564075949
4180892.8571428572759032 0.0025656244388167
4183678.5714285722933710 0.0025650889410017
4186464.2857142859138548 0.0025649595205375
4189250.0000000000000000 0.0025647792581343
4192035.7142857154831290 0.0025642784217399
4194821.4285714291036129 0.0025635509523554
4197607.1428571436554193 0.0025633692659553
4200392.8571428572759032 0.0025635546090381
4203178.5714285718277097 0.0025632388426722
4205964.2857142854481936 0.0025627005713331
4208750.0000000000000000 0.0025624240592643
4211535.7142857145518064 0.0025624193589978
4214321.4285714281722903 0.0025619841118673
4217107.1428571427240968 0.0025610625830155
4219892.8571428582072258 0.0025603663683066
4222678.5714285727590322 0.0025603409389117
4225464.2857142863795161 0.0025605287039860
4228250.0000000000000000 0.0025598797837605
4231035.7142857145518064 0.0025589353688292
4233821.4285714291036129 0.0025590751017752
4236607.1428571427240968 0.0025590093260126
4239392.8571428572759032 0.0025578582047680
4242178.5714285718277097 0.0025574141740940
4244964.2857142854481936 0.0025576596917830
4247750.0000000000000000 0.0025569784765720
4250535.7142857154831290 0.0025565879153175
4253321.4285714291036129 0.0025565770108278
4256107.1428571427240968 0.0025563992813936
4258892.8571428582072258 0.0025559992836176
4261678.5714285727590322 0.0025558063229545
4264464.2857142854481936 0.0025559524419909
4267250.0000000000000000 0.0025557888973550
4270035.7142857145518064 0.0025551511094772
4272821.4285714281722903 0.0025548436393445
4275607.1428571436554193 0.0025544460523882
4278392.8571428582072258 0.0025540643264801
4281178.5714285718277097 0.0025537513936455
4283964.2857142854481936 0.0025537183501942
4286750.0000000009313226 0.0025532993603109
4289535.7142857154831290 0.0025525060730663
4292321.4285714281722903 0.0025521487672435
4295107.1428571436554193 0.0025514049431658
4297892.8571428572759032 0.0025506871978577
4300678.5714285708963871 0.0025500563315914
4303464.2857142863795161 0.0025494141088286
4306250.0000000009313226 0.0025491218729126
4309035.7142857145518064 0.0025487690824067
4311821.4285714291036129 0.0025480096386769
4314607.1428571445867419 0.0025474410396603
4317392.8571428582072258 0.0025474007820504
4320178.5714285727590322 0.0025471107093658
4322964.2857142863795161 0.0025468946809487
4325750.0000000000000000 0.0025466146913937
4328535.7142857136204839 0.0025463544231579
4331321.4285714291036129 0.0025460802035325
4334107.1428571427240968 0.0025460372680869
4336892.8571428572759032 0.0025456954507265
4339678.5714285718277097 0.0025455463078452
4342464.2857142854481936 0.0025457335914523
4345250.0000000009313226 0.0025457541999012
4348035.7142857154831290 0.0025455445256145
4350821.4285714300349355 0.0025450807789490
4353607.1428571427240968 0.0025447446891192
4356392.8571428582072258 0.0025447857117840
4359178.5714285727590322 0.0025447379788312
4361964.2857142854481936 0.0025441298841294
4364750.0000000000000000 0.0025437672041349
4367535.7142857145518064 0.0025433937041188
4370321.4285714291036129 0.0025430220567027
4373107.1428571436554193 0.0025423510079884
4375892.8571428572759032 0.0025422134174152
4378678.5714285727590322 0.0025421834305178
4381464.2857142863795161 0.0025418539520593
4384250.0000000000000000 0.0025413495598908
4387035.7142857154831290 0.0025413208657528
4389821.4285714291036129 0.0025411663941385
4392607.1428571427240968 0.0025407248460669
4395392.8571428572759032 0.0025400533766800
4398178.5714285718277097 0.0025400633930046
4400964.2857142863795161 0.0025398193670779
4403750.0000000009313226 0.0025392375425934
4406535.7142857154831290 0.0025388864266797
4409321.4285714291036129 0.0025384073585570
4412107.1428571436554193 0.0025378441851716
4414892.8571428582072258 0.0025376274120754
4417678.5714285727590322 0.0025371485582181
4420464.2857142854481936 0.0025367511916049
4423250.0000000000000000 0.0025364610273138
4426035.7142857154831290 0.0025364827750895
4428821.4285714291036129 0.0025361917444473
4431607.1428571436554193 0.0025355534139115
4434392.8571428582072258 0.0025355584860154
4437178.5714285718277097 0.0025355652660273
4439964.2857142863795161 0.0025349032623101
4442750.0000000009313226 0.0025346521031293
4445535.7142857145518064 0.0025342899804759
4448321.4285714291036129 0.0025340721415672
4451107.1428571427240968 0.0025336622945619
4453892.8571428563445807 0.0025332928758384
4456678.5714285718277097 0.0025326243703472
4459464.2857142863795161 0.0025322735314998
4462250.0000000000000000 0.0025320565706641
4465035.7142857145518064 0.0025314002996543
4467821.4285714300349355 0.0025308843214313
4470607.1428571436554193 0.0025308564172835
4473392.8571428582072258 0.0025309016975812
4476178.5714285718277097 0.0025307924700635
4478964.2857142854481936 0.0025307330108002
4481749.9999999990686774 0.0025305386431525
4484535.7142857145518064 0.0025303571699427
4487321.4285714300349355 0.0025305301119569
4490107.1428571427240968 0.0025307098443295
4492892.8571428572759032 0.0025298760047801
4495678.5714285727590322 0.0025294503939024
4498464.2857142863795161 0.0025303039583870
4501250.0000000009313226 0.0025301898786570
4504035.7142857154831290 0.0025295314413702
4506821.4285714291036129 0.0025293697912142
4509607.1428571427240968 0.0025299752162090
4512392.8571428572759032 0.0025301841631627
4515178.5714285718277097 0.0025303179186260
4517964.2857142854481936 0.0025300284168064
4520750.0000000000000000 0.0025300709769726
4523535.7142857154831290 0.0025301519277088
4526321.4285714300349355 0.0025303020667934
4529107.1428571427240968 0.0025291872827437
4531892.8571428582072258 0.0025292611134308
4534678.5714285736903548 0.0025295453101592
4537464.2857142863795161 0.0025294004942929
4540250.0000000000000000 0.0025291580415619
4543035.7142857145518064 0.0025274484141755
4545821.4285714291036129 0.0025290102352303
4548607.1428571427240968 0.0025269169932804
4550439.1891891900449991 0.0025257951297170
4551317.5675675682723522 0.0025256557353322
4552195.9459459455683827 0.0025250140023997
4553074.3243243247270584 0.0025248059659943
4553952.7027027038857341 0.0025244766848833
4554831.0810810811817646 0.0025242981034601
4555709.4594594594091177 0.0025239236642974
4556587.8378378385677934 0.0025236735497021
4557466.2162162167951465 0.0025233728163066
4558344.5945945950224996 0.0025231446305182
4559222.9729729732498527 0.0025228309412367
4560101.3513513524085283 0.0025225513793065
4560979.7297297306358814 0.0025221246979044
4561858.1081081088632345 0.0025217097689217
4562736.4864864861592650 0.0025212887695634
4563614.8648648653179407 0.0025209226651928
4564493.2432432435452938 0.0025205149715640
4565371.6216216227039695 0.0025201565475369
4566250.0000000009313226 0.0025198625525140
4567128.3783783782273531 0.0025197306239005
4568006.7567567573860288 0.0025195939873428
4568885.1351351356133819 0.0025193645439066
4569763.5135135138407350 0.0025189760275983
4570641.8918918911367655 0.0025185439414233
4571520.2702702712267637 0.0025180730746692
4572398.6486486485227942 0.0025175358726295
4573277.0270270286127925 0.0025170271277760
4574155.4054054059088230 0.0025165534288987
4575033.7837837832048535 0.0025161087703049
4575912.1621621623635292 0.0025157886912387
4576790.5405405415222049 0.0025155758957150
4577668.9189189188182354 0.0025155428326296
4578547.2972972979769111 0.0025155143990041
4579425.6756756762042642 0.0025154718515081
4580304.0540540544316173 0.0025152572635150
4581182.4324324335902929 0.0025147740046922
4582060.8108108108863235 0.0025140788589383
4582939.1891891900449991 0.0025133576169215
4583817.5675675673410296 0.0025128103732731
4584695.9459459455683827 0.0025124914403184
4585574.3243243247270584 0.0025123570761854
4586452.7027027029544115 0.0025123971738166
4587331.0810810811817646 0.0025124775787357
4588209.4594594603404403 0.0025124720001881
4589087.8378378376364708 0.0025123239315362
4589966.2162162158638239 0.0025120666517154
4590844.5945945959538221 0.0025117824827970
4591722.9729729732498527 0.0025113807309177
4592601.3513513524085283 0.0025109939528404
4593479.7297297306358814 0.0025105821615823
4594358.1081081079319119 0.0025102548690421
4595236.4864864870905876 0.0025101682793910
4596114.8648648653179407 0.0025102217058643
4596993.2432432435452938 0.0025102584727209
4597871.6216216217726469 0.0025101414700004
4598750.0000000000000000 0.0025099772262423
4599628.3783783791586757 0.0025099030490159
4600506.7567567573860288 0.0025098531391926
4601385.1351351346820593 0.0025095778793110
4602263.5135135129094124 0.0025093896411682
4603141.8918918920680881 0.0025094110764745
4604020.2702702702954412 0.0025093622834159
4604898.6486486503854394 0.0025091921270406
4605777.0270270276814699 0.0025089823083754
4606655.4054054049775004 0.0025090955750099
4607533.7837837841361761 0.0025090813573708
4608412.1621621632948518 0.0025088586901948
4609290.5405405396595597 0.0025085429181281
4610168.9189189188182354 0.0025084035099900
4611047.2972972979769111 0.0025083980621130
4611925.6756756752729416 0.0025085085193895
4612804.0540540553629398 0.0025085632376683
4613682.4324324326589704 0.0025085932685284
4614560.8108108108863235 0.0025084712340939
4615439.1891891891136765 0.0025082831374142
4616317.5675675682723522 0.0025082276336670
4617195.9459459464997053 0.0025082492306505
4618074.3243243247270584 0.0025082618373145
4618952.7027027029544115 0.0025081139557407
4619831.0810810821130872 0.0025078518456645
4620709.4594594594091177 0.0025078332706264
4621587.8378378376364708 0.0025078900785846
4622466.2162162167951465 0.0025080775082742
4623344.5945945950224996 0.0025083102469426
4624222.9729729741811752 0.0025085127862440
4625101.3513513514772058 0.0025087512103634
4625979.7297297297045588 0.0025090132975207
4626858.1081081088632345 0.0025091132201050
4627736.4864864870905876 0.0025088676222041
4628614.8648648653179407 0.0025085321677054
4629493.2432432435452938 0.0025082308112318
4630371.6216216217726469 0.0025082329642010
4631250.0000000009313226 0.0025083215883553
4632128.3783783791586757 0.0025084734098786
4633006.7567567564547062 0.0025086509478815
4633885.1351351346820593 0.0025087889940393
4634763.5135135138407350 0.0025089821001838
4635641.8918918920680881 0.0025092827230989
4636520.2702702712267637 0.0025093816451440
4637398.6486486485227942 0.0025090994520019
4638277.0270270267501473 0.0025087090887258
4639155.4054054059088230 0.0025086742774253
4640033.7837837841361761 0.0025088964923694
4640912.1621621614322066 0.0025093244987446
4641790.5405405415222049 0.0025095392126145
4642668.9189189197495580 0.0025096193488133
4643547.2972972970455885 0.0025094527514741
4644425.6756756771355867 0.0025093269869073
4645304.0540540544316173 0.0025092207783245
4646182.4324324326589704 0.0025093164584231
4647060.8108108108863235 0.0025095861843630
4647939.1891891900449991 0.0025096636663839
4648817.5675675673410296 0.0025094523242908
4649695.9459459464997053 0.0025092530021402
4650574.3243243247270584 0.0025091545849987
4651452.7027027029544115 0.0025089976594301
4652331.0810810802504420 0.0025088339833344
4653209.4594594594091177 0.0025086936355187
4654087.8378378385677934 0.0025085908543603
4654966.2162162167951465 0.0025086258985578
4655844.5945945959538221 0.0025086227355106
4656722.9729729732498527 0.0025087840351248
4657601.3513513514772058 0.0025089142232830
4658479.7297297306358814 0.0025090365142143
4659358.1081081088632345 0.0025090518794559
4660236.4864864861592650 0.0025089830905619
4661114.8648648653179407 0.0025087782918155
4661993.2432432435452938 0.0025084672733953
4662871.6216216217726469 0.0025084586236533
4663750.0000000009313226 0.0025086514882844
4664628.3783783782273531 0.0025088041667803
4665506.7567567564547062 0.0025090624606002
4666385.1351351356133819 0.0025092569068834
4667263.5135135138407350 0.0025093944910348
4668141.8918918929994106 0.0025095802264906
4669020.2702702702954412 0.0025094929672479
4669898.6486486485227942 0.0025093012605740
4670777.0270270276814699 0.0025092133267027
4671655.4054054059088230 0.0025093060851031
4672533.7837837832048535 0.0025096460459001
4673412.1621621623635292 0.0025101126245015
4674290.5405405405908823 0.0025104196777065
4675168.9189189188182354 0.0025104680910806
4676047.2972972979769111 0.0025104563748905
4676925.6756756762042642 0.0025102982718680
4677804.0540540544316173 0.0025100687840922
4678682.4324324326589704 0.0025099818602789
4679560.8108108108863235 0.0025098073462302
4680439.1891891891136765 0.0025096795875038
4681317.5675675682723522 0.0025097314216749
4682195.9459459464997053 0.0025097873687756
4683074.3243243247270584 0.0025097683852073
4683952.7027027020230889 0.0025096852586190
4684831.0810810811817646 0.0025097301856851
4685709.4594594594091177 0.0025097117995082
4686587.8378378385677934 0.0025095046797379
4687466.2162162167951465 0.0025094494903521
4688344.5945945950224996 0.0025094907389814
4689222.9729729732498527 0.0025097458601273
4690101.3513513524085283 0.0025098501531724
4690979.7297297306358814 0.0025097394066431
4691858.1081081079319119 0.0025094727041552
4692736.4864864870905876 0.0025092589760860
4693614.8648648653179407 0.0025093778066740
4694493.2432432435452938 0.0025096766335176
4695371.6216216217726469 0.0025100210565752
4696250.0000000000000000 0.0025103583022931
4697128.3783783782273531 0.0025105349269723
4698006.7567567573860288 0.0025106163094028
4698885.1351351365447044 0.0025106805211335
4699763.5135135138407350 0.0025106190942915
4700641.8918918920680881 0.0025104073715289
4701520.2702702702954412 0.0025101838758947
4702398.6486486494541168 0.0025102791055288
4703277.0270270267501473 0.0025106346747085
4704155.4054054049775004 0.0025108758935564
4705033.7837837841361761 0.0025108200364949
4705912.1621621623635292 0.0025107937556232
4706790.5405405396595597 0.0025111297950624
4707668.9189189197495580 0.0025112639310225
4708547.2972972970455885 0.0025113232673857
4709425.6756756762042642 0.0025112378051383
4710304.0540540544316173 0.0025109921746203
4711182.4324324326589704 0.0025108555030491
4712060.8108108108863235 0.0025107037329853
4712939.1891891900449991 0.0025106703949989
4713817.5675675682723522 0.0025106568831837
4714695.9459459455683827 0.0025105449817436
4715574.3243243237957358 0.0025105214997675
4716452.7027027029544115 0.0025105073296487
4717331.0810810821130872 0.0025105550103176
4718209.4594594603404403 0.0025105861942741
4719087.8378378385677934 0.0025105225200395
4719966.2162162158638239 0.0025104505982789
4720844.5945945950224996 0.0025102346364614
4721722.9729729741811752 0.0025099528990153
4722601.3513513514772058 0.0025099710488161
4723479.7297297287732363 0.0025101521349077
4724358.1081081088632345 0.0025100158825021
4725236.4864864870905876 0.0025096512256773
4726114.8648648653179407 0.0025093674266373
4726993.2432432435452938 0.0025091698129767
4727871.6216216217726469 0.0025090040853736
4728749.9999999990686774 0.0025088212503328
4729628.3783783791586757 0.0025086577500787
4730506.7567567573860288 0.0025084712000605
4731385.1351351356133819 0.0025083823533940
4732263.5135135138407350 0.0025084671022070
4733141.8918918920680881 0.0025084813487905
4734020.2702702712267637 0.0025083934996129
4734898.6486486485227942 0.0025082557499472
4735777.0270270267501473 0.0025081052300640
4736655.4054054059088230 0.0025078794729267
4737533.7837837841361761 0.0025076514747865
4738412.1621621614322066 0.0025074173437871
4739290.5405405415222049 0.0025073401383966
4740168.9189189188182354 0.0025072759991688
4741047.2972972979769111 0.0025072359209395
4741925.6756756762042642 0.0025073383639677
4742804.0540540535002947 0.0025073476221740
4743682.4324324326589704 0.0025075196118870
4744560.8108108118176460 0.0025073595151942
4745439.1891891891136765 0.0025071206152068
4746317.5675675673410296 0.0025070264840015
4747195.9459459455683827 0.0025070368259758
4748074.3243243247270584 0.0025071033533971
4748952.7027027029544115 0.0025069197574102
4749831.0810810821130872 0.0025066135380620
4750709.4594594603404403 0.0025064703540175
4751587.8378378376364708 0.0025063655966448
4752466.2162162167951465 0.0025062521171595
4753344.5945945950224996 0.0025062177185741
4754222.9729729723185301 0.0025061527455354
4755101.3513513514772058 0.0025060705009970
4755979.7297297306358814 0.0025059741615400
4756858.1081081079319119 0.0025058131317038
4757736.4864864861592650 0.0025056412396423
4758614.8648648653179407 0.0025053893148686
4759493.2432432435452938 0.0025052442848570
4760371.6216216208413243 0.0025052080489664
4761250.0000000009313226 0.0025050567816155
4762128.3783783791586757 0.0025048584583990
4763006.7567567573860288 0.0025048412145902
4763885.1351351356133819 0.0025048933833803
4764763.5135135138407350 0.0025047282258825
4765641.8918918920680881 0.0025043803191250
4766520.2702702702954412 0.0025041193507357
4767398.6486486485227942 0.0025040029216452
4768277.0270270276814699 0.0025040085504451
4769155.4054054059088230 0.0025040375716908
4770033.7837837832048535 0.0025040837766552
4770912.1621621623635292 0.0025040901370274
4771790.5405405405908823 0.0025039494030313
4772668.9189189197495580 0.0025040656348079
4773547.2972972970455885 0.0025043368610370
4774425.6756756752729416 0.0025043623029937
4775304.0540540553629398 0.0025041019333047
4776182.4324324326589704 0.0025036569994905
4777060.8108108108863235 0.0025031473188467
4777939.1891891891136765 0.0025028953706219
4778817.5675675673410296 0.0025028924416130
4779695.9459459455683827 0.0025029803491068
4780574.3243243256583810 0.0025030298205114
4781452.7027027029544115 0.0025030411404610
4782331.0810810811817646 0.0025030711236989
4783209.4594594594091177 0.0025030612453637
4784087.8378378385677934 0.0025030396601464
4784966.2162162167951465 0.0025027489275608
4785844.5945945940911770 0.0025024623678263
4786722.9729729723185301 0.0025022558955704
4787601.3513513514772058 0.0025020210648825
4788479.7297297297045588 0.0025017792464583
4789358.1081081079319119 0.0025014813748746
4790236.4864864870905876 0.0025012806015122
4791114.8648648643866181 0.0025013073366948
4791993.2432432426139712 0.0025014197325848
4792871.6216216217726469 0.0025014503042971
4793750.0000000000000000 0.0025014032388720
4794628.3783783791586757 0.0025010996026079
4795506.7567567573860288 0.0025007177510519
4796385.1351351356133819 0.0025004944192903
4797263.5135135138407350 0.0025005267379165
4798141.8918918920680881 0.0025006259138324
4799020.2702702702954412 0.0025002212891871
4799898.6486486494541168 0.0024997366746466
4800777.0270270267501473 0.0024994354233611
4801655.4054054049775004 0.0024993741698428
4802533.7837837841361761 0.0024994438268348
4803412.1621621623635292 0.0024994770772182
4804290.5405405405908823 0.0024992454534061
4805168.9189189188182354 0.0024987612910864
4806047.2972972970455885 0.0024984127809295
4806925.6756756771355867 0.0024983886566277
4807804.0540540544316173 0.0024985664451433
4808682.4324324317276478 0.0024986309888246
4809560.8108108108863235 0.0024987752766532
4810439.1891891900449991 0.0024988399878239
4811317.5675675673410296 0.0024985745546659
4812195.9459459474310279 0.0024979991891499
4813074.3243243247270584 0.0024976774891458
4813952.7027027029544115 0.0024976312568705
4814831.0810810811817646 0.0024976619050695
4815709.4594594603404403 0.0024976693016592
4816587.8378378376364708 0.0024975255159681
4817466.2162162158638239 0.0024974539365025
4818344.5945945950224996 0.0024976260722287
4819222.9729729732498527 0.0024978928782652
4820101.3513513505458832 0.0024981146190616
4820979.7297297297045588 0.0024978999105888
4821858.1081081088632345 0.0024973251447659
4822736.4864864861592650 0.0024964313710312
4823614.8648648643866181 0.0024958717858628
4824493.2432432435452938 0.0024956170504545
4825371.6216216217726469 0.0024954415688061
4826250.0000000009313226 0.0024953453548161
4827128.3783783791586757 0.0024954131885388
4828006.7567567564547062 0.0024956410844405
4828885.1351351356133819 0.0024957005940559
4829763.5135135138407350 0.0024955858846765
4830641.8918918920680881 0.0024953206483959
4831520.2702702712267637 0.0024949418023420
4832398.6486486485227942 0.0024946540555685
4833277.0270270267501473 0.0024944288623995
4834155.4054054059088230 0.0024943101823599
4835033.7837837841361761 0.0024941712379658
4835912.1621621614322066 0.0024940312852645
4836790.5405405396595597 0.0024939899737418
4837668.9189189188182354 0.0024938970781191
4838547.2972972979769111 0.0024938117389986
4839425.6756756762042642 0.0024935976944468
4840304.0540540535002947 0.0024932577785106
4841182.4324324326589704 0.0024930517453011
4842060.8108108108863235 0.0024930341397643
4842939.1891891891136765 0.0024930144105597
4843817.5675675682723522 0.0024927383935838
4844695.9459459464997053 0.0024925425573531
4845574.3243243247270584 0.0024923650975623
4846452.7027027029544115 0.0024922613704449
4847331.0810810811817646 0.0024921175543993
4848209.4594594594091177 0.0024920404803168
4849087.8378378376364708 0.0024919037178943
4849966.2162162158638239 0.0024916866966141
4850844.5945945950224996 0.0024915135798643
4851722.9729729732498527 0.0024913695860136
4852601.3513513514772058 0.0024910281017418
4853479.7297297297045588 0.0024907999079890
4854358.1081081079319119 0.0024908921004210
4855236.4864864852279425 0.0024909091281883
4856114.8648648653179407 0.0024908505826303
4856993.2432432435452938 0.0024906050364292
4857871.6216216227039695 0.0024905241809617
4858750.0000000000000000 0.0024906317407382
4859628.3783783772960305 0.0024905512866541
4860506.7567567573860288 0.0024904505069166
4861385.1351351356133819 0.0024901221956203
4862263.5135135129094124 0.0024897582088467
4863141.8918918929994106 0.0024895268507833
4864020.2702702702954412 0.0024894297822081
4864898.6486486485227942 0.0024894170440750
4865777.0270270276814699 0.0024892617786588
4866655.4054054059088230 0.0024893201835557
4867533.7837837832048535 0.0024894534493531
4868412.1621621614322066 0.0024894383627912
4869290.5405405405908823 0.0024893290068145
4870168.9189189197495580 0.0024893726224486
4871047.2972972970455885 0.0024893984713568
4871925.6756756752729416 0.0024892530648345
4872804.0540540544316173 0.0024889616311396
4873682.4324324326589704 0.0024886275066406
4874560.8108108108863235 0.0024883387222339
4875439.1891891900449991 0.0024884071756169
4876317.5675675673410296 0.0024884850604812
4877195.9459459464997053 0.0024882760812232
4878074.3243243247270584 0.0024881042908740
4878952.7027027029544115 0.0024879642692097
4879831.0810810811817646 0.0024879288587795
4880709.4594594594091177 0.0024879422574254
4881587.8378378385677934 0.0024878911954927
4882466.2162162167951465 0.0024876916165177
4883344.5945945950224996 0.0024876946989004
4884222.9729729732498527 0.0024875759246383
4885101.3513513514772058 0.0024874801310813
4885979.7297297297045588 0.0024872546039896
4886858.1081081088632345 0.0024870155973318
4887736.4864864861592650 0.0024868886285010
4888614.8648648653179407 0.0024867322168488
4889493.2432432444766164 0.0024866364207801
4890371.6216216217726469 0.0024866273283320
4891249.9999999990686774 0.0024866483585066
4892128.3783783791586757 0.0024865840421035
4893006.7567567573860288 0.0024862273595208
4893885.1351351346820593 0.0024859254615913
4894763.5135135138407350 0.0024856970629838
4895641.8918918920680881 0.0024856512154340
4896520.2702702693641186 0.0024856200373491
4897398.6486486494541168 0.0024855567456933
4898277.0270270267501473 0.0024855149744160
4899155.4054054049775004 0.0024855009890488
4900033.7837837832048535 0.0024856280718870
4900912.1621621623635292 0.0024855772078136
4901790.5405405415222049 0.0024856712587762
4902668.9189189188182354 0.0024855909769030
4903547.2972972970455885 0.0024852605393045
4904425.6756756762042642 0.0024849230889551
4905304.0540540544316173 0.0024848333020416
4906182.4324324317276478 0.0024848949410571
4907060.8108108108863235 0.0024849422678095
4907939.1891891891136765 0.0024848560372144
4908817.5675675682723522 0.0024847906867913
4909695.9459459464997053 0.0024847023403512
4910574.3243243237957358 0.0024847169741068
4911452.7027027029544115 0.0024845492282697
4912331.0810810811817646 0.0024842778265688
4913209.4594594594091177 0.0024842000789765
4914087.8378378376364708 0.0024839607930971
4914966.2162162167951465 0.0024836240346511
4915844.5945945950224996 0.0024832418557513
4916722.9729729732498527 0.0024828408141375
4917601.3513513514772058 0.0024825571026935
4918479.7297297297045588 0.0024825523169951
4919358.1081081079319119 0.0024828079715409
4920236.4864864870905876 0.0024830236984153
4921114.8648648653179407 0.0024832790336261
4921993.2432432426139712 0.0024832630710143
4922871.6216216208413243 0.0024830077618825
4923750.0000000009313226 0.0024823889785096
4924628.3783783782273531 0.0024818274480917
4925506.7567567555233836 0.0024818871313196
4926385.1351351356133819 0.0024822462341009
4927263.5135135138407350 0.0024821902557729
4928141.8918918929994106 0.0024819966066694
4929020.2702702712267637 0.0024819354022000
4929898.6486486485227942 0.0024820323942597
4930777.0270270258188248 0.0024821921206065
4931655.4054054049775004 0.0024821540111707
4932533.7837837841361761 0.0024819229730804
4933412.1621621632948518 0.0024815194212757
4934290.5405405405908823 0.0024809569792421
4935168.9189189188182354 0.0024806280603282
4936047.2972972970455885 0.0024803760449527
4936925.6756756762042642 0.0024802926689565
4937804.0540540535002947 0.0024803516006802
4938682.4324324326589704 0.0024803178064596
4939560.8108108108863235 0.0024803565844475
4940439.1891891891136765 0.0024802168228190
4941317.5675675673410296 0.0024798160474706
4942195.9459459455683827 0.0024795237205779
4943074.3243243247270584 0.0024793076601775
4943952.7027027029544115 0.0024792495522407
4944831.0810810811817646 0.0024790297949712
4945709.4594594594091177 0.0024787522118618
4946587.8378378385677934 0.0024786175635135
4947466.2162162158638239 0.0024784560298430
4948344.5945945950224996 0.0024782381766180
4949222.9729729723185301 0.0024779895950315
4950101.3513513514772058 0.0024779085609395
4950979.7297297297045588 0.0024777874399808
4951858.1081081088632345 0.0024776284284130
4952736.4864864870905876 0.0024773147111271
4953614.8648648643866181 0.0024772715075738
4954493.2432432426139712 0.0024771201802428
4955371.6216216217726469 0.0024769733133841
4956250.0000000000000000 0.0024768703491315
4957128.3783783782273531 0.0024767048332876
4958006.7567567573860288 0.0024765411558813
4958885.1351351346820593 0.0024761780708276
4959763.5135135147720575 0.0024757301268001
4960641.8918918929994106 0.0024754658292580
4961520.2702702702954412 0.0024752377624119
4962398.6486486475914717 0.0024753257853117
4963277.0270270267501473 0.0024754799549077
4964155.4054054059088230 0.0024754001110781
4965033.7837837841361761 0.0024754485596915
4965912.1621621623635292 0.0024753799327771
4966790.5405405405908823 0.0024750775175761
4967668.9189189188182354 0.0024746325310762
4968547.2972972979769111 0.0024742306936016
4969425.6756756752729416 0.0024740030997074
4970304.0540540544316173 0.0024737392352973
4971182.4324324326589704 0.0024735365044975
4972060.8108108108863235 0.0024733753815933
4972939.1891891891136765 0.0024734028035648
4973817.5675675673410296 0.0024733558110116
4974695.9459459464997053 0.0024732750665281
4975574.3243243247270584 0.0024732954323292
4976452.7027027020230889 0.0024731965850358
4977331.0810810811817646 0.0024730191634171
4978209.4594594594091177 0.0024728472885977
4979087.8378378376364708 0.0024726546014116
4979966.2162162167951465 0.0024724293229631
4980844.5945945940911770 0.0024720832497837
4981722.9729729732498527 0.0024718241558042
4982601.3513513514772058 0.0024717526460356
4983479.7297297306358814 0.0024717379687759
4984358.1081081079319119 0.0024718291029678
4985236.4864864861592650 0.0024717870815835
4986114.8648648643866181 0.0024717253643044
4986993.2432432435452938 0.0024716614353574
4987871.6216216217726469 0.0024713722387803
4988750.0000000000000000 0.0024709638366980
4989628.3783783782273531 0.0024707796232506
4990506.7567567564547062 0.0024708283553536
4991385.1351351365447044 0.0024708470230417
4992263.5135135138407350 0.0024707905773064
4993141.8918918911367655 0.0024706472308386
4994020.2702702693641186 0.0024704649790417
4994898.6486486494541168 0.0024702929130629
4995777.0270270267501473 0.0024701224262644
4996655.4054054059088230 0.0024699442617210
4997533.7837837841361761 0.0024696409962268
4998412.1621621623635292 0.0024695384476451
4999290.5405405405908823 0.0024696243177535
5000168.9189189188182354 0.0024695991252918
5001047.2972972970455885 0.0024693444700364
5001925.6756756762042642 0.0024689204332672
5002804.0540540544316173 0.0024684981589617
5003682.4324324317276478 0.0024680848864420
5004560.8108108099550009 0.0024677260160137
5005439.1891891891136765 0.0024674253113165
5006317.5675675682723522 0.0024671261697999
5007195.9459459455683827 0.0024669485482225
5008074.3243243237957358 0.0024668390989542
5008952.7027027029544115 0.0024666168581332
5009831.0810810811817646 0.0024664085579992
5010709.4594594594091177 0.0024661010238728
5011587.8378378376364708 0.0024658156952274
5012466.2162162158638239 0.0024655398545467
5013344.5945945950224996 0.0024651475211709
5014222.9729729732498527 0.0024649368664677
5015101.3513513514772058 0.0024646894239435
5015979.7297297297045588 0.0024644320427104
5016858.1081081079319119 0.0024642369668986
5017736.4864864861592650 0.0024640999678169
5018614.8648648653179407 0.0024641297424248
5019493.2432432426139712 0.0024641067881192
5020371.6216216217726469 0.0024638630767432
5021250.0000000000000000 0.0024636103606203
5022128.3783783782273531 0.0024634967314065
5023006.7567567583173513 0.0024632935688232
5023885.1351351356133819 0.0024631123492747
5024763.5135135129094124 0.0024629834807457
5025641.8918918911367655 0.0024628423410212
5026520.2702702702954412 0.0024627699096151
5027398.6486486475914717 0.0024626391161932
5028277.0270270276814699 0.0024624617937242
5029155.4054054059088230 0.0024622992108597
5030033.7837837832048535 0.0024620639548322
5030912.1621621623635292 0.0024617144655571
5031790.5405405405908823 0.0024616776613147
5032668.9189189188182354 0.0024618401896512
5033547.2972972979769111 0.0024619618997042
5034425.6756756762042642 0.0024617270709900
5035304.0540540535002947 0.0024614927051583
5036182.4324324326589704 0.0024613202168063
5037060.8108108108863235 0.0024612137079934
5037939.1891891891136765 0.0024610215380243
5038817.5675675664097071 0.0024607397419686
5039695.9459459455683827 0.0024604351935284
5040574.3243243247270584 0.0024604213051169
5041452.7027027029544115 0.0024606003141116
5042331.0810810811817646 0.0024608430590753
5043209.4594594594091177 0.0024608625836469
5044087.8378378376364708 0.0024604618262560
5044966.2162162167951465 0.0024601287728603
5045844.5945945950224996 0.0024597515668645
5046722.9729729732498527 0.0024593894983446
5047601.3513513514772058 0.0024592012353447
5048479.7297297297045588 0.0024591434998271
5049358.1081081079319119 0.0024592083733588
5050236.4864864870905876 0.0024592567105670
5051114.8648648643866181 0.0024592275378478
5051993.2432432435452938 0.0024591871177365
5052871.6216216217726469 0.0024591267239675
5053750.0000000000000000 0.0024590578053821
5054628.3783783791586757 0.0024589806340488
5055506.7567567564547062 0.0024590337856627
5056385.1351351346820593 0.0024591610207435
5057263.5135135129094124 0.0024590876015441
5058141.8918918920680881 0.0024589284684895
5059020.2702702693641186 0.0024588664208848
5059898.6486486494541168 0.0024587264990748
5060777.0270270267501473 0.0024585296689702
5061655.4054054049775004 0.0024584285233998
5062533.7837837832048535 0.0024584879043635
5063412.1621621623635292 0.0024585278681397
5064290.5405405396595597 0.0024584457792435
5065168.9189189197495580 0.0024585628992540
5066047.2972972979769111 0.0024586382031481
5066925.6756756752729416 0.0024586636202471
5067804.0540540544316173 0.0024585444887900
5068682.4324324326589704 0.0024582535651696
5069560.8108108108863235 0.0024580044595242
5070439.1891891881823540 0.0024579621220205
5071317.5675675673410296 0.0024581028369701
5072195.9459459455683827 0.0024583911658503
5073074.3243243247270584 0.0024583088392472
5073952.7027027029544115 0.0024579972083516
5074831.0810810811817646 0.0024578969559182
5075709.4594594584777951 0.0024577029650140
5076587.8378378376364708 0.0024575979734426
5077466.2162162167951465 0.0024573468373859
5078344.5945945940911770 0.0024572061441726
5079222.9729729732498527 0.0024572710408596
5080101.3513513514772058 0.0024574103743678
5080979.7297297297045588 0.0024574657526783
5081858.1081081079319119 0.0024575206303380
5082736.4864864861592650 0.0024574568923507
5083614.8648648643866181 0.0024572371280639
5084493.2432432435452938 0.0024570410676144
5085371.6216216217726469 0.0024568590604370
5086250.0000000000000000 0.0024567103589162
5087128.3783783782273531 0.0024567061592999
5088006.7567567564547062 0.0024567072473151
5088885.1351351346820593 0.0024565311864282
5089763.5135135129094124 0.0024564472507609
5090641.8918918911367655 0.0024564192870164
5091520.2702702712267637 0.0024561786669196
5092398.6486486485227942 0.0024558982343802
5093277.0270270267501473 0.0024556717336872
5094155.4054054049775004 0.0024556097481081
5095033.7837837841361761 0.0024555893328406
5095912.1621621614322066 0.0024555972420018
5096790.5405405415222049 0.0024553858620298
5097668.9189189188182354 0.0024549960419210
5098547.2972972961142659 0.0024546143847865
5099425.6756756762042642 0.0024541475203295
5100304.0540540544316173 0.0024540546062517
5101182.4324324326589704 0.0024540968172170
5102060.8108108099550009 0.0024541064659660
5102939.1891891891136765 0.0024541297494080
5103817.5675675673410296 0.0024541267928608
5104695.9459459464997053 0.0024539693708397
5105574.3243243237957358 0.0024537507945745
5106452.7027027029544115 0.0024535807167512
5107331.0810810802504420 0.0024532312329550
5108209.4594594594091177 0.0024528881773689
5109087.8378378385677934 0.0024527026596949
5109966.2162162158638239 0.0024527217771069
5110844.5945945950224996 0.0024526746764592
5111722.9729729732498527 0.0024523980534822
5112601.3513513514772058 0.0024520389758024
5113479.7297297297045588 0.0024519397314439
5114358.1081081079319119 0.0024519067053753
5115236.4864864861592650 0.0024519101530290
5116114.8648648653179407 0.0024518646747678
5116993.2432432426139712 0.0024517916444711
5117871.6216216217726469 0.0024515551800216
5118750.0000000000000000 0.0024511764986687
5119628.3783783782273531 0.0024507642090839
5120506.7567567564547062 0.0024505347607705
5121385.1351351346820593 0.0024503607544106
5122263.5135135129094124 0.0024502834565989
5123141.8918918920680881 0.0024502524614370
5124020.2702702702954412 0.0024503050545979
5124898.6486486475914717 0.0024503062031531
5125777.0270270267501473 0.0024502721400832
5126655.4054054049775004 0.0024500800162710
5127533.7837837832048535 0.0024497179648988
5128412.1621621632948518 0.0024494411893628
5129290.5405405405908823 0.0024493006947079
5130168.9189189178869128 0.0024492910669266
5131047.2972972979769111 0.0024492074690519
5131925.6756756752729416 0.0024490849245561
5132804.0540540535002947 0.0024489060851484
5133682.4324324317276478 0.0024487886226532
5134560.8108108108863235 0.0024488124023065
5135439.1891891891136765 0.0024491622701281
5136317.5675675682723522 0.0024493414577785
5137195.9459459455683827 0.0024492051702496
5138074.3243243237957358 0.0024487364968534
5138952.7027027020230889 0.0024482072500467
5139831.0810810811817646 0.0024478631268199
5140709.4594594594091177 0.0024477645508005
5141587.8378378376364708 0.0024477630186599
5142466.2162162167951465 0.0024478080071033
5143344.5945945940911770 0.0024479787279492
5144222.9729729732498527 0.0024479565297178
5145101.3513513514772058 0.0024476882906911
5145979.7297297297045588 0.0024474892118669
5146858.1081081079319119 0.0024473789924891
5147736.4864864870905876 0.0024473543486985
5148614.8648648643866181 0.0024472619564637
5149493.2432432435452938 0.0024471110952498
5150371.6216216217726469 0.0024469729890651
5151250.0000000000000000 0.0024469340776487
5152128.3783783772960305 0.0024469871561302
5153006.7567567564547062 0.0024470130347145
5153885.1351351356133819 0.0024469633952761
5154763.5135135138407350 0.0024469184360486
5155641.8918918920680881 0.0024468616441270
5156520.2702702693641186 0.0024465732604705
5157398.6486486485227942 0.0024462106188736
5158277.0270270267501473 0.0024459601995884
5159155.4054054068401456 0.0024457513897732
5160033.7837837841361761 0.0024456080766743
5160912.1621621614322066 0.0024455856254189
5161790.5405405396595597 0.0024457113376932
5162668.9189189197495580 0.0024459373602455
5163547.2972972970455885 0.0024458481832630
5164425.6756756752729416 0.0024456269276047
5165304.0540540535002947 0.0024453716093545
5166182.4324324326589704 0.0024450444413281
5167060.8108108108863235 0.0024445378769856
5167939.1891891891136765 0.0024440232184189
5168817.5675675673410296 0.0024439215236051
5169695.9459459455683827 0.0024441207783277
5170574.3243243237957358 0.0024443321641054
5171452.7027027029544115 0.0024443544096040
5172331.0810810811817646 0.0024444004299484
5173209.4594594594091177 0.0024444389844026
5174087.8378378385677934 0.0024443617886843
5174966.2162162158638239 0.0024439628047702
5175844.5945945940911770 0.0024434762237150
5176722.9729729732498527 0.0024430709145111
5177601.3513513514772058 0.0024430776913296
5178479.7297297297045588 0.0024431849920189
5179358.1081081088632345 0.0024432594184629
5180236.4864864861592650 0.0024432148171753
5181114.8648648643866181 0.0024431407542967
5181993.2432432435452938 0.0024430017283664
5182871.6216216217726469 0.0024427929287138
5183749.9999999990686774 0.0024426063073186
5184628.3783783782273531 0.0024426354676614
5185506.7567567573860288 0.0024426598870439
5186385.1351351356133819 0.0024427217081665
5187263.5135135138407350 0.0024428205721963
5188141.8918918911367655 0.0024428353140665
5189020.2702702702954412 0.0024427117138352
5189898.6486486485227942 0.0024425057584589
5190777.0270270286127925 0.0024422080549461
5191655.4054054049775004 0.0024418407690415
5192533.7837837832048535 0.0024416712184456
5193412.1621621614322066 0.0024416402924156
5194290.5405405405908823 0.0024417810123151
5195168.9189189178869128 0.0024418842574830
5196047.2972972970455885 0.0024417811302491
5196925.6756756752729416 0.0024415775925422
5197804.0540540535002947 0.0024412825179115
5198682.4324324326589704 0.0024410983584416
5199560.8108108108863235 0.0024410465707833
5200439.1891891891136765 0.0024410452072672
5201317.5675675673410296 0.0024409123923575
5202195.9459459474310279 0.0024407859075187
5203074.3243243237957358 0.0024408436280638
5203952.7027027029544115 0.0024408705904047
5204831.0810810802504420 0.0024408972097819
5205709.4594594603404403 0.0024408907117837
5206587.8378378376364708 0.0024410557863592
5207466.2162162158638239 0.0024410881066985
5208344.5945945931598544 0.0024409207660632
5209222.9729729732498527 0.0024407225244748
5210101.3513513505458832 0.0024407581252024
5210979.7297297297045588 0.0024410521524191
5211858.1081081070005894 0.0024411169993144
5212736.4864864861592650 0.0024410376204772
5213614.8648648662492633 0.0024407260347317
5214493.2432432426139712 0.0024404593247675
5215371.6216216227039695 0.0024404256487733
5216250.0000000000000000 0.0024405667419518
5217128.3783783782273531 0.0024407549686932
5218006.7567567564547062 0.0024408369207118
5218885.1351351356133819 0.0024408543084051
5219763.5135135129094124 0.0024406326313727
5220641.8918918920680881 0.0024402233633826
5221520.2702702693641186 0.0024397291068343
5222398.6486486494541168 0.0024394774531783
5223277.0270270267501473 0.0024395164067666
5224155.4054054049775004 0.0024398722455611
5225033.7837837832048535 0.0024401809720489
5225912.1621621623635292 0.0024403567499120
5226790.5405405405908823 0.0024401259087015
5227668.9189189188182354 0.0024397234549165
5228547.2972972979769111 0.0024393737221060
5229425.6756756752729416 0.0024390016985919
5230304.0540540553629398 0.0024387950265103
5231182.4324324317276478 0.0024387490787033
5232060.8108108118176460 0.0024388705435321
5232939.1891891891136765 0.0024389626248534
5233817.5675675682723522 0.0024389394649174
5234695.9459459446370602 0.0024388102046658
5235574.3243243247270584 0.0024389142332084
5236452.7027027020230889 0.0024388647191707
5237331.0810810811817646 0.0024386852248474
5238209.4594594584777951 0.0024386066283166
5239087.8378378376364708 0.0024385616291785
5239966.2162162167951465 0.0024384539161166
5240844.5945945940911770 0.0024381578441771
5241722.9729729741811752 0.0024379494079258
5242601.3513513514772058 0.0024378417580551
5243479.7297297297045588 0.0024377813635953
5244358.1081081070005894 0.0024376496614657
5245236.4864864870905876 0.0024376420440479
5246114.8648648643866181 0.0024376483495088
5246993.2432432435452938 0.0024376269786754
5247871.6216216208413243 0.0024373748178790
5248750.0000000000000000 0.0024371314738076
5249628.3783783782273531 0.0024369744437012
5250506.7567567564547062 0.0024368242009812
5251385.1351351365447044 0.0024365911174143
5252263.5135135138407350 0.0024362429582625
5253141.8918918929994106 0.0024359311919128
5254020.2702702693641186 0.0024356892248829
5254898.6486486494541168 0.0024355846381336
5255777.0270270267501473 0.0024354881243822
5256655.4054054059088230 0.0024353800903403
5257533.7837837832048535 0.0024354325338495
5258412.1621621623635292 0.0024355781803286
5259290.5405405387282372 0.0024356787052094
5260168.9189189188182354 0.0024355356920515
5261047.2972972961142659 0.0024351269986103
5261925.6756756762042642 0.0024348166104569
5262804.0540540525689721 0.0024347264908476
5263682.4324324317276478 0.0024345171531601
5264560.8108108118176460 0.0024343919348159
5265439.1891891881823540 0.0024343115828033
5266317.5675675682723522 0.0024341900294734
5267195.9459459455683827 0.0024340895429545
5268074.3243243247270584 0.0024340243959205
5268952.7027027020230889 0.0024337366193920
5269831.0810810811817646 0.0024334380517576
5270709.4594594584777951 0.0024332863709907
5271587.8378378385677934 0.0024333752718942
5272466.2162162149325013 0.0024334458676559
5273344.5945945940911770 0.0024333106497640
5274222.9729729723185301 0.0024330632513787
5275101.3513513505458832 0.0024326334378526
5275979.7297297297045588 0.0024321638137878
5276858.1081081079319119 0.0024319479806315
5277736.4864864870905876 0.0024319383303825
5278614.8648648634552956 0.0024319871908728
5279493.2432432435452938 0.0024320268316866
5280371.6216216208413243 0.0024321200906268
5281250.0000000000000000 0.0024320911892055
5282128.3783783772960305 0.0024318384367192
5283006.7567567564547062 0.0024315246777998
5283885.1351351346820593 0.0024311702346518
5284763.5135135138407350 0.0024307900436772
5285641.8918918902054429 0.0024305921456853
5286520.2702702702954412 0.0024306114459601
5287398.6486486475914717 0.0024306444216309
5288277.0270270267501473 0.0024304923985602
5289155.4054054059088230 0.0024301616951004
5290033.7837837832048535 0.0024300264354418
5290912.1621621623635292 0.0024300438700439
5291790.5405405396595597 0.0024302292394051
5292668.9189189197495580 0.0024303813358088
5293547.2972972970455885 0.0024303575215086
5294425.6756756752729416 0.0024301283617199
5295304.0540540525689721 0.0024296926588840
5296182.4324324335902929 0.0024293058007291
5297060.8108108099550009 0.0024290880479882
5297939.1891891881823540 0.0024292060063296
5298817.5675675664097071 0.0024295253524728
5299695.9459459455683827 0.0024298717122732
5300574.3243243228644133 0.0024300832933813
5301452.7027027020230889 0.0024300728663670
5302331.0810810811817646 0.0024298496828439
5303209.4594594594091177 0.0024294575963584
5304087.8378378385677934 0.0024290179867681
5304966.2162162149325013 0.0024287273171790
5305844.5945945950224996 0.0024284455592134
5306722.9729729723185301 0.0024284700057830
5307601.3513513514772058 0.0024286534729400
5308479.7297297287732363 0.0024288470792501
5309358.1081081079319119 0.0024288689906610
5310236.4864864852279425 0.0024286381245229
5311114.8648648643866181 0.0024283869871346
5311993.2432432416826487 0.0024281931664335
5312871.6216216217726469 0.0024279941101530
5313750.0000000000000000 0.0024277185506333
5314628.3783783772960305 0.0024275468709147
5315506.7567567583173513 0.0024274789873296
5316385.1351351346820593 0.0024276068811840
5317263.5135135129094124 0.0024278228012486
5318141.8918918911367655 0.0024277561654098
5319020.2702702712267637 0.0024276465664458
5319898.6486486485227942 0.0024275405166163
5320777.0270270267501473 0.0024274276795154
5321655.4054054040461779 0.0024273655072500
5322533.7837837841361761 0.0024273378180662
5323412.1621621614322066 0.0024272157374255
5324290.5405405396595597 0.0024270784458524
5325168.9189189169555902 0.0024269868899786
5326047.2972972970455885 0.0024269258621616
5326925.6756756771355867 0.0024268441006270
5327804.0540540544316173 0.0024268779659105
5328682.4324324326589704 0.0024270075041248
5329560.8108108099550009 0.0024271805421063
5330439.1891891900449991 0.0024271352322042
5331317.5675675673410296 0.0024269399880720
5332195.9459459464997053 0.0024266002995340
5333074.3243243237957358 0.0024263951307824
5333952.7027027020230889 0.0024264656355045
5334831.0810810793191195 0.0024265543250631
5335709.4594594603404403 0.0024265562750856
5336587.8378378367051482 0.0024266207661778
5337466.2162162158638239 0.0024266928872164
5338344.5945945931598544 0.0024266584466699
5339222.9729729732498527 0.0024264903574858
5340101.3513513514772058 0.0024263942590279
5340979.7297297287732363 0.0024263377440666
5341858.1081081088632345 0.0024265053299473
5342736.4864864861592650 0.0024266153884471
5343614.8648648643866181 0.0024264799240794
5344493.2432432416826487 0.0024262246634996
5345371.6216216217726469 0.0024260018129738
5346249.9999999990686774 0.0024261162086443
5347128.3783783791586757 0.0024262127705779
5348006.7567567555233836 0.0024262179471546
5348885.1351351346820593 0.0024261076083909
5349763.5135135129094124 0.0024261082278377
5350641.8918918920680881 0.0024261195400497
5351520.2702702693641186 0.0024262659102267
5352398.6486486485227942 0.0024263111160247
5353277.0270270276814699 0.0024261378474702
5354155.4054054049775004 0.0024259368423538
5355033.7837837850674987 0.0024258482778755
5355912.1621621614322066 0.0024259677266249
5356790.5405405405908823 0.0024262750954942
5357668.9189189178869128 0.0024266934081832
5358547.2972972979769111 0.0024268600046773
5359425.6756756752729416 0.0024267593234863
5360304.0540540535002947 0.0024264871631305
5361182.4324324307963252 0.0024262869790691
5362060.8108108108863235 0.0024263202282226
5362939.1891891881823540 0.0024263460300040
5363817.5675675673410296 0.0024264641275878
5364695.9459459464997053 0.0024265635513743
5365574.3243243237957358 0.0024267834008494
5366452.7027027038857341 0.0024268248238171
5367331.0810810802504420 0.0024268026561644
5368209.4594594603404403 0.0024269006205917
5369087.8378378376364708 0.0024268243592244
5369966.2162162167951465 0.0024267107011925
5370844.5945945931598544 0.0024266168819475
5371722.9729729732498527 0.0024267583079538
5372601.3513513505458832 0.0024268922225658
5373479.7297297297045588 0.0024269462898166
5374358.1081081070005894 0.0024270228516415
5375236.4864864861592650 0.0024272598048711
5376114.8648648634552956 0.0024275245500183
5376993.2432432426139712 0.0024275538659788
5377871.6216216236352921 0.0024275377808199
5378750.0000000000000000 0.0024274978769290
5379628.3783783782273531 0.0024275701615551
5380506.7567567555233836 0.0024276311869397
5381385.1351351356133819 0.0024275391771887
5382263.5135135129094124 0.0024273848894563
5383141.8918918920680881 0.0024272441078768
5384020.2702702693641186 0.0024272749244469
5384898.6486486485227942 0.0024273667549039
5385777.0270270267501473 0.0024274769464282
5386655.4054054049775004 0.0024273810216180
5387533.7837837822735310 0.0024272637567653
5388412.1621621623635292 0.0024272411994455
5389290.5405405405908823 0.0024272305729775
5390168.9189189188182354 0.0024272387196972
5391047.2972972979769111 0.0024273670411396
5391925.6756756752729416 0.0024274325992351
5392804.0540540553629398 0.0024275478979446
5393682.4324324317276478 0.0024274685358073
5394560.8108108108863235 0.0024271748402072
5395439.1891891891136765 0.0024268342324568
5396317.5675675673410296 0.0024268599315130
5397195.9459459446370602 0.0024270233331648
5398074.3243243256583810 0.0024273198842437
5398952.7027027020230889 0.0024274908255037
5399831.0810810802504420 0.0024275426788726
5400709.4594594584777951 0.0024274471655719
5401587.8378378385677934 0.0024272449537300
5402466.2162162158638239 0.0024270269857101
5403344.5945945940911770 0.0024269895692949
5404222.9729729741811752 0.0024270360734108
5405101.3513513514772058 0.0024271669999864
5405979.7297297306358814 0.0024271320906869
5406858.1081081070005894 0.0024270331267017
5407736.4864864870905876 0.0024270272256050
5408614.8648648643866181 0.0024270249320283
5409493.2432432435452938 0.0024268694823967
5410371.6216216208413243 0.0024266646691462
5411250.0000000000000000 0.0024266175739661
5412128.3783783763647079 0.0024268581274453
5413006.7567567573860288 0.0024270870176566
5413885.1351351337507367 0.0024269885164147
5414763.5135135138407350 0.0024267375698309
5415641.8918918929994106 0.0024266527483951
5416520.2702702693641186 0.0024265308187025
5417398.6486486503854394 0.0024263956500157
5418277.0270270258188248 0.0024262741762449
5419155.4054054049775004 0.0024262020735597
5420033.7837837832048535 0.0024262160919717
5420912.1621621632948518 0.0024262206253828
5421790.5405405387282372 0.0024261146443775
5422668.9189189188182354 0.0024261040071203
5423547.2972972961142659 0.0024261048781790
5424425.6756756752729416 0.0024260052622680
5425304.0540540535002947 0.0024259572072154
5426182.4324324317276478 0.0024260358929929
5427060.8108108108863235 0.0024260697203023
5427939.1891891881823540 0.0024259261895402
5428817.5675675682723522 0.0024256410830765
5429695.9459459455683827 0.0024252749484855
5430574.3243243237957358 0.0024249963916456
5431452.7027027010917664 0.0024249379126464
5432331.0810810821130872 0.0024251367365708
5433209.4594594594091177 0.0024255297619263
5434087.8378378367051482 0.0024256787418669
5434966.2162162149325013 0.0024256325312415
5435844.5945945950224996 0.0024253809794900
5436722.9729729723185301 0.0024252280871603
5437601.3513513505458832 0.0024251832110708
5438479.7297297278419137 0.0024250906783947
5439358.1081081079319119 0.0024248880319428
5440236.4864864861592650 0.0024247276091654
5441114.8648648634552956 0.0024246571226068
5441993.2432432435452938 0.0024246909108429
5442871.6216216208413243 0.0024248761608731
5443750.0000000000000000 0.0024251322771171
5444628.3783783782273531 0.0024253444454262
5445506.7567567564547062 0.0024252740071328
5446385.1351351337507367 0.0024249400685661
5447263.5135135138407350 0.0024246424473900
5448141.8918918911367655 0.0024245628118661
5449020.2702702712267637 0.0024245839695024
5449898.6486486475914717 0.0024247440966330
5450777.0270270267501473 0.0024248224883518
5451655.4054054031148553 0.0024248904543749
5452533.7837837841361761 0.0024249783721163
5453412.1621621614322066 0.0024249619194222
5454290.5405405396595597 0.0024246870582723
5455168.9189189197495580 0.0024243885130941
5456047.2972972970455885 0.0024242492362903
5456925.6756756752729416 0.0024243554369727
5457804.0540540525689721 0.0024245359049643
5458682.4324324326589704 0.0024248108424078
5459560.8108108099550009 0.0024248785509099
5460439.1891891891136765 0.0024246742152692
5461317.5675675654783845 0.0024243650971330
5462195.9459459455683827 0.0024240969923816
5463074.3243243228644133 0.0024240099802057
5463952.7027027029544115 0.0024239562242214
5464831.0810810793191195 0.0024240095729987
5465709.4594594584777951 0.0024240303051840
5466587.8378378385677934 0.0024240631551427
5467466.2162162158638239 0.0024239300091965
5468344.5945945959538221 0.0024237659158428
5469222.9729729723185301 0.0024236307959497
5470101.3513513514772058 0.0024235826484666
5470979.7297297287732363 0.0024235689508110
5471858.1081081088632345 0.0024234711610188
5472736.4864864852279425 0.0024233691631774
5473614.8648648643866181 0.0024231851091177
5474493.2432432416826487 0.0024229458428022
5475371.6216216217726469 0.0024227399807224
5476249.9999999990686774 0.0024227200205450
5477128.3783783772960305 0.0024227797309793
5478006.7567567573860288 0.0024227645886743
5478885.1351351346820593 0.0024225665954161
5479763.5135135138407350 0.0024224451150274
5480641.8918918902054429 0.0024224098936238
5481520.2702702702954412 0.0024223785379497
5482398.6486486475914717 0.0024222631165510
5483277.0270270276814699 0.0024221175662428
5484155.4054054040461779 0.0024219913834999
5485033.7837837832048535 0.0024219090006516
5485912.1621621614322066 0.0024220183080007
5486790.5405405405908823 0.0024219854967580
5487668.9189189178869128 0.0024218831360237
5488547.2972972970455885 0.0024217395353884
5489425.6756756743416190 0.0024215808736625
5490304.0540540535002947 0.0024213261963924
5491182.4324324335902929 0.0024210687553548
5492060.8108108099550009 0.0024210655863566
5492939.1891891891136765 0.0024210764902071
5493817.5675675664097071 0.0024211223005305
5494695.9459459474310279 0.0024212558629232
5495574.3243243247270584 0.0024215270863134
5496452.7027027020230889 0.0024218166728858
5497331.0810810793191195 0.0024216629912866
5498209.4594594603404403 0.0024212482225688
5499087.8378378367051482 0.0024208272546949
5499966.2162162158638239 0.0024207360829578
5500844.5945945931598544 0.0024208847881218
5501722.9729729723185301 0.0024211410926350
5502601.3513513496145606 0.0024213089688841
5503479.7297297297045588 0.0024212402354468
5504358.1081081088632345 0.0024210996274836
5505236.4864864861592650 0.0024211194803772
5506114.8648648653179407 0.0024210704904530
5506993.2432432426139712 0.0024210590186113
5507871.6216216217726469 0.0024210803092087
5508749.9999999990686774 0.0024211039704830
5509628.3783783791586757 0.0024211302348069
5510506.7567567564547062 0.0024210160698969
5511385.1351351356133819 0.0024209362309990
5512263.5135135119780898 0.0024207367170146
5513141.8918918911367655 0.0024204531407550
5514020.2702702684327960 0.0024203651089500
5514898.6486486494541168 0.0024201995810879
5515777.0270270267501473 0.0024200672790544
5516655.4054054040461779 0.0024200409937139
5517533.7837837850674987 0.0024201875757027
5518412.1621621623635292 0.0024203500471446
5519290.5405405415222049 0.0024203992332605
5520168.9189189178869128 0.0024200605309774
5521047.2972972979769111 0.0024196014534821
5521925.6756756752729416 0.0024189800621920
5522804.0540540544316173 0.0024185242972787
5523682.4324324307963252 0.0024184653983532
5524560.8108108108863235 0.0024186221827103
5525439.1891891881823540 0.0024188155438051
5526317.5675675673410296 0.0024187843591065
5527195.9459459446370602 0.0024185274225988
5528074.3243243237957358 0.0024182551384302
5528952.7027027038857341 0.0024178924224215
5529831.0810810811817646 0.0024176115954869
5530709.4594594603404403 0.0024174567984408
5531587.8378378376364708 0.0024175090567461
5532466.2162162167951465 0.0024175948123940
5533344.5945945940911770 0.0024174477691709
5534222.9729729741811752 0.0024173793226024
5535101.3513513505458832 0.0024171997223130
5535979.7297297287732363 0.0024170326416643
5536858.1081081070005894 0.0024167808481160
5537736.4864864870905876 0.0024165483340292
5538614.8648648643866181 0.0024164436943247
5539493.2432432426139712 0.0024163653769756
5540371.6216216199100018 0.0024164100988705
5541250.0000000000000000 0.0024164634626964
5542128.3783783791586757 0.0024166043707224
5543006.7567567555233836 0.0024167859526843
5543885.1351351356133819 0.0024168278619829
5544763.5135135129094124 0.0024167050380538
5545641.8918918920680881 0.0024164379168776
5546520.2702702702954412 0.0024161569971787
5547398.6486486485227942 0.0024161368648056
5548277.0270270258188248 0.0024162763838188
5549155.4054054059088230 0.0024163751884784
5550033.7837837832048535 0.0024162325599766
5550912.1621621623635292 0.0024161545526936
5551790.5405405396595597 0.0024162462117323
5552668.9189189188182354 0.0024163237340257
5553547.2972972961142659 0.0024163554374403
5554425.6756756762042642 0.0024163497966022
5555304.0540540544316173 0.0024162857377243
5556182.4324324317276478 0.0024161504653806
5557060.8108108118176460 0.0024160707201861
5557939.1891891891136765 0.0024160344022836
5558817.5675675673410296 0.0024160762658661
5559695.9459459446370602 0.0024162490119924
5560574.3243243247270584 0.0024163879982246
5561452.7027027020230889 0.0024164970286488
5562331.0810810802504420 0.0024163124295942
5563209.4594594575464725 0.0024159790959892
5564087.8378378376364708 0.0024157804250322
5564966.2162162149325013 0.0024158580038820
5565844.5945945950224996 0.0024160577074688
5566722.9729729732498527 0.0024161043285582
5567601.3513513505458832 0.0024160640913228
5568479.7297297306358814 0.0024159716874576
5569358.1081081079319119 0.0024158173385683
5570236.4864864870905876 0.0024157542693516
5571114.8648648634552956 0.0024157886005845
5571993.2432432435452938 0.0024159675048493
5572871.6216216208413243 0.0024160488889790
5573750.0000000009313226 0.0024161297057577
5574628.3783783763647079 0.0024161050678365
5575506.7567567564547062 0.0024161251765334
5576385.1351351337507367 0.0024161239772431
5577263.5135135129094124 0.0024161797342941
5578141.8918918892741203 0.0024161843735646
5579020.2702702693641186 0.0024162297332210
5579898.6486486503854394 0.0024163537623204
5580777.0270270267501473 0.0024164218747045
5581655.4054054059088230 0.0024165345318438
5582533.7837837822735310 0.0024163663188278
5583412.1621621623635292 0.0024161113727092
5584290.5405405396595597 0.0024161211753369
5585168.9189189197495580 0.0024162091054015
5586047.2972972961142659 0.0024164523611902
5586925.6756756752729416 0.0024167209306989
5587804.0540540525689721 0.0024168887809520
5588682.4324324326589704 0.0024166906499936
5589560.8108108090236783 0.0024163860889760
5590439.1891891881823540 0.0024160574306833
5591317.5675675673410296 0.0024156985495075
5592195.9459459455683827 0.0024155679193518
5593074.3243243247270584 0.0024156073949939
5593952.7027027010917664 0.0024157974461970
5594831.0810810811817646 0.0024159641934052
5595709.4594594584777951 0.0024159285507235
5596587.8378378376364708 0.0024157496018532
5597466.2162162140011787 0.0024155639753093
5598344.5945945940911770 0.0024154005070244
5599222.9729729713872075 0.0024152388637372
5600101.3513513514772058 0.0024150368373828
5600979.7297297287732363 0.0024149640915298
5601858.1081081070005894 0.0024150481354316
5602736.4864864852279425 0.0024151659871354
5603614.8648648643866181 0.0024150892565465
5604493.2432432444766164 0.0024148200624349
5605371.6216216208413243 0.0024146220653104
5606250.0000000000000000 0.0024144047414509
5607128.3783783772960305 0.0024144295664573
5608006.7567567573860288 0.0024145834423989
5608885.1351351346820593 0.0024147164285155
5609763.5135135129094124 0.0024146666542747
5610641.8918918902054429 0.0024146211773238
5611520.2702702702954412 0.0024144672949448
5612398.6486486485227942 0.0024143035027593
5613277.0270270258188248 0.0024141562337030
5614155.4054054031148553 0.0024140686161890
5615033.7837837841361761 0.0024140056916169
5615912.1621621614322066 0.0024139125373153
5616790.5405405387282372 0.0024137365536041
5617668.9189189197495580 0.0024136452390178
5618547.2972972961142659 0.0024136240011414
5619425.6756756762042642 0.0024137060377157
5620304.0540540535002947 0.0024137947634200
5621182.4324324317276478 0.0024136637044989
5622060.8108108099550009 0.0024135475317865
5622939.1891891891136765 0.0024133441610105
5623817.5675675664097071 0.0024130939172304
5624695.9459459464997053 0.0024129153907555
5625574.3243243228644133 0.0024128285242126
5626452.7027027029544115 0.0024128099615857
5627331.0810810802504420 0.0024129084517132
5628209.4594594594091177 0.0024130863752866
5629087.8378378376364708 0.0024132862796083
5629966.2162162149325013 0.0024132359404079
5630844.5945945959538221 0.0024130080657656
5631722.9729729732498527 0.0024127047877883
5632601.3513513505458832 0.0024124019871896
5633479.7297297278419137 0.0024122859597991
5634358.1081081088632345 0.0024123883108970
5635236.4864864861592650 0.0024125216685439
5636114.8648648653179407 0.0024125058175445
5636993.2432432416826487 0.0024125746851199
5637871.6216216217726469 0.0024127045180940
5638749.9999999990686774 0.0024128311008690
5639628.3783783782273531 0.0024126348867545
5640506.7567567545920610 0.0024124092493569
5641385.1351351346820593 0.0024122995299374
5642263.5135135129094124 0.0024122496228685
5643141.8918918911367655 0.0024123186016287
5644020.2702702712267637 0.0024124473154741
5644898.6486486475914717 0.0024123498530725
5645777.0270270276814699 0.0024122035266119
5646655.4054054049775004 0.0024120786808031
5647533.7837837841361761 0.0024119064338554
5648412.1621621605008841 0.0024118852143315
5649290.5405405405908823 0.0024119371100678
5650168.9189189178869128 0.0024120520015072
5651047.2972972979769111 0.0024120259232063
5651925.6756756752729416 0.0024119382963824
5652804.0540540535002947 0.0024118186321429
5653682.4324324298650026 0.0024116067442037
5654560.8108108108863235 0.0024113430967745
5655439.1891891900449991 0.0024112894799495
5656317.5675675664097071 0.0024114958391778
5657195.9459459464997053 0.0024116390325359
5658074.3243243237957358 0.0024116632752881
5658952.7027027029544115 0.0024115340905748
5659831.0810810793191195 0.0024115283387547
5660709.4594594594091177 0.0024115605192513
5661587.8378378367051482 0.0024116580230449
5662466.2162162158638239 0.0024117783750486
5663344.5945945940911770 0.0024116715077336
5664222.9729729723185301 0.0024116085585355
5665101.3513513496145606 0.0024116929304435
5665979.7297297297045588 0.0024117462586675
5666858.1081081070005894 0.0024118507835905
5667736.4864864870905876 0.0024119631736213
5668614.8648648653179407 0.0024120034885619
5669493.2432432426139712 0.0024119906633059
5670371.6216216227039695 0.0024118074867684
5671250.0000000000000000 0.0024118409511655
5672128.3783783782273531 0.0024120105051881
5673006.7567567555233836 0.0024121226525418
5673885.1351351356133819 0.0024120621937380
5674763.5135135129094124 0.0024119258532029
5675641.8918918911367655 0.0024117765971330
5676520.2702702684327960 0.0024116639410033
5677398.6486486494541168 0.0024116314492831
5678277.0270270258188248 0.0024114433008089
5679155.4054054049775004 0.0024113055048842
5680033.7837837822735310 0.0024111624473046
5680912.1621621614322066 0.0024110036435049
5681790.5405405405908823 0.0024108776047405
5682668.9189189188182354 0.0024106791300673
5683547.2972972970455885 0.0024106291743402
5684425.6756756743416190 0.0024106835655182
5685304.0540540544316173 0.0024106087478764
5686182.4324324317276478 0.0024106020027146
5687060.8108108118176460 0.0024103969911092
5687939.1891891881823540 0.0024099582859949
5688817.5675675673410296 0.0024095111481300
5689695.9459459446370602 0.0024093708675008
5690574.3243243247270584 0.0024094032070647
5691452.7027027010917664 0.0024093301205417
5692331.0810810802504420 0.0024093155760789
5693209.4594594603404403 0.0024092664611162
5694087.8378378376364708 0.0024091257189083
5694966.2162162167951465 0.0024090311028083
5695844.5945945931598544 0.0024088987333254
5696722.9729729741811752 0.0024087708996528
5697601.3513513514772058 0.0024086208369029
5698479.7297297297045588 0.0024085522322067
5699358.1081081060692668 0.0024085903668784
5700236.4864864870905876 0.0024085945829887
5701114.8648648634552956 0.0024085929410457
5701993.2432432435452938 0.0024084376651516
5702871.6216216199100018 0.0024082139864956
5703749.9999999990686774 0.0024079914313043
5704628.3783783772960305 0.0024078411720969
5705506.7567567564547062 0.0024078999267578
5706385.1351351365447044 0.0024079572456303
5707263.5135135129094124 0.0024079983935281
5708141.8918918920680881 0.0024078976388439
5709020.2702702693641186 0.0024076526014011
5709898.6486486494541168 0.0024073803887637
5710777.0270270258188248 0.0024072079607400
5711655.4054054059088230 0.0024070759131990
5712533.7837837822735310 0.0024070446180321
5713412.1621621623635292 0.0024069936141388
5714290.5405405387282372 0.0024070670178898
5715168.9189189178869128 0.0024070961809509
5716047.2972972951829433 0.0024069820614004
5716925.6756756762042642 0.0024067481911280
5717804.0540540535002947 0.0024064498995646
5718682.4324324307963252 0.0024062607758442
5719560.8108108118176460 0.0024060140850631
5720439.1891891881823540 0.0024058766319984
5721317.5675675682723522 0.0024057945518323
5722195.9459459455683827 0.0024059908013692
5723074.3243243247270584 0.0024062463610000
5723952.7027027010917664 0.0024063922479462
5724831.0810810811817646 0.0024065110562949
5725709.4594594584777951 0.0024065589360271
5726587.8378378367051482 0.0024064968659273
5727466.2162162140011787 0.0024062297036816
5728344.5945945940911770 0.0024059581718463
5729222.9729729723185301 0.0024057478852960
5730101.3513513496145606 0.0024056572705013
5730979.7297297306358814 0.0024056437807903
5731858.1081081079319119 0.0024056362585444
5732736.4864864870905876 0.0024056684706223
5733614.8648648634552956 0.0024057686865749
5734493.2432432435452938 0.0024059010378408
5735371.6216216208413243 0.0024060232010619
5736250.0000000000000000 0.0024058398210108
5737128.3783783772960305 0.0024057247472429
5738006.7567567555233836 0.0024055712310128
5738885.1351351337507367 0.0024053464574592
5739763.5135135129094124 0.0024050226796388
5740641.8918918902054429 0.0024048331652408
5741520.2702702702954412 0.0024048621268653
5742398.6486486466601491 0.0024048812206370
5743277.0270270258188248 0.0024047796972849
5744155.4054054059088230 0.0024047080497200
5745033.7837837832048535 0.0024047416749487
5745912.1621621623635292 0.0024046675227091
5746790.5405405396595597 0.0024045157557081
5747668.9189189188182354 0.0024043465009363
5748547.2972972970455885 0.0024043091632348
5749425.6756756752729416 0.0024040972011433
5750304.0540540516376495 0.0024039135534079
5751182.4324324326589704 0.0024037307948306
5752060.8108108099550009 0.0024036105405638
5752939.1891891881823540 0.0024032552007819
5753817.5675675654783845 0.0024028776218125
5754695.9459459455683827 0.0024026394453492
5755574.3243243237957358 0.0024026116276798
5756452.7027027020230889 0.0024027514881163
5757331.0810810811817646 0.0024029248261742
5758209.4594594584777951 0.0024030713810901
5759087.8378378376364708 0.0024029984132547
5759966.2162162149325013 0.0024027712314288
5760844.5945945950224996 0.0024024676595824
5761722.9729729713872075 0.0024021280704949
5762601.3513513514772058 0.0024016060454401
5763479.7297297287732363 0.0024012427632018
5764358.1081081079319119 0.0024010669426537
5765236.4864864842966199 0.0024012138196475
5766114.8648648643866181 0.0024015746814879
5766993.2432432416826487 0.0024018137590171
5767871.6216216217726469 0.0024018248508600
5768750.0000000000000000 0.0024016816969954
5769628.3783783772960305 0.0024014668250938
5770506.7567567573860288 0.0024012085365433
5771385.1351351346820593 0.0024010222126284
5772263.5135135138407350 0.0024008973142855
5773141.8918918902054429 0.0024007829207348
5774020.2702702702954412 0.0024006846138345
5774898.6486486475914717 0.0024006932547946
5775777.0270270267501473 0.0024008736686077
5776655.4054054040461779 0.0024008351609649
5777533.7837837832048535 0.0024007534456240
5778412.1621621605008841 0.0024005820906525
5779290.5405405396595597 0.0024004874012343
5780168.9189189169555902 0.0024006390564717
5781047.2972972961142659 0.0024007638418903
5781925.6756756762042642 0.0024009067285592
5782804.0540540535002947 0.0024009312770109
5783682.4324324326589704 0.0024007818894455
5784560.8108108099550009 0.0024007523011100
5785439.1891891891136765 0.0024006831922172
5786317.5675675664097071 0.0024005693724279
5787195.9459459464997053 0.0024004044616871
5788074.3243243237957358 0.0024003822791363
5788952.7027027020230889 0.0024006169497038
5789831.0810810793191195 0.0024007806943072
5790709.4594594594091177 0.0024008051923404
5791587.8378378367051482 0.0024006120372351
5792466.2162162158638239 0.0024004650681807
5793344.5945945940911770 0.0024001913781203
5794222.9729729723185301 0.0024000305055687
5795101.3513513514772058 0.0023999341017446
5795979.7297297287732363 0.0023998925082633
5796858.1081081079319119 0.0023999107389617
5797736.4864864852279425 0.0023999089292583
5798614.8648648643866181 0.0023999435263080
5799493.2432432426139712 0.0023998999551363
5800371.6216216217726469 0.0023998416476345
5801249.9999999981373549 0.0023997543487273
5802128.3783783782273531 0.0023998337446779
5803006.7567567555233836 0.0023998141118738
5803885.1351351356133819 0.0023998170831716
5804763.5135135119780898 0.0023998965938471
5805641.8918918911367655 0.0023999719556625
5806520.2702702712267637 0.0024001255828474
5807398.6486486485227942 0.0024000911831913
5808277.0270270267501473 0.0023999226252334
5809155.4054054040461779 0.0023997975980784
5810033.7837837841361761 0.0023997346555820
5810912.1621621614322066 0.0023997846029829
5811790.5405405405908823 0.0024000668888090
5812668.9189189169555902 0.0024003161421939
5813547.2972972979769111 0.0024003493269846
5814425.6756756752729416 0.0024001375387589
5815304.0540540535002947 0.0023998430091610
5816182.4324324298650026 0.0023998054426473
5817060.8108108108863235 0.0023996983640210
5817939.1891891881823540 0.0023995382742611
5818817.5675675673410296 0.0023992385589160
5819695.9459459464997053 0.0023991564099332
5820574.3243243228644133 0.0023993277732486
5821452.7027027029544115 0.0023995143954948
5822331.0810810802504420 0.0023995002981260
5823209.4594594603404403 0.0023994252652189
5824087.8378378367051482 0.0023992007060264
5824966.2162162158638239 0.0023990245063290
5825844.5945945931598544 0.0023989623985699
5826722.9729729732498527 0.0023989377014493
5827601.3513513505458832 0.0023989261004466
5828479.7297297297045588 0.0023987416202355
5829358.1081081070005894 0.0023985040310596
5830236.4864864861592650 0.0023983911011081
5831114.8648648653179407 0.0023983727888875
5831993.2432432416826487 0.0023985412046548
5832871.6216216227039695 0.0023987451846296
5833750.0000000000000000 0.0023989552577887
5834628.3783783782273531 0.0023990005662013
5835506.7567567545920610 0.0023987948404178
5836385.1351351356133819 0.0023984313901675
5837263.5135135129094124 0.0023979977579577
5838141.8918918920680881 0.0023977486083486
5839020.2702702693641186 0.0023976790050850
5839898.6486486485227942 0.0023977835999866
5840777.0270270258188248 0.0023979895129670
5841655.4054054049775004 0.0023980683688609
5842533.7837837822735310 0.0023978538924224
5843412.1621621623635292 0.0023976175727101
5844290.5405405396595597 0.0023974618725067
5845168.9189189178869128 0.0023974010287562
5846047.2972972979769111 0.0023971923708101
5846925.6756756752729416 0.0023968747237913
5847804.0540540544316173 0.0023966218915939
5848682.4324324317276478 0.0023965295907239
5849560.8108108108863235 0.0023966029548072
5850468.1752931335940957 0.0023964674203174
5851435.4250409575179219 0.0023964059551572
5852466.5124296462163329 0.0023964733115510
5853565.6506878929212689 0.0023964114791366
5854737.3311138143762946 0.0023964300010863
5855986.3414272908121347 0.0023964463977769
5857317.7853335449472070 0.0023961877990125
5858737.1033779000863433 0.0023959495367856
5860250.0951769314706326 0.0023959837203902
5861862.9431168530136347 0.0023956046530449
5863582.2376159913837910 0.0023952611725509
5865415.0040545342490077 0.0023948225404387
5867368.7314816461876035 0.0023946378793272
5869451.4032172178849578 0.0023944960103883
5871671.5294732898473740 0.0023938767510393
5874038.1821284918114543 0.0023928351750717
5876561.0317975394427776 0.0023923737661792
5879250.3873472949489951 0.0023914215377062
5882117.2380208568647504 0.0023902701740686
5885173.2983417902141809 0.0023890975930136
5888431.0559820234775543 0.0023879769667381
5891903.8227889444679022 0.0023864333946798
5895605.7891802787780762 0.0023851586891878
5899552.0821289597079158 0.0023838883680089
5903758.8269749581813812 0.0023830137909167
5908243.2133166417479515 0.0023814136766075
5913023.5652508912608027 0.0023801135621696
5918119.4162490274757147 0.0023786997721689
5923551.5889744609594345 0.0023773671888902
5929342.2803682498633862 0.0023759093913889
5935515.1523502273485065 0.0023747713046683
5942095.4285063315182924 0.0023735800590794
5949109.9971571965143085 0.0023721303300906
5956587.5212291991338134 0.0023705220597148
5964558.5553768929094076 0.0023691080996894
5973055.6708354167640209 0.0023675913567179
5982113.5885130576789379 0.0023658891998715
5991769.3208678076043725 0.0023636019050519
6002062.3231476526707411 0.0023612992533703
6013034.6546125700697303 0.0023587400291888
6024731.1503970688208938 0.0023563841169646
6037199.6047154814004898 0.0023538914629123
6050490.9661586545407772 0.0023510812802121
6064659.5458800559863448 0.0023487075853912
6079763.2395219728350639 0.0023473137580539
6095863.7637886609882116 0.0023456973250227
6113026.9086330980062485 0.0023443907020992
6131322.8060878515243530 0.0023430268578655
6150826.2168385516852140 0.0023412679767768
6171616.8357109669595957 0.0023394684524687
6193779.6173199489712715 0.0023368146029779
6217405.1232109311968088 0.0023335701797260
6242589.8919124677777290 0.0023305418458935
6269436.8334119040518999 0.0023281750836343
6298055.6496661221608520 0.0023262396762731
6328563.2828655997291207 0.0023238757220295
6361084.3932835310697556 0.0023209815875522
6395751.8686625566333532 0.0023171494337027
6432707.3672205870971084 0.0023135609426904
6472101.8964945236220956 0.0023105816847110
6514096.4303871784359217 0.0023076190170075
6558862.5669387318193913 0.0023048808543625
6606583.2295105550438166 0.0023026371067144
6657453.4142465414479375 0.0023000747323676
6711680.9868662292137742 0.0022965460615047
6769487.5320456000044942 0.0022925089605460
6831109.2588562378659844 0.0022889640378730
6896797.9659627163782716 0.0022856479910140
6966822.0705221425741911 0.0022807738812404
7041467.7049902034923434 0.0022754655827522
7121039.8863154267892241 0.0022716778601454
7205863.7622992750257254 0.0022668353369335
7296285.9402148947119713 0.0022600527763597
7392675.9031135551631451 0.0022536458708142
7495427.5196060882881284 0.0022466988745442
7604960.6532885683700442 0.0022397073118508
7721722.8783887103199959 0.0022316098352630
7846191.3086434053257108 0.0022254512216404
7978874.5468806037679315 0.0022176108838771
8120314.7632719082757831 0.0022088092298145
8271089.9107479946687818 0.0022013624151324
8431816.0866295602172613 0.0021976446468545
8603150.0501238368451595 0.0021913696281403
8785791.9059736914932728 0.0021850791817278
8980487.9652252011001110 0.0021775955777814
9188033.7948034405708313 0.0021704915893206
9409277.4683575965464115 0.0021623326214040
9645123.0316589921712875 0.0021522491749618
9896534.1967124342918396 0.0021380127110744
10164538.2796756327152252 0.0021285402462818
10450230.3986778911203146 0.0021201437862278
10754777.9486911837011576 0.0021117394364934
11079425.3717388026416302 0.0021022630789533
11425499.2419336624443531 0.0020913601451049
11794413.6861246414482594 0.0020840699773861
12187676.1623009275645018 0.0020630052247269
12606893.6193659566342831 0.0020512254352462
13053779.0634511280804873 0.0020350089692512
13530158.5576004330068827 0.0020330196221617
14037978.6834282744675875 0.0020181335738533


==> figures/turbulent_boundarylayer/reynolds_stresses_present.txt <==
0.4956182091145013 0.0429722482448315 0.0000255339051174 0.0181806092003290 -0.0002697910453408
1.5320808446043130 0.4010500933096089 0.0006329593274634 0.1271167763863218 -0.0049392336640415
2.6631135111145294 1.1766249702786773 0.0038098987693142 0.2942122233828270 -0.0237906173621143
3.8973244924345556 2.3615786994167509 0.0123765244613027 0.4860981722909072 -0.0670778239036585
5.2441017166877977 3.8110086914440973 0.0292667520432609 0.6840530529610691 -0.1392799602052678
6.7136826175825588 5.2846246976135793 0.0568527729581896 0.8798029956109381 -0.2361746573588609
8.3172301121157783 6.5489418754752462 0.0972920387062313 1.0703904973569454 -0.3476877814852166
10.0669152026189579 7.4545507399736799 0.1518574718832495 1.2534106752289080 -0.4619643155469003
11.9760067478060979 7.9602016836266136 0.2211180236991395 1.4260181386517581 -0.5691324175273470
14.0589689858262332 8.1060888179106101 0.3040889357166430 1.5850858678251298 -0.6627756318380750
16.3315674320512656 7.9724052779359438 0.3985076267683722 1.7267001379376212 -0.7405763981880800
18.8109838151607995 7.6494349843686082 0.5005410582459406 1.8477101087905943 -0.8028037767512576
21.5159407566930128 7.2205631487294140 0.6056820035334288 1.9455385174741022 -0.8513205419709321
24.4668369411258055 6.7497510505777605 0.7096000710992560 2.0202393793173061 -0.8865461188217839
27.6858935651567890 6.2678146973405635 0.8090387873987931 2.0738190178189306 -0.9093565036044557
31.1973128953701604 5.7975331924344253 0.9010696404859458 2.1068403643189790 -0.9245569535951614
35.0274498019793086 5.3728686495728732 0.9834850895618090 2.1209192297938708 -0.9347411578970228
39.2049971716129733 5.0023885777208443 1.0540276236906487 2.1216635032525843 -0.9387805375570781
43.7611861326972971 4.6707386577001992 1.1119191828597652 2.1140520653327979 -0.9400428982883310
48.7300020510955960 4.3845661665783169 1.1562812196554455 2.1064088877058702 -0.9386497392796761
54.1484172691092098 4.1572826794884206 1.1898276639682379 2.0954840454236261 -0.9359854072178525
60.0566415651192855 3.9682461356993364 1.2125276675628327 2.0917629643168771 -0.9299121239745717
66.4983913008962588 3.8120038548131183 1.2257480648112851 2.0776344369580495 -0.9206838613591585
73.5211781951964412 3.6817263094264585 1.2317284366140302 2.0438195512139363 -0.9117823380329342
81.1766186112740513 3.5664371863673039 1.2292552872183744 2.0002763962027341 -0.9010338465554776
89.5207641671335352 3.4673852130480003 1.2223142952463415 1.9556822880293188 -0.8891047967757836
98.6144543646453116 3.3747207113404447 1.2148671000866285 1.9025129459613506 -0.8779643845143101
108.5236917799192327 3.2780079784317491 1.2027939267802805 1.8447637087158530 -0.8681105032620656
119.3200401543505649 3.1913497268520725 1.1864285870939060 1.8086433311775689 -0.8564211668332581
131.0810454641108151 3.0977470198881769 1.1664892443336798 1.7791796363049917 -0.8318772689777880
143.8906797147216992 3.0047553834462728 1.1465051806779833 1.7282333829550471 -0.8088327818187326
157.8398067945797436 2.9338584001371544 1.1227055700462942 1.6822627041407185 -0.7916935219051617
173.0266692132296384 2.8415404123240777 1.0974435943905918 1.6353947114078762 -0.7736310592452902
189.5573939316543317 2.7521800067749540 1.0692937692072266 1.6021044903859116 -0.7525095004732428
207.5465147463136191 2.6614980952023477 1.0309949548802211 1.5442870653246989 -0.7330343469808009
227.1175077982215100 2.5475483491289586 0.9955784297687787 1.4653646868005017 -0.7116804202446476
248.4033357241083309 2.4253296312500709 0.9579379225224606 1.3821310710503474 -0.6850031847011481
271.5469947291249468 2.2752115765684930 0.9059920356177001 1.3129849544644503 -0.6492959246838355
296.7020574200720944 2.1254918610338622 0.8483404408895540 1.2450708743553289 -0.6036018578115266
324.0332025761143768 1.9779539495687362 0.7906031785208042 1.1715756121701548 -0.5528094933603529
353.7167211337507524 1.8027215462029347 0.7233235411493839 1.0777096705220188 -0.4936058489684750
385.9409855115705454 1.6273413122424807 0.6585234049804958 0.9792565924422094 -0.4357803139860533
420.9068669907683216 1.4509720308147431 0.5934235365945257 0.8694024300749751 -0.3916388121349784
458.8280832006320793 1.2564655716443787 0.5190742672848656 0.7483387892762395 -0.3420681458337354
499.9314548467968962 1.0617525100772027 0.4444704883467615 0.6253806029149629 -0.2854766050007303
544.4570476918589748 0.8620122896169639 0.3710248843159574 0.4895483096240346 -0.2254950074649903
592.6581725006070656 0.6573597474657206 0.2984572890489723 0.3526146029759183 -0.1659793033870041
644.8012122682259815 0.4606923296508154 0.2274608095049020 0.2392141813310525 -0.1144584677657503
701.1652426624334566 0.2644955463740979 0.1645668434313180 0.1440838601559341 -0.0694791161381045
762.0414083690512825 0.1308807420068691 0.1098406269045853 0.0779641338200803 -0.0346591746909747
827.7320151167419908 0.0549381175330496 0.0643229244136876 0.0335729509233386 -0.0111495620558551
898.5492947996173143 0.0265118683226627 0.0349970580228985 0.0127905732203261 -0.0015977052847171
974.8137995965323626 0.0171183077282029 0.0192361226913247 0.0044341874923783 0.0007809734479127
1056.8523806362049982 0.0128157626592749 0.0120803857273043 0.0016459475799279 0.0014822051653952
1144.9957079614155191 0.0102812295824644 0.0089275450789688 0.0006777812175931 0.0018118135069932
1239.5752917304566836 0.0087599408230481 0.0072162517920783 0.0003379174846177 0.0018742839458505
1340.9199702159648950 0.0077436777250937 0.0062628055330974 0.0001930394035608 0.0018605539875881
1449.3518386835714864 0.0069573086784209 0.0056879996842405 0.0001239146068987 0.0018595900089615
1565.1816050935278781 0.0063153044661856 0.0052563636325202 0.0000884612040066 0.0018667924677423
1688.7033741371365068 0.0057992984420623 0.0048861157789686 0.0000774921451991 0.0018562132374771
1820.1888806435174502 0.0053300076224170 0.0045453325229889 0.0000749058159109 0.0018696825801545
1959.8812169313982849 0.0049193922487458 0.0042943811171025 0.0000759769190798 0.0018683648186065
2107.9881260382398978 0.0045819977520652 0.0041732456660234 0.0000810486192547 0.0018149805393339
2264.6749634089546817 0.0042898031803991 0.0040209493775077 0.0000880218885991 0.0017937014344701
2430.0574626476304729 0.0040669352606916 0.0037278224038380 0.0001059486230161 0.0017989848554393
2604.1944749643198520 0.0039553773827421 0.0034281214015876 0.0001199547746835 0.0017588542693522
2787.0808851602923824 0.0038839341281350 0.0031871173474349 0.0001258549391890 0.0017125420551504
2978.6409371286622445 0.0039010406819451 0.0029301128555643 0.0001300137325420 0.0016539356192959
3178.7222262880241033 0.0039724010661930 0.0027412351026688 0.0001302049560280 0.0015613755614717
3387.0906322911737334 0.0040911197449661 0.0026649590583723 0.0001255916379803 0.0014646045479248
3603.4264699407935950 0.0042927618841351 0.0025610322322634 0.0001129249390425 0.0013683169778072
3827.3221269591972487 0.0046772488255574 0.0022760025329721 0.0001065989311781 0.0012257006477498
4058.2814321536166062 0.0051436993323678 0.0021228049254383 0.0001035711667137 0.0010029266911099
4295.7209555644258216 0.0057343651507802 0.0019684474428670 0.0001003639048735 0.0007570161044774
4538.9733835656488736 0.0062439192522361 0.0017442216518968 0.0000962661932393 0.0006151479500373
4787.2930382149515935 0.0069098813300778 0.0014194743162987 0.0000998821455119 0.0004423660624873
5039.8635245446293993 0.0074504214282833 0.0013641180103380 0.0000948828045673 0.0002582249146144
5295.8073964971381429 0.0082243163960468 0.0012361121715289 0.0000901463056410 -0.0000364586032202
5554.1976375551157616 0.0088366620279552 0.0011810370430134 0.0000995667448633 -0.0002402821231611
5814.0706622360821711 0.0100387066299308 0.0009449077726241 0.0001081871310054 -0.0008113029666116


==> figures/turbulent_boundarylayer/reynolds_stresses_ref.txt <==
1.0000000000000000 0.1989668047747703 0.0662349946027148 0.0220184179797879
1.1497569953977358 0.2706723115999784 0.0905868488157639 0.0213603541227551
1.3219411484660291 0.3531162196808015 0.1185855635481230 0.0206037405997132
1.5199110829529336 0.4479066797246557 0.1507772816737984 0.0197338189087832
1.7475284000076838 0.5568926742570468 0.1877899347826659 0.0187336203591883
2.0092330025650473 0.6833778931661874 0.2303454916128160 0.0175836350800048
2.3101297000831598 0.9301785849241534 0.2786206515140072 0.0167901105778836
2.6560877829466865 1.2139394067418756 0.3339774802711525 0.0159310803078919
3.0538555088334154 1.5401953966466118 0.3976243813777148 0.0149434042457106
3.5111917342151311 2.0046247491946780 0.4708028511603726 0.0189359084210615
4.0370172585965545 2.5699486337413555 0.5525529861960408 0.0265625638268795
4.6415888336127793 3.2290857681049414 0.6423398885352130 0.0359473863171893
5.3366992312063095 3.9968659884098674 0.7455730075947693 0.0526009749948720
6.1359072734131725 4.7678363737364116 0.8587626846042387 0.0717485550755141
7.0548023107186433 5.5418813833014386 0.9858180545496782 0.0937636192181709
8.1113083078968717 6.3391148609425736 1.1267093779399182 0.1250061691884953
9.3260334688321986 7.0119627125830437 1.2467567843086123 0.1622080930332215
10.7226722201032310 7.4216861641723213 1.3847821295603731 0.2070783549659226
12.3284673944206595 7.6466396170488498 1.5075133201550694 0.2611856609270190
14.1747416292680555 7.6728734973368340 1.6364016476094763 0.3371333706784980
16.2975083462064418 7.4376384873305588 1.7736294266837933 0.4407437658085215
18.7381742286038389 7.0800182271047509 1.8896820543614055 0.5461802700719995
21.5443469003188461 6.6444979229640664 2.0012459551841677 0.6563240029278147
24.7707635599171141 6.0960373880376988 2.0484557955464009 0.7644136227031320
28.4803586843580199 5.6332404025348906 2.1008803329573107 0.8579273182624061
32.7454916287772804 5.1582647686202838 2.1197369538132236 0.9654453438971755
37.6493580679246733 4.7224257165605126 2.1414174855518722 1.0448056898839870
43.2876128108305949 4.3554833391167902 2.1322920230456850 1.1331920779841957
49.7702356433211150 4.0907248421338460 2.1201745448116291 1.1778273859030077
57.2236765935021694 3.8826360103790614 2.0703956957078042 1.2188854012913017
65.7933224657568303 3.6814411703549963 2.0178189668141915 1.2390247853541165
75.6463327554629075 3.5244611769384799 1.9809567195659197 1.2483563546654695
86.9749002617783447 3.3772198563421196 1.9334634986920161 1.2486943262984107
100.0000000000000000 3.2498303410016507 1.8735025241994931 1.2378387487147013
114.9756995397735579 3.1566524783004826 1.8119874027594225 1.2180015053149160
132.1941148466028721 3.0352413170115358 1.7497809426304127 1.1782434596672720
151.9911082952933157 2.8918055891489889 1.7070807585447361 1.1350890127424111
174.7528400007684866 2.7857387211401958 1.6579859231874579 1.1027888205302756
200.9233002565048025 2.6565757624457498 1.6158473634067991 1.0630985541978588
231.0129700083160458 2.5050504793040402 1.5671444724672494 1.0003338965036324
265.6087782946686957 2.3202543978240078 1.4820929359406412 0.9275914873335778
305.3855508833415797 2.1155753089859282 1.3548683405325410 0.8415885426509888
351.1191734215130964 1.9006174967327636 1.1760556998461877 0.7107234754093686
403.7017258596553688 1.6638390527627174 0.9479120517498665 0.5802367494151491
464.1588833612781855 1.2850966161818329 0.6923321505783823 0.4720725008405187
533.6699231206312106 0.9210252696364031 0.4526708695426979 0.3569934237524926
613.5907273413175744 0.5815285105544649 0.2520914098642755 0.2122789320657584
705.4802310718645231 0.2290457448219320 0.1600544584206979 0.1173444937268248
811.1308307896872520 0.0623792117891746 0.0686897912466272 0.0647420876496001
932.6033468832199560 0.0445687547096488 0.0445708956919405 0.0445684538170128


==> figures/turbulent_boundarylayer/state_outer_present.txt <==
0.0006503822543912 1.8878774198326691 0.0231363564475911 0.0124551299217600
0.0020104955292171 1.8837572562403870 0.0714656271091341 0.0385568373870469
0.0034947097124475 1.8746622453513777 0.1237259294140177 0.0670774860358927
0.0051143211505734 1.8598447371175322 0.1791299199312301 0.0978965599873232
0.0068816492897826 1.8391743882417844 0.2360500351082761 0.1304802058432198
0.0088101283524099 1.8133765284190968 0.2923136866608957 0.1639358657567112
0.0109144070397915 1.7839257652881948 0.3457505812256413 0.1971944450755252
0.0132104569280094 1.7526587823669380 0.3946866938397900 0.2292273236495120
0.0157156902712644 1.7213444223587819 0.4381969878081211 0.2592239765240759
0.0184490879779299 1.6913486943573735 0.4760616189984477 0.2866699551830369
0.0214313385764754 1.6634979638674705 0.5085796076179403 0.3113622800528156
0.0246849890420269 1.6380982268657551 0.5363615929347640 0.3333676716043273
0.0282346084089344 1.6151176691131304 0.5601053544947662 0.3529115804611929
0.0321069651496900 1.5944137473773752 0.5804602505327581 0.3702631315588149
0.0363312193551413 1.5756596838314669 0.5981627094220834 0.3858335777091643
0.0409391308041118 1.5583842370152927 0.6139295180739692 0.4001117284671826
0.0459652840610674 1.5422294729153883 0.6281284345442599 0.4133776400879051
0.0514473317867607 1.5271492254850847 0.6410372275664932 0.4257763277540183
0.0574262574869213 1.5129373578414480 0.6529952454885994 0.4375572121941368
0.0639466589556981 1.4992263377527340 0.6642657207001418 0.4489715881316655
0.0710570536908219 1.4859673544999121 0.6750039621377925 0.4601546994202217
0.0788102075629390 1.4730074582450692 0.6854266426812370 0.4712452816481427
0.0872634880081104 1.4600571068555543 0.6957367718541837 0.4824727954634559
0.0964792429751936 1.4471647879129534 0.7058733275263102 0.4937878543038581
0.1065252067929106 1.4344828975549611 0.7157991589543693 0.5051431611988491
0.1174749340179940 1.4217356118679469 0.7258277997527406 0.5168313891566354
0.1294082621779091 1.4086271754718807 0.7361306053313490 0.5290826411946399
0.1424118041199173 1.3952999913000836 0.7465298329234402 0.5416995701010739
0.1565794704118817 1.3817595895535517 0.7569665619851921 0.5547170271721429
0.1720130218968746 1.3680131393028823 0.7676540545419982 0.5682690658524313
0.1888226520691070 1.3538871190735391 0.7786982679604867 0.5825487064362668
0.2071275983970401 1.3387930246108914 0.7897721430181759 0.5976579736796696
0.2270567810528139 1.3235841779408386 0.8008671176581962 0.6131804735622135
0.2487494666954542 1.3081454172757452 0.8122317178640471 0.6293513032458399
0.2723559539769790 1.2921708118216180 0.8238122105599482 0.6463535118972195
0.2980382762720292 1.2766204500304523 0.8354186529946288 0.6635802591052596
0.3259709157482009 1.2608924002532673 0.8471249923518244 0.6814037012711439
0.3563415212702150 1.2448265603988384 0.8589258380471975 0.7000348666891379
0.3893516207407740 1.2283367039123974 0.8707776327377266 0.7194682129469219
0.4252173162999396 1.2112981896185928 0.8830947658705689 0.7401572907837594
0.4641699483113235 1.1932940407703188 0.8960549748373469 0.7626981720009791
0.5064567112403714 1.1739305707704315 0.9093408621718273 0.7871780653616727
0.5523412013680575 1.1548954522116746 0.9224352919040849 0.8119785202817315
0.6021038727838066 1.1355067192905086 0.9351062350527487 0.8375258297349636
0.6560423742809046 1.1168579087239630 0.9473504357162669 0.8630688975111301
0.7144717356726398 1.0978793932253899 0.9591396968293907 0.8892610382960476
0.7777243677204307 1.0780989135582153 0.9701112917728590 0.9160788923074774
0.8461498354115072 1.0588544672776814 0.9796350427603228 0.9419133893549292
0.9201143598785436 1.0403915799051622 0.9875157469034689 0.9660423926523667
1.0000000000000000 1.0251252482026438 0.9928192206794438 0.9852578832407113
1.0862034608962841 1.0146188935827092 0.9957787948606431 0.9979995073264548
1.1791344734438056 1.0086191877706105 0.9971099522561138 1.0049999898271000
1.2792136869344990 1.0058915332040714 0.9975272223063082 1.0080127809470656
1.3868700165495189 1.0049457594380373 0.9976344714942860 1.0089961008703670
1.5025373888959355 1.0047100555928008 0.9976569666736164 1.0092844357722579
1.6266508330347045 1.0046954464643394 0.9976507647711631 1.0093798732003747
1.7596418718056943 1.0047235979905327 0.9976361386458558 1.0094411171446351
1.9019331794390633 1.0047414610685887 0.9976294302100612 1.0094782368278870
2.0539324870066920 1.0047340026368450 0.9976343714465726 1.0094650178674971
2.2160257376975885 1.0047269049292193 0.9976355533724678 1.0094501053436236
2.3885695195214547 1.0047790363038074 0.9976090150044902 1.0095551248897450
2.5718828339341915 1.0048418791927016 0.9975792408564088 1.0096846387885794
2.7662382947795874 1.0048531144978705 0.9975744530543366 1.0097094676153964
2.9718528921622438 1.0048677710509499 0.9975660171432178 1.0097387382320044
3.1888784991993124 1.0048749692765060 0.9975615859227295 1.0097533838752994
3.4173923442531966 1.0049094879969485 0.9975437303069047 1.0098234720523269
3.6573877148294391 1.0049609732745890 0.9975177085859226 1.0099285050667757
3.9087651988671559 1.0049816879926916 0.9975092597303533 1.0099757976928039
4.1713248012220765 1.0050548051948975 0.9974714998308409 1.0101199092362794
4.4447592940393461 1.0050939497401037 0.9974488956246134 1.0101986596779766
4.7286491657362530 1.0050471206388822 0.9974697650688961 1.0101024564622021
5.0224595211309717 1.0050609928861367 0.9974643379256921 1.0101354680488512
5.3255392523082152 1.0049107231927632 0.9975380774971320 1.0098338250321963
5.6371227447577734 1.0044788530001982 0.9977534206743530 1.0089695846505933
5.9563343063996017 1.0042798037573595 0.9978514971202604 1.0085696242104891
6.2821954104316848 1.0044602619141612 0.9977641325652782 1.0089341677669825
6.6136347305996503 1.0045510661549388 0.9977157694217448 1.0091260567850131
6.9495008254622510 1.0045022354352617 0.9977445146809311 1.0090071552673376
7.2885772040162635 1.0044863460913633 0.9977400395773474 1.0089491980172698
7.6295993870983567 1.0045892142444286 0.9977056710483921 1.0091003462694708


==> figures/turbulent_boundarylayer/state_outer_ref.txt <==
0.0000000000000000 1.8855568410156482 0.0847457627118636 0.1321100917431190
0.0404040404040404 1.5613561356135606 0.6222277494507311 0.3870485678704852
0.0808080808080808 1.4718211238599581 0.6853328607714567 0.4621626097035930
0.1212121212121212 1.4244987640758029 0.7202262802699478 0.5051332154709836
0.1616161616161616 1.3902133412470730 0.7500930174872872 0.5462631163055659
0.2020202020202020 1.3559893841932431 0.7714536888848810 0.5763287638287634
0.2424242424242424 1.3283858998144706 0.8030490967727381 0.6053255416505866
0.2828282828282829 1.2986820206018617 0.8203421043311961 0.6344396344396339
0.3232323232323233 1.2717923334983223 0.8387878787878783 0.6625325561205502
0.3636363636363636 1.2517736347137431 0.8559765992959953 0.6905663780663776
0.4040404040404041 1.2317549359291640 0.8716223394836558 0.7139393939393934
0.4444444444444445 1.2117362371445850 0.8881963381379037 0.7376168031092364
0.4848484848484849 1.1937343092535619 0.9010179693723993 0.7649560424890817
0.5252525252525253 1.1740393888635088 0.9154309580685381 0.7840249292505321
0.5656565656565657 1.1516801407908481 0.9264147930330008 0.8110146586536928
0.6060606060606061 1.1323837452869705 0.9340838289436416 0.8294906268474544
0.6464646464646465 1.1184192151934080 0.9422023978098738 0.8507229237401284
0.6868686868686870 1.1053503327379999 0.9516060193025204 0.8722762398975135
0.7272727272727273 1.0904140332348713 0.9605215501629838 0.8914916031480443
0.7676767676767677 1.0762610671817130 0.9688945530067020 0.9059511268100219
0.8080808080808082 1.0680511305170823 0.9754984696221278 0.9242424242424239
0.8484848484848485 1.0539018503620268 0.9788637524968639 0.9426168545111272
0.8888888888888890 1.0440046002057981 0.9832689832689827 0.9569599339116062
0.9292929292929294 1.0367268524772235 0.9873467004087984 0.9687182224933896
0.9696969696969697 1.0299257163070388 0.9908196270043350 0.9784493435719587
1.0101010101010102 1.0209282366145107 0.9937742298075372 0.9810647367899270
1.0505050505050506 1.0104863347370154 0.9941375608950535 0.9900720264745955
1.0909090909090911 1.0098337460205158 0.9944629563106189 0.9938072826356198
1.1313131313131315 1.0010611956137243 0.9970890262483117 0.9934770043761862
1.1717171717171717 0.9985963173974068 0.9985963173974067 0.9966663663393094
1.2121212121212122 0.9982660391379732 0.9982660391379732 0.9984398702353826
1.2525252525252526 0.9979357608785396 0.9981663758830190 0.9983807830192427
1.2929292929292930 0.9976054826191062 0.9981203268686069 0.9983216958031028
1.3333333333333335 0.9972752043596725 0.9980742778541947 0.9982626085869628
1.3737373737373739 0.9969449261002389 0.9980282288397826 0.9982035213708229
1.4141414141414144 0.9966146478408053 0.9979821798253704 0.9981444341546830
1.4545454545454546 0.9962843695813717 0.9979361308109582 0.9980853469385431
1.4949494949494950 0.9959540913219382 0.9978900817965461 0.9980262597224032
1.5353535353535355 0.9956238130625047 0.9978440327821340 0.9979671725062633
1.5757575757575759 0.9952935348030711 0.9977979837677218 0.9979080852901233
1.6161616161616164 0.9949632565436375 0.9977519347533097 0.9978489980739834
1.6565656565656568 0.9946329782842038 0.9977058857388975 0.9977899108578435
1.6969696969696970 0.9943027000247703 0.9976598367244853 0.9977308236417036
1.7373737373737375 0.9962109067591588 0.9976137877100731 0.9976717364255637
1.7777777777777779 0.9990917347865570 0.9975677386956611 0.9976126492094238
1.8181818181818183 0.9987614565271233 0.9975216896812489 0.9975535619932838
1.8585858585858588 0.9984311782676898 0.9974756406668367 0.9974944747771439
1.8989898989898992 0.9981009000082562 0.9974295916524246 0.9974353875610040
1.9393939393939394 0.9977706217488227 0.9973835426380124 0.9973763003448641
1.9797979797979799 0.9974403434893891 0.9973374936236002 0.9973172131287242


==> figures/turbulent_boundarylayer/temperature_inner.txt <==
1.000000000000000000e+00 9.999224326668563663e+02 9.998060929482905976e+02
1.008989898989898881e+00 8.353136148626592785e+02 9.716111312086544558e+02
1.017979797979797985e+00 7.539824057709308818e+02 8.620100914815761826e+02
1.026969696969696866e+00 7.050733444480119942e+02 8.189612368783708689e+02
1.035959595959595969e+00 6.707178280442547020e+02 7.759123822751644184e+02
1.044949494949494850e+00 6.408229334630490257e+02 7.472145699817057221e+02
1.053939393939393954e+00 6.109280388818426673e+02 7.185211337307354142e+02
1.062929292929292835e+00 5.847701738070809370e+02 6.898276974797659022e+02
1.071919191919191938e+00 5.586233862332445597e+02 6.679654001658491325e+02
1.080909090909090819e+00 5.324765986594088645e+02 6.481388599939796222e+02
1.089898989898989923e+00 5.104574558909862390e+02 6.283123198221096573e+02
1.098888888888888804e+00 4.887919390788185297e+02 6.082521354756978553e+02
1.107878787878787907e+00 4.671264222666503656e+02 5.855235654060445540e+02
1.116868686868686789e+00 4.508790756484442568e+02 5.627949953363917075e+02
1.125858585858585892e+00 4.346366885191825986e+02 5.400664252667382925e+02
1.134848484848484773e+00 4.183943013899213383e+02 5.189659480693767364e+02
1.143838383838383876e+00 4.014157174163475474e+02 4.992322379053347845e+02
1.152828282828282758e+00 3.843763679006950724e+02 4.794985277412932305e+02
1.161818181818181861e+00 3.673405794826787201e+02 4.597998053732909511e+02
1.170808080808080742e+00 3.523349363091125497e+02 4.452513807298724373e+02
1.179797979797979846e+00 3.373292931355459814e+02 4.307029560864535824e+02
1.188787878787878727e+00 3.224159560102627324e+02 4.161545314430350686e+02
1.197777777777777830e+00 3.085677770279198739e+02 4.012072154270236410e+02
1.206767676767676711e+00 2.947195980455773565e+02 3.860196772083108954e+02
1.215757575757575815e+00 2.808753333595711865e+02 3.708321389895977518e+02
1.224747474747474696e+00 2.680593990861369207e+02 3.560985397251512836e+02
1.233737373737373799e+00 2.552434648127023706e+02 3.420606613315360960e+02
1.242727272727272680e+00 2.422698593162639327e+02 3.280227829379212494e+02
1.251717171717171784e+00 2.290486764734134510e+02 3.140843854647262106e+02
1.260707070707070665e+00 2.158274936305632821e+02 3.003581620269130212e+02
1.269696969696969546e+00 2.067260496317919660e+02 2.866319385890997751e+02
1.278686868686868650e+00 1.979457569717477554e+02 2.722109829975111097e+02
1.287676767676767753e+00 1.887033102413302572e+02 2.572235393343347027e+02
1.296666666666666634e+00 1.784477889775409380e+02 2.426864092223479190e+02
1.305656565656565515e+00 1.681922677137516189e+02 2.327331287062732486e+02
1.314646464646464619e+00 1.601027817393533610e+02 2.227798481901983223e+02
1.323636363636363722e+00 1.523898941687859860e+02 2.112475686785529945e+02
1.332626262626262603e+00 1.435502369947052443e+02 1.979703921618478546e+02
1.341616161616161484e+00 1.337689827378037251e+02 1.855986353793470016e+02
1.350606060606060588e+00 1.255565681487021124e+02 1.751426236759893982e+02
1.359595959595959691e+00 1.186576299186192358e+02 1.649501205898847616e+02
1.368585858585858572e+00 1.114577830902487250e+02 1.560706438763536994e+02
1.377575757575757454e+00 1.040061695069025660e+02 1.468922197358815254e+02
1.386565656565656557e+00 9.752475267059996611e+01 1.362258916214215390e+02
1.395555555555555438e+00 9.146321050098895000e+01 1.263382609826084888e+02
1.404545454545454541e+00 8.569132582553483246e+01 1.203480350336601816e+02
1.413535353535353423e+00 8.004690744834698535e+01 1.138635566717141359e+02
1.422525252525252526e+00 7.478605623388949653e+01 1.049137210248833583e+02
1.431515151515151407e+00 6.953113737967376551e+01 9.721350059461835258e+01
1.440505050505050511e+00 6.551304821148237068e+01 9.090099740493458569e+01
1.449494949494949392e+00 6.143907323455653824e+01 8.409415511414725586e+01
1.458484848484848495e+00 5.706855914308452782e+01 7.729616044352819415e+01
1.467474747474747376e+00 5.276201095917014783e+01 7.202273310573582421e+01
1.476464646464646480e+00 4.852884941180994360e+01 6.623122784124362283e+01
1.485454545454545361e+00 4.583428273478317294e+01 6.057342371761074418e+01
1.494444444444444464e+00 4.326181228884109942e+01 5.671779535319456045e+01
1.503434343434343345e+00 4.026550844882638103e+01 5.268635014509900572e+01
1.512424242424242227e+00 3.747070560200020140e+01 4.845745522731839117e+01
1.521414141414141330e+00 3.544634901580883479e+01 4.434028143914334663e+01
1.530404040404040433e+00 3.332669684672999466e+01 4.112576801122777681e+01
1.539393939393939315e+00 3.089497116448114511e+01 3.929713074063516132e+01
1.548383838383838196e+00 2.869475663441113511e+01 3.726820307252276621e+01
1.557373737373737299e+00 2.725599174333543573e+01 3.460183097945819242e+01
1.566363636363636402e+00 2.582511101028180178e+01 3.221530464517567793e+01
1.575353535353535284e+00 2.448530563720482434e+01 3.006126730003205338e+01
1.584343434343434165e+00 2.314550026412784689e+01 2.827552418719690408e+01
1.593333333333333268e+00 2.208011770934631457e+01 2.664784260765643964e+01
1.602323232323232371e+00 2.109567424917160849e+01 2.525421655851636871e+01
1.611313131313131253e+00 2.011100032736729304e+01 2.405527737536794319e+01
1.620303030303030134e+00 1.906706616962241085e+01 2.285711256194161933e+01
1.629292929292929237e+00 1.802313201187750380e+01 2.166141629214912712e+01
1.638282828282828341e+00 1.705942272985278052e+01 2.046572002235663490e+01
1.647272727272727222e+00 1.635703305925397544e+01 1.934074627487327191e+01
1.656262626262626103e+00 1.565464338865516858e+01 1.822098529528831179e+01
1.665252525252525206e+00 1.495288883140695724e+01 1.724030468934159543e+01
1.674242424242424310e+00 1.437055076920698937e+01 1.656065924110489718e+01
1.683232323232323191e+00 1.378821270700703394e+01 1.588101379286822024e+01
1.692222222222222072e+00 1.320587464480708029e+01 1.520136834463154152e+01
1.701212121212121176e+00 1.265722447768409076e+01 1.446041210675714339e+01
1.710202020202020279e+00 1.212904262354093810e+01 1.371503677837004176e+01
1.719191919191919160e+00 1.160086076939779787e+01 1.297185391840854507e+01
1.728181818181818041e+00 1.107466413002924988e+01 1.244265912724498868e+01
1.737171717171717145e+00 1.056987719745731091e+01 1.191346433608141808e+01
1.746161616161616026e+00 1.006509026488538616e+01 1.138426954491786169e+01
1.755151515151514907e+00 9.560303332313461411e+00 1.083269467740651315e+01
1.764141414141414010e+00 9.100394583233873291e+00 1.027482746556526827e+01
1.773131313131313114e+00 8.709686381791572174e+00 9.716960253724021612e+00
1.782121212121211995e+00 8.318978180349281715e+00 9.183407730587866524e+00
1.791111111111110876e+00 7.928269978906991255e+00 8.686884401259451494e+00
1.800101010101009980e+00 7.484768089176940364e+00 8.190361071931025805e+00
1.809090909090909083e+00 7.018881847831421439e+00 7.693824422264658125e+00
1.818080808080807964e+00 6.552995606485913171e+00 7.196179662613088723e+00
1.827070707070706845e+00 6.075129179706520333e+00 6.698534902961520210e+00
1.836060606060605949e+00 5.571466674198171987e+00 6.190509937835114940e+00
1.845050505050505052e+00 5.067804168689821864e+00 5.649963922584364084e+00
1.854040404040403933e+00 4.500802183138261192e+00 5.109417907333627440e+00
1.863030303030302814e+00 3.881125634003211644e+00 4.449040616684611926e+00
1.872020202020201918e+00 3.249629196386963681e+00 3.716588337228229122e+00
1.881010101010101021e+00 2.599473139729025384e+00 2.836554323564480562e+00
1.889999999999999902e+00 1.627117653921919871e+00 1.788426793894833056e+00


==> figures/turbulent_boundarylayer/thermo_rms_present.txt <==
0.4956182091145013 0.0227471314031913 5.5120628975856052 2267.1150433444163355
1.5320808446043130 0.0229848868146857 5.5824340438392772 2264.2862109545380918
2.6631135111145294 0.0243208091278312 5.9717577223031775 2265.3895274368665014
3.8973244924345556 0.0282963810789153 7.0613678626497256 2272.6127338455726203
5.2441017166877977 0.0358398826990889 8.9470971595572912 2287.7649843772296663
6.7136826175825588 0.0463265438257426 11.3325981993144786 2309.9927906527532286
8.3172301121157783 0.0583572315818558 13.8211966601697380 2339.1326199049076422
10.0669152026189579 0.0705687060946796 16.1075745247278768 2373.4347397834162621
11.9760067478060979 0.0819180762904688 18.0088821233835894 2411.2162094221321240
14.0589689858262332 0.0917343480648734 19.4567442755212170 2449.5391092956642751
16.3315674320512656 0.0997564796797854 20.4605406680779858 2485.8997557599136599
18.8109838151607995 0.1060051368088129 21.0796265191453855 2517.9020790213967302
21.5159407566930128 0.1106792304769436 21.3962016963709161 2541.7281199475955873
24.4668369411258055 0.1140301347514148 21.4849873549008592 2557.1585572619501363
27.6858935651567890 0.1163598541597227 21.3947901464753087 2567.4595251599985204
31.1973128953701604 0.1178376903464738 21.1804337824555695 2570.1846662043180913
35.0274498019793086 0.1188346957110880 20.9139763209760190 2563.1111723528561015
39.2049971716129733 0.1195577698262496 20.6258856909769968 2547.2711708754441133
43.7611861326972971 0.1200289493539559 20.3190837533220723 2521.7856255791866715
48.7300020510955960 0.1202946018215879 20.0069796965947795 2486.5273883877212029
54.1484172691092098 0.1207331652810139 19.7467546282919209 2441.9740074184360310
60.0566415651192855 0.1209715893000982 19.4664128412195723 2395.4601790151973546
66.4983913008962588 0.1209271348828956 19.1646568860553188 2347.1812447562451780
73.5211781951964412 0.1208481379398203 18.8672782648127253 2301.6401541697796347
81.1766186112740513 0.1212679616027198 18.6303699457184386 2264.0435661805863674
89.5207641671335352 0.1219570841575708 18.4095505251308218 2220.1441707554427012
98.6144543646453116 0.1225212577719112 18.1556050463768237 2174.0945281047024764
108.5236917799192327 0.1231397457453793 17.9187521493628026 2134.6935729009856004
119.3200401543505649 0.1239761464774124 17.7290626406944192 2094.2871158776783886
131.0810454641108151 0.1246953044276711 17.4927475882433470 2045.5660142001556778
143.8906797147216992 0.1253031298621237 17.2092630153894497 1997.0235087638438927
157.8398067945797436 0.1264876252460288 17.0116428812033895 1945.8146087650782192
173.0266692132296384 0.1280718031865357 16.8353495893756140 1903.8258033585782414
189.5573939316543317 0.1291386718330856 16.5759579555351628 1860.9748677150791991
207.5465147463136191 0.1301025900279686 16.3049361650715134 1810.8718451222334807
227.1175077982215100 0.1309837248147895 16.0341632084803329 1759.4770831289392845
248.4033357241083309 0.1318324594788784 15.7397414138414700 1708.5054345607252344
271.5469947291249468 0.1326543394595446 15.4541474695917707 1656.2922317318364094
296.7020574200720944 0.1329228244019226 15.0905584371353179 1604.0015653608427328
324.0332025761143768 0.1332153939186493 14.7184239150636635 1544.1098153378436564
353.7167211337507524 0.1335833537830346 14.3540641473981978 1475.8622341356069683
385.9409855115705454 0.1347838594423054 14.0340404812247428 1425.6151038247805900
420.9068669907683216 0.1348898673505854 13.5839011745273854 1367.2607123667180531
458.8280832006320793 0.1340369957360898 13.0700788538450574 1296.1113688387235925
499.9314548467968962 0.1333128415952295 12.6525086188657543 1220.0668988618349431
544.4570476918589748 0.1315174339645858 12.1438613629575762 1150.0109012615337178
592.6581725006070656 0.1263220278693555 11.3914186892737881 1071.1609295340654171
644.8012122682259815 0.1177343456799676 10.4305463346387022 989.8378844273646564
701.1652426624334566 0.1020313679184006 8.8870164273249941 902.4722893363874618
762.0414083690512825 0.0807715129509546 6.9234651219764434 819.1970126835442443
827.7320151167419908 0.0575760934080963 4.8332308297383531 754.9768159157661103
898.5492947996173143 0.0366387468893611 2.9708013367952049 713.8594519088690049
974.8137995965323626 0.0214413292323382 1.5970943499414403 690.8103296525572432
1056.8523806362049982 0.0130937115554987 0.7707159112325892 673.1754845933739944
1144.9957079614155191 0.0098313270457208 0.3686321347041083 648.3205450286376390
1239.5752917304566836 0.0092582608775450 0.3037261481212922 633.5196910696852228
1340.9199702159648950 0.0091395232429842 0.2996161451229101 625.6174620574314531
1449.3518386835714864 0.0090162271326794 0.2955429261357188 617.1489610377907411
1565.1816050935278781 0.0089394516970368 0.2930134278977273 611.8401063504948070
1688.7033741371365068 0.0088772884220072 0.2909684395470006 607.5632398967014751
1820.1888806435174502 0.0087865098141139 0.2879291226854099 601.3262624575644395
1959.8812169313982849 0.0087339314690953 0.2862065387831866 597.7264437665010064
2107.9881260382398978 0.0087740695663235 0.2875029553183072 600.4267238800600808
2264.6749634089546817 0.0088494159290742 0.2899504503188886 605.5134762473626324
2430.0574626476304729 0.0089662633133171 0.2939156771634365 613.5208173025811220
2604.1944749643198520 0.0092037344254257 0.3016808137381977 629.7316012614195415
2787.0808851602923824 0.0094074883441107 0.3082814009284704 643.6241878096916480
2978.6409371286622445 0.0097122740552530 0.3183845928469710 664.5236175184782041
3178.7222262880241033 0.0100702893897584 0.3300349387095140 688.9818764246663250
3387.0906322911737334 0.0104075363651958 0.3410724696188916 712.0235549987050945
3603.4264699407935950 0.0108613097973103 0.3559108772239382 742.9479468454389917
3827.3221269591972487 0.0115384546796740 0.3781174230237481 789.2283123336641211
4058.2814321536166062 0.0123331266273617 0.4042577959055164 843.3940983473314645
4295.7209555644258216 0.0131321581426413 0.4308799587910211 897.6377991760664372
4538.9733835656488736 0.0136965178799743 0.4494683629030274 935.9164827679910559
4787.2930382149515935 0.0143113619631166 0.4695365301959949 978.1155776607095049
5039.8635245446293993 0.0148355446275875 0.4868208225933068 1014.0919840485171335
5295.8073964971381429 0.0155055450994664 0.5087442804460469 1059.6801397774138422
5554.1976375551157616 0.0160558130615052 0.5269015526955498 1097.2241916072694039
5814.0706622360821711 0.0170772418378992 0.5597991087856306 1166.6416380746670711


==> figures/turbulent_boundarylayer/thermo_rms_ref.txt <==
1.0000000000000000 0.0099821758051895 0.0167183892736636 0.0162202095542532 0.0234564020600249
1.0822894732144153 0.0099736409662784 0.0167116513815529 0.0164812348457893 0.0235534154434689
1.1713505038307364 0.0101491712438498 0.0168478483906398 0.0169031341458127 0.0236835356432791
1.2677403197404074 0.0102062394569402 0.0172058057989115 0.0176667788558997 0.0236825167060183
1.3720620028245198 0.0101974807235286 0.0177405617982870 0.0178284284852464 0.0236738981277948
1.4849682622544651 0.0101889155945732 0.0182177978928916 0.0180488873027511 0.0236428091966753
1.6071655182955105 0.0101804967965467 0.0186700219575982 0.0184280514904656 0.0235341786280336
1.7394183221644206 0.0101718250104778 0.0188224807732230 0.0188345122087914 0.0234166089071234
1.8825541395948326 0.0102044922189359 0.0191060843667940 0.0192442627643520 0.0235057531182863
2.0374685280397080 0.0103484541149701 0.0195322138689794 0.0197197778214357 0.0236059005042710
2.2051307399030455 0.0103956983383045 0.0201596049794839 0.0206133821877331 0.0233347718046579
2.3865897868585808 0.0104794818908423 0.0209048688217031 0.0219947505155900 0.0231423153326544
2.5829810031980767 0.0108032159496560 0.0222050934617600 0.0239867300002131 0.0232519020928937
2.7955331492740885 0.0115036361132636 0.0236163991532901 0.0258516887673731 0.0233671510341099
3.0255760994812881 0.0116092619434536 0.0251629860163016 0.0276615644423102 0.0234761612833734
3.2745491628777286 0.0117016323498908 0.0264763630169346 0.0295785404227586 0.0235791888326004
3.5440100885056407 0.0120223232116177 0.0274268726319490 0.0318420046983174 0.0235709772787199
3.8356448117553428 0.0126829850468322 0.0286000332526497 0.0346937654571259 0.0235620900003962
4.1512780027522949 0.0134058133614619 0.0301170367697374 0.0377948757691353 0.0235536808115671
4.4928844827653709 0.0142690821090093 0.0317588737071106 0.0404987604544681 0.0235448362802886
4.8626015800653537 0.0154037997201721 0.0336982845381348 0.0446105748438286 0.0233791355448531
5.2627425025405143 0.0165483991832696 0.0357612977476355 0.0489728154853102 0.0233249028512225
5.6958108107376866 0.0180972437191047 0.0378749977673475 0.0544655603144419 0.0234240175312930
6.1645160818822617 0.0199536055231954 0.0403646194458963 0.0590070726782809 0.0235518929679427
6.6717908628821441 0.0215446544395764 0.0429238050888291 0.0647377091152629 0.0237922158767138
7.2208090183854639 0.0231284161012475 0.0453461211238136 0.0695390487121217 0.0239926574839491
7.8150055886903020 0.0250794133084559 0.0473187421654238 0.0750224724759181 0.0239843800513718
8.4580982817513384 0.0276318026975705 0.0496660443175406 0.0810881934959564 0.0239754214732282
9.1541107337524057 0.0303427895672594 0.0524495168470091 0.0881494868386678 0.0241950080466492
9.9073976837793154 0.0329820878453530 0.0554474116203127 0.0936336004516996 0.0244501730333186
10.7226722201032310 0.0358261890551092 0.0580017244574992 0.0995682686896055 0.0246741993851589
11.6050352685463700 0.0382079692938423 0.0606929977800183 0.1044699194862735 0.0249152063273113
12.5600075074297610 0.0409060434492784 0.0634313662591713 0.1099360431184614 0.0251009507467644
13.5935639087852547 0.0428713144940054 0.0660260341424481 0.1140101233615155 0.0252940064586853
14.7121711219456799 0.0453031430000309 0.0685599771828908 0.1178364559484350 0.0254764355171970
15.9228279334109217 0.0476179817068505 0.0708614219068270 0.1209492682309050 0.0256334744669032
17.2331090561350813 0.0490807110342417 0.0734797482263862 0.1234920175939737 0.0258105952844305
18.6512125222110043 0.0509490332398193 0.0755449501172876 0.1256926918685062 0.0260032784708626
20.1860109754738524 0.0528278336578037 0.0772604684451714 0.1272118707204201 0.0261622692712917
21.8471071849460010 0.0537240018224908 0.0795241249495484 0.1278468687028372 0.0262506995013770
23.6448941264540728 0.0548123033221838 0.0814011757442493 0.1281777211876880 0.0263464066085123
25.5906200083305961 0.0553753420507647 0.0831165517015199 0.1279821153611317 0.0263513085342399
27.6964586480463950 0.0561399892046498 0.0845315124457609 0.1272870299900498 0.0263425465599013
29.9755856400989664 0.0566853572622086 0.0857740460859707 0.1263273137329724 0.0262372508748175
32.4422607917163006 0.0569317866280825 0.0868544502807814 0.1252381613877572 0.0260813423477321
35.1119173421513082 0.0572817872940148 0.0878715156371065 0.1241042907399479 0.0259623046860027
38.0012585237850331 0.0575754970013170 0.0888991793147891 0.1228672757534160 0.0258354548434923
41.1283620691921072 0.0577332675866723 0.0900036325496830 0.1215135482844977 0.0256783669273996
44.5127933180376587 0.0577237683761813 0.0910354125664199 0.1198159238359385 0.0255027841492204
48.1757276314811165 0.0575539901843486 0.0919211682349320 0.1177851799944249 0.0253127527567193
52.1400828799968465 0.0575796417732552 0.0925268279538374 0.1164617943464925 0.0250556494398394
56.4306628335477356 0.0576307912706449 0.0931813800184474 0.1151339782652249 0.0247679201616313
61.0743123512606516 0.0574955148789231 0.0938721991534320 0.1138249575236885 0.0244316909579719
66.1000853415785485 0.0576641451673578 0.0945130338709215 0.1127144180620724 0.0240677912027661
71.5394265437649324 0.0576835207397442 0.0949631637401599 0.1116805971860806 0.0236930789550760
77.4263682681126966 0.0576748830792316 0.0954899163768088 0.1104749246636113 0.0232917929253810
83.7977433258010080 0.0576663284683893 0.0959420611238565 0.1092319237484790 0.0229116735968587
90.6934154806379382 0.0576730775597142 0.0961626382516261 0.1080161117339893 0.0225090746244855
98.1565288645557246 0.0580436502830416 0.0963486770242813 0.1073477112370625 0.0222648154930822
106.2337779173755621 0.0584911762972492 0.0965485901755026 0.1066243084153474 0.0220210559489707
114.9756995397735579 0.0589329235464170 0.0969322835075694 0.1056778287769294 0.0216954370370809
124.4369892873604044 0.0592051009011449 0.0972753962617120 0.1047806707892361 0.0213192694775488
134.6768435842051304 0.0595716068909140 0.0976542739292959 0.1040554341209443 0.0208392189119114
145.7593300969295456 0.0600403359909351 0.0982970233209776 0.1034786853421675 0.0202810550163323
157.7537885866919396 0.0607418042887948 0.0985247604532086 0.1029767819704135 0.0199483590027814
170.7352647470690385 0.0615242943119287 0.0985160687826032 0.1024445018355072 0.0196533837525411
184.7849797422290692 0.0622620679268420 0.0985076620146620 0.1019406007088220 0.0193479800781690
199.9908383831534877 0.0628446363665549 0.0983239021777721 0.1013885511325133 0.0190746322967102
216.4479791214124305 0.0637072104400292 0.0979912796131078 0.1007587805123085 0.0187406201588780
234.2593693016382019 0.0645377764804118 0.0979826073662738 0.1000453718682437 0.0183058532079024
253.5364493970111539 0.0653418292666803 0.0973544775840320 0.0991545765924253 0.0178504765772648
274.3998302585443980 0.0659349853290111 0.0964902681908467 0.0980146690721503 0.0175800304501563
296.9800477406449772 0.0667422592412170 0.0954123144920441 0.0967990403596874 0.0172296583513493
321.4183794244145247 0.0678100639905100 0.0939794980801273 0.0958041138371439 0.0166333548466038
347.8677285486806454 0.0688694813980358 0.0921358972969696 0.0945899798050235 0.0159979428820405
376.4935806792467474 0.0695660310006425 0.0899261771048539 0.0931451061260080 0.0153695895660010
407.4750391019508697 0.0697231941723814 0.0871369777003186 0.0917918392602782 0.0146411972363100
441.0059454176736722 0.0696418177548626 0.0852501401550374 0.0895665244821899 0.0136379146384067
477.2960923505191317 0.0691068824077506 0.0811406009201922 0.0867888122204443 0.0126163124778047
516.5725363573421873 0.0679045149907105 0.0768098118704344 0.0830546968058978 0.0117344925336438
559.0810182512223037 0.0664407061849595 0.0711047515588381 0.0786877591295608 0.0107756148796100
605.0875007272942412 0.0649075034172148 0.0645645307878893 0.0741748624458049 0.0097790735575431
654.8798324107702911 0.0599955918555059 0.0564851382153663 0.0674135585247873 0.0088372800370486
708.7695488385970748 0.0526901520108810 0.0482536291707176 0.0573877964477810 0.0077900059134975
767.0938216429439080 0.0431874362847102 0.0397830307488588 0.0474957084178554 0.0066194954663352
830.2175681319744172 0.0323775013267459 0.0308152157298833 0.0330021752263635 0.0059142127642311
898.5357344669073427 0.0241183191547761 0.0228793783210177 0.0227942158369663 0.0052392323102124
972.4757667205168445 0.0160405057836804 0.0158571068770113 0.0143578154494587 0.0050225847409292
1052.5002852777327007 0.0093883531249442 0.0105507889788917 0.0098495810083631 0.0047881093572964
1139.1099793112589396 0.0061421075482301 0.0065645419492985 0.0066103471226036 0.0046431650763874
1232.8467394420658820 0.0048097843429095 0.0039459105816678 0.0043183924806596 0.0045181335354291
1334.2970481848628879 0.0038597769481170 0.0032940359859497 0.0026745211958437 0.0045339761608886
1444.0956493915443843 0.0034651721604138 0.0028143124846817 0.0014570818517772 0.0046539631917389
1562.9295196512034636 0.0034454734296402 0.0025158011047370 0.0010185437070462 0.0047716105181704
1691.5421664945599787 0.0034369120839412 0.0020877939267089 0.0011459587336186 0.0048919975110189
1830.7382802953677583 0.0034283369309128 0.0016958352361977 0.0012999648042405 0.0049256918454057
1981.3887689743380633 0.0034219943171728 0.0014255460841769 0.0014255460841769 0.0049202628307583
2144.4362070061947634 0.0034219943171728 0.0014255460841769 0.0014255460841769 0.0049202628307583
2320.9007328226534810 0.0034219943171728 0.0014255460841769 0.0014255460841769 0.0049202628307583
2511.8864315095797792 0.0034219943171728 0.0014255460841769 0.0014255460841769 0.0049202628307583


==> figures/turbulent_boundarylayer/u_vd_present.txt <==
0.4956182091145013 0.4956182091145013
1.5320808446043130 1.5320434433657770
2.6631135111145294 2.6554981904881441
3.8973244924345556 3.8513196307220081
5.2441017166877977 5.0868735191997185
6.7136826175825588 6.3170458897987318
8.3172301121157783 7.4952830894266302
10.0669152026189579 8.5841180477606862
11.9760067478060979 9.5611765033929803
14.0589689858262332 10.4190413572480285
16.3315674320512656 11.1618942907176972
18.8109838151607995 11.8013667161480953
21.5159407566930128 12.3516334450695311
24.4668369411258055 12.8262725548662271
27.6858935651567890 13.2413695378414378
31.1973128953701604 13.6129910278068618
35.0274498019793086 13.9492935372366844
39.2049971716129733 14.2564505303239919
43.7611861326972971 14.5422406783998461
48.7300020510955960 14.8127650373659119
54.1484172691092098 15.0716206427989405
60.0566415651192855 15.3239385554243324
66.4983913008962588 15.5746093181761154
73.5211781951964412 15.8221364818910164
81.1766186112740513 16.0655833444678358
89.5207641671335352 16.3126563840021355
98.6144543646453116 16.5676712295998350
108.5236917799192327 16.8263033047255348
119.3200401543505649 17.0871512677772905
131.0810454641108151 17.3556212281716107
143.8906797147216992 17.6345170106683824
157.8398067945797436 17.9157723089266767
173.0266692132296384 18.1992154033003075
189.5573939316543317 18.4912850313472532
207.5465147463136191 18.7907690283672046
227.1175077982215100 19.0927776953228303
248.4033357241083309 19.3993092912276239
271.5469947291249468 19.7103525357990925
296.7020574200720944 20.0248824324849082
324.0332025761143768 20.3541080574282631
353.7167211337507524 20.7032055012655078
385.9409855115705454 21.0641075467385264
420.9068669907683216 21.4227952963639581
458.8280832006320793 21.7729042444319667
499.9314548467968962 22.1141156043160159
544.4570476918589748 22.4455411086790697
592.6581725006070656 22.7568209983184886
644.8012122682259815 23.0294719391130229
701.1652426624334566 23.2570428463781695
762.0414083690512825 23.4112931176554291
827.7320151167419908 23.4977975969479793
898.5492947996173143 23.5368157360069716
974.8137995965323626 23.5490622785355121
1056.8523806362049982 23.5522113221296081
1144.9957079614155191 23.5528719110231393
1239.5752917304566836 23.5526897780314428
1340.9199702159648950 23.5522602323683294
1449.3518386835714864 23.5520632121657307
1565.1816050935278781 23.5522083301430669
1688.7033741371365068 23.5522430415612192
1820.1888806435174502 23.5514635979749549
1959.8812169313982849 23.5505890489565317
2107.9881260382398978 23.5504484159106546
2264.6749634089546817 23.5502006216055477
2430.0574626476304729 23.5500704588302305
2604.1944749643198520 23.5495459446524258
2787.0808851602923824 23.5487814989146820
2978.6409371286622445 23.5485332881907574
3178.7222262880241033 23.5474238766297788
3387.0906322911737334 23.5467597162449209
3603.4264699407935950 23.5473728699654963
3827.3221269591972487 23.5472134150019841
4058.2814321536166062 23.5493795547150171
4295.7209555644258216 23.5557019869151709
4538.9733835656488736 23.5585807792963458
4787.2930382149515935 23.5560158323905711
5039.8635245446293993 23.5545957633699317
5295.8073964971381429 23.5554397378548224
5554.1976375551157616 23.5553083501635818
5814.0706622360821711 23.5542992075615736


==> figures/turbulent_boundarylayer/u_vd_ref.txt <==
1.0457704018880001 0.9629101283880210
3.3181351556794998 3.1383737517831669
5.8840899111383997 5.4208273894436516
8.8025077071420004 7.6319543509272485
12.3686597694669995 9.4507845934379482
16.3240527065249985 10.9129814550641964
21.1621015915800008 12.0542082738944387
28.4340470902630003 12.9101283880171209
35.5648030622310003 13.5877318116975783
45.6945016878920001 14.1583452211126986
58.1862292612940024 14.7646219686162645
74.0928809941489988 15.3708987161198305
96.0521938393570025 15.9771754636233965
122.3104479825900057 16.5121255349500728
161.4242962972600139 17.2253922967189759
205.5536391850899918 17.9743223965763228
266.4746967654099876 18.9372325249643403
336.2985352172199782 20.0071326676176930
439.8889488448400016 21.0413694721826019
580.5617196850499795 22.1112696148359547
732.6851603668400230 22.9315263908701894
941.3712551280799516 23.2168330955777513
1209.4960945268001069 23.2168330955777513
1512.8163173477000782 23.2168330955777513
1909.2165888628999255 23.2168330955777513
2409.4848405521001951 23.2168330955777513
2933.8919837344001280 23.2524964336661952
3540.5992544013997758 23.2524964336661952
4196.9605618920995767 23.2524964336661952
4974.9990587556003447 23.1811697574893039


==> figures/turbulent_channel/mean_present.txt <==
0.3447242332652796 0.0015797584614269 1.3482049111577523 1.0119222659663654 0.0187533121982568
1.0529679203988023 0.0048254077356407 1.3182395087682246 1.0350559384916407 0.0565198641755046
1.7997587659224301 0.0082477060346530 1.2900211832840776 1.0579264684236021 0.0954782659228560
2.5870510883480069 0.0118556093612843 1.2634614842360674 1.0804534962456085 0.1356053496769472
3.4168818074884681 0.0156584522531134 1.2385051121963278 1.1025372835868072 0.1768265593115677
4.2913720084095486 0.0196659549495567 1.2151160949841022 1.1240644440399277 0.2190091335402104
5.2127282826818018 0.0238882295383880 1.1932722724209484 1.1449140520681895 0.2619601740319429
6.1832438080745575 0.0283357849036225 1.1729538804454407 1.1649650851857831 0.3054301134850497
7.2052991242318614 0.0330195302801866 1.1541423020443091 1.1841034707768012 0.3491219635675247
8.2813625581454957 0.0379507772037209 1.1368089372796824 1.2022293488962534 0.3927051882835662
9.4139902494196495 0.0431412396263606 1.1209198535502392 1.2192619819962984 0.4358327888189557
10.6058257214505574 0.0486030319515919 1.1064241752860255 1.2351443578434422 0.4781593369798924
11.8595989407688229 0.0543486647235248 1.0932659641293223 1.2498441096235859 0.5193585207812982
13.1781248029742368 0.0603910376884282 1.0813702297885115 1.2633545320191337 0.5591381208320412
14.5643009800070793 0.0667434299294775 1.0706629087814328 1.2756916068558435 0.5972519020001523
16.0211050600299885 0.0734194867597682 1.0610517013558507 1.2868924651880418 0.6335069156269804
17.5515909080433126 0.0804332030442063 1.0524543389527345 1.2970098152084804 0.6677671378072830
19.1588841726377588 0.0877989026084245 1.0447715402178024 1.3061096182111516 0.6999519178561276
20.8461768621356818 0.0955312133830106 1.0379240522375122 1.3142649415291452 0.7300326819250013
22.6167209119290185 0.1036450379247208 1.0318144894569392 1.3215544048749250 0.7580254132859511
24.4738206642588629 0.1121555189537675 1.0263748702507876 1.3280569746154043 0.7839848609744893
26.4208241821686443 0.1210779995485070 1.0215151983931696 1.3338518667779378 0.8079952040103651
28.4611133211031770 0.1304279776468231 1.0171835752711818 1.3390140971784013 0.8301646568707538
30.5980924848162381 0.1402210545181284 1.0132992049837737 1.3436153611449990 0.8506147406034593
32.8351759971121808 0.1504728768921838 1.0098285858041047 1.3477207328853542 0.8694771893541331
35.1757740276958017 0.1611990724618702 1.0067002424804641 1.3513902221854599 0.8868849221414582
37.6232770192665669 0.1724151785176522 1.0038992181785853 1.3546764344412350 0.9029720937566491
40.1810385741754459 0.1841365635227216 1.0013612479845388 1.3576272080615017 0.9178648381057987
42.8523567726700847 0.1963783415006221 0.9990872172062344 1.3602836972507417 0.9316851455178694
45.6404539111586374 0.2091552791823368 0.9970152893972744 1.3626840405998901 0.9445447139458818
48.5484546681688443 0.2224816959480169 0.9951593704786219 1.3648615607957364 0.9565553336102193
51.5793627278592055 0.2363713567001757 0.9934555375927158 1.3668469515047632 0.9678223340976765
54.7360359160911045 0.2508373579204357 0.9919299073478319 1.3686665099475939 0.9784522419514761
58.0211599321524858 0.2658920072906061 0.9905161869725935 1.3703435274968607 0.9885396102882752
61.4372207901129244 0.2815466974004230 0.9892538405374744 1.3718964758994703 0.9981748874786752
64.9864761172533747 0.2978117742176358 0.9880738306614422 1.3733409716777005 1.0074349926240165
68.6709254927075960 0.3146964011596984 0.9870282221286821 1.3746894248801269 1.0163918952674240
72.4922800469050941 0.3322084197779546 0.9860421218580881 1.3759524825265714 1.0251001919476324
76.4519315810038762 0.3503542082420942 0.9851787842938292 1.3771382762245463 1.0336069463065618
80.5509215044989588 0.3691385389913682 0.9843577251122408 1.3782518066939156 1.0419415510749281
84.7899099276904593 0.3885644370954742 0.9836539355056106 1.3792959441429855 1.0501220262859776
89.1691452826666477 0.4086330410374535 0.9829788757011746 1.3802736946466492 1.0581486737756900
93.6884348807475931 0.4293434677880812 0.9824133524450056 1.3811898482410883 1.0660218900957144
98.3471168446864397 0.4506926841803204 0.9818597589236512 1.3820487565543529 1.0737435516155256
103.1440338790070825 0.4726753867073552 0.9814076471573264 1.3828533332976325 1.0813206862111091
108.0775093603071753 0.4952838919522659 0.9809555401582178 1.3836048176997942 1.0887552175800896
113.1453262398137127 0.5185080399053387 0.9805994734172339 1.3843052587126952 1.0960518751494279
118.3447092516621808 0.5423351124304256 0.9802334521304453 1.3849559327445271 1.1032034197556784
123.6723109111150478 0.5667497690993575 0.9799568627676175 1.3855592838675015 1.1101974671327668
129.1242017662706303 0.5917340025187123 0.9796628595350046 1.3861166155938864 1.1170193281344507
134.6958653340269905 0.6172671151229938 0.9794517738124218 1.3866310780513991 1.1236499485884621
140.3821981057633366 0.6433257192006673 0.9792180271814966 1.3871033979931973 1.1300610845781855
146.1775149503689590 0.6698837616544746 0.9790612136910843 1.3875342888410986 1.1362215214857643
152.0755601722943879 0.6969125746768678 0.9788810775703630 1.3879243173060123 1.1420947089833964
158.0695244010903764 0.7243809531492444 0.9787692933757318 1.3882765444320382 1.1476429514466886
164.1520673977704234 0.7522552591560508 0.9786330906566230 1.3885914084326274 1.1528263170185999
170.3153467640834720 0.7804995535499937 0.9785561691539578 1.3888694638548720 1.1576062896019021
176.5510524356473638 0.8090757540227930 0.9784584508898927 1.3891100944817294 1.1619382400429363
182.8504467314757846 0.8379438186390715 0.9784103357496811 1.3893146846220092 1.1657686077475684
189.2044096236406574 0.8670619532924176 0.9783448596025929 1.3894837518382595 1.1690469065329179
195.6034887847446555 0.8963868410565894 0.9783164155447249 1.3896182062804128 1.1717388305755401
202.0379538707192637 0.9258738909458321 0.9782774280646661 1.3897180278552566 1.1738208525769886
208.4978544053368807 0.9554775031806731 0.9782667864331049 1.3897841241032551 1.1752696325215526
214.9730805536755724 0.9851513476928423 0.9782563110896053 1.3898168404197186 1.1760575308145016
214.9730805536755724 1.0148486523071576 0.9782639193502961 1.3898163779685200 1.1761624861487225
208.4978544053368807 1.0445224968193270 0.9782806975601728 1.3897827820079451 1.1755732961807843
202.0379538707192637 1.0741261090541678 0.9783051068587614 1.3897154856031753 1.1742929243865070
195.6034887847446555 1.1036131589434106 0.9783482170263000 1.3896142159636375 1.1723405188371121
189.2044096236406574 1.1329380467075825 0.9783900926218828 1.3894782174733316 1.1697487051631805
182.8504467314757846 1.1620561813609285 0.9784621019055588 1.3893070560837284 1.1665598314935146
176.5510524356473638 1.1909242459772071 0.9785265312320278 1.3891000231429820 1.1628224303478931
170.3153467640834720 1.2195004464500063 0.9786313683042361 1.3888574218165972 1.1585834509924755
164.1520673977704234 1.2477447408439493 0.9787222765772601 1.3885785570936560 1.1538868115101815
158.0695244010903764 1.2756190468507556 0.9788629543872257 1.3882633215714837 1.1487771638402564
152.0755601722943879 1.3030874253231322 0.9789862386832359 1.3879099546220521 1.1432960983987450
146.1775149503689590 1.3301162383455254 0.9791689322260571 1.3875180788371870 1.1374802776987376
140.3821981057633366 1.3566742807993326 0.9793336389021443 1.3870860384267489 1.1313571758200625
134.6958653340269905 1.3827328848770062 0.9795672351955186 1.3866131512363717 1.1249611364784564
129.1242017662706303 1.4082659974812877 0.9797852515678923 1.3860970479628028 1.1183371476161896
123.6723109111150478 1.4332502309006425 0.9800787270639175 1.3855372841492608 1.1115281059028617
118.3447092516621808 1.4576648875695744 0.9803590839095230 1.3849334616631066 1.1045670613141780
113.1453262398137127 1.4814919600946612 0.9807212456025740 1.3842854282142443 1.0974844504231085
108.0775093603071753 1.5047161080477340 0.9810772003336942 1.3835913574918663 1.0902974680199844
103.1440338790070825 1.5273246132926448 0.9815212945227558 1.3828501488205622 1.0830102219956899
98.3471168446864397 1.5493073158196795 0.9819675872265642 1.3820605748418830 1.0756142450025761
93.6884348807475931 1.5706565322119188 0.9825094900384955 1.3812199737460029 1.0681001995017978
89.1691452826666477 1.5913669589625465 0.9830677611772375 1.3803239067458104 1.0604520059643063
84.7899099276904593 1.6114355629045258 0.9837309034411180 1.3793683125217975 1.0526579405598462
80.5509215044989588 1.6308614610086318 0.9844252843016014 1.3783488510418551 1.0446949471886893
76.4519315810038762 1.6496457917579059 0.9852336725420622 1.3772589421127857 1.0365256735327293
72.4922800469050941 1.6677915802220453 0.9860916788265948 1.3760906170185401 1.0281018469534309
68.6709254927075960 1.6853035988403016 0.9870759507027063 1.3748356408807976 1.0193805434919179
64.9864761172533747 1.7021882257823642 0.9881301253387920 1.3734848839014056 1.0103141569200833
61.4372207901129244 1.7184533025995770 0.9893241557119374 1.3720274701020512 1.0008598631860142
58.0211599321524858 1.7341079927093939 0.9906107938545341 1.3704510487810553 0.9909660815875246
54.7360359160911045 1.7491626420795643 0.9920544477885176 1.3687407597574246 0.9805754092161015
51.5793627278592055 1.7636286432998243 0.9936184462886986 1.3668795909532452 0.9696129642968180
48.5484546681688443 1.7775183040519831 0.9953630394282440 1.3648461889701560 0.9579957117134406
45.6404539111586374 1.7908447208176632 0.9972634883926186 1.3626163054183122 0.9456243840803551
42.8523567726700847 1.8036216584993778 0.9993789790081129 1.3601605081490391 0.9323951898023976
40.1810385741754459 1.8158634364772785 1.0016977012249846 1.3574456042229974 0.9181944205532793
37.6232770192665669 1.8275848214823478 1.0042801937786585 1.3544324761935542 0.9029054884545437
35.1757740276958017 1.8388009275381298 1.0071296359679243 1.3510775322775830 0.8864020792236744
32.8351759971121808 1.8495271231078161 1.0103112916185888 1.3473303804230596 0.8685564849930257
30.5980924848162381 1.8597789454818716 1.0138439761125166 1.3431363452825771 0.8492364389749459
28.4611133211031770 1.8695720223531769 1.0177988322440197 1.3384343104423368 0.8283133765275243
26.4208241821686443 1.8789220004514930 1.0222115143568460 1.3331592050393484 0.8056621008416105
24.4738206642588629 1.8878444810462325 1.0271615440515873 1.3272402218254615 0.7811703789855863
22.6167209119290185 1.8963549620752791 1.0327012544812892 1.3206040616654871 0.7547420345496232
20.8461768621356818 1.9044687866169894 1.0389185584240987 1.3131741491288211 0.7263064085210100
19.1588841726377588 1.9122010973915755 1.0458807096826359 1.3048745892096218 0.6958229545451657
17.5515909080433126 1.9195667969557937 1.0536820754669529 1.2956306336982830 0.6632901794080227
16.0211050600299885 1.9265805132402318 1.0623996828002824 1.2853738868616673 0.6287506701331228
14.5643009800070793 1.9332565700705224 1.0721285120368327 1.2740439435206019 0.5922971502003027
13.1781248029742368 1.9396089623115718 1.0829468592685512 1.2615940797008558 0.5540745655098953
11.8595989407688229 1.9456513352764753 1.0949414901607688 1.2479933782671351 0.5142809635237109
10.6058257214505574 1.9513969680484080 1.1081815228707663 1.2332316888418760 0.4731636399381394
9.4139902494196495 1.9568587603736394 1.1227361038611430 1.2173208644105242 0.4310120014090856
8.2813625581454957 1.9620492227962791 1.1386562360998533 1.2002972902381399 0.3881459094234566
7.2052991242318614 1.9669804697198134 1.1559878258641829 1.1822205947573123 0.3449012462949519
6.1832438080745575 1.9716642150963775 1.1747608064613617 1.1631724966929240 0.3016130332564017
5.2127282826818018 1.9761117704616120 1.1950000903777946 1.1432523442294791 0.2585981347324596
4.2913720084095486 1.9803340450504434 1.2167213974133102 1.1225723500665796 0.2161391978857524
3.4168818074884681 1.9843415477468866 1.2399416686580853 1.1012507132228981 0.1744719954589693
2.5870510883480069 1.9881443906387157 1.2646803664405564 1.0794049509779600 0.1337773634840128
1.7997587659224301 1.9917522939653471 1.2909700802865893 1.0571449465183214 0.0941786417924575
1.0529679203988023 1.9951745922643593 1.3188617265772038 1.0345672875746850 0.0557440671295753
0.3447242332652796 1.9984202415385730 1.3484373669113632 1.0117500170701725 0.0184935114466447


==> figures/turbulent_channel/mean_ref.txt <==
0.0000000000000000 1.3549000000000000 1.0000000000000000 0.0000000000000000
0.0005227422000000 1.3494999999999999 1.0040000000000000 0.0063398000000000
0.0017520325000000 1.3373999999999999 1.0130999999999999 0.0211530000000000
0.0036830900000000 1.3192999999999999 1.0269999999999999 0.0441630000000000
0.0063144078000000 1.2966000000000000 1.0451999999999999 0.0750230000000000
0.0096441103000000 1.2706000000000000 1.0668000000000000 0.1132800000000000
0.0136698499000000 1.2426999999999999 1.0911000000000000 0.1583300000000000
0.0183887943000000 1.2141000000000000 1.1172000000000000 0.2094100000000000
0.0237976259000000 1.1859000000000000 1.1439999999999999 0.2654600000000000
0.0298925427000000 1.1591000000000000 1.1708000000000001 0.3251900000000000
0.0366692607000000 1.1343000000000001 1.1964999999999999 0.3870100000000000
0.0441230171000000 1.1119000000000001 1.2204999999999999 0.4492700000000000
0.0522485732000000 1.0922000000000001 1.2423999999999999 0.5103200000000000
0.0610402181000000 1.0750999999999999 1.2618000000000000 0.5687800000000000
0.0704917730000000 1.0605000000000000 1.2786999999999999 0.6235400000000000
0.0805965952000000 1.0482000000000000 1.2930999999999999 0.6739000000000001
0.0913475829000000 1.0379000000000000 1.3051999999999999 0.7195300000000000
0.1027371802000000 1.0293000000000001 1.3154999999999999 0.7603400000000000
0.1147573823000000 1.0221000000000000 1.3240000000000001 0.7965300000000000
0.1273997414000000 1.0161000000000000 1.3310000000000000 0.8284100000000000
0.1406553722000000 1.0111000000000001 1.3370000000000000 0.8564200000000000
0.1545149586000000 1.0067999999999999 1.3419000000000001 0.8810400000000000
0.1689687599000000 1.0032000000000001 1.3461000000000001 0.9027300000000000
0.1840066178999999 1.0001000000000000 1.3495999999999999 0.9219400000000000
0.1996179637000000 0.9975000000000001 1.3527000000000000 0.9390600000000000
0.2157918257000000 0.9952299999999999 1.3552999999999999 0.9544100000000000
0.2325168366000000 0.9932700000000000 1.3574999999999999 0.9683000000000000
0.2497812419000000 0.9915700000000000 1.3594999999999999 0.9809700000000000
0.2675729081000000 0.9900800000000000 1.3613000000000000 0.9926100000000000
0.2858793310000000 0.9887800000000000 1.3628000000000000 1.0034000000000001
0.3046876447000000 0.9876300000000000 1.3643000000000001 1.0135000000000001
0.3239846305000000 0.9866100000000000 1.3655999999999999 1.0230999999999999
0.3437567263000000 0.9857000000000000 1.3668000000000000 1.0323000000000000
0.3639900361000000 0.9849000000000000 1.3678999999999999 1.0410999999999999
0.3846703397000000 0.9841900000000000 1.3690000000000000 1.0496000000000001
0.4057831029000000 0.9835700000000001 1.3698999999999999 1.0580000000000001
0.4273134873000000 0.9830300000000000 1.3708000000000000 1.0661000000000000
0.4492463613000000 0.9825500000000000 1.3715999999999999 1.0740000000000001
0.4715663101000001 0.9821400000000000 1.3723000000000001 1.0817000000000001
0.4942576471000000 0.9817800000000000 1.3730000000000000 1.0891000000000000
0.5173044246000000 0.9814700000000000 1.3735999999999999 1.0963000000000001
0.5406904452000000 0.9812000000000000 1.3741000000000001 1.1032000000000000
0.5643992729000000 0.9809600000000001 1.3746000000000000 1.1097999999999999
0.5884142449000000 0.9807600000000000 1.3750000000000000 1.1162000000000001
0.6127184832000000 0.9805900000000000 1.3754000000000000 1.1224000000000001
0.6372949067000000 0.9804400000000000 1.3757999999999999 1.1284000000000001
0.6621262427000000 0.9803200000000000 1.3762000000000001 1.1341000000000001
0.6871950397000000 0.9802100000000000 1.3765000000000001 1.1395000000000000
0.7124836789000000 0.9801200000000000 1.3768000000000000 1.1447000000000001
0.7379743873000000 0.9800400000000000 1.3770000000000000 1.1496000000000000
0.7636492498000000 0.9799700000000000 1.3773000000000000 1.1540999999999999
0.7894902219000000 0.9799099999999999 1.3774999999999999 1.1581999999999999
0.8154791422000001 0.9798500000000000 1.3776999999999999 1.1618999999999999
0.8415977455000000 0.9798100000000000 1.3777999999999999 1.1652000000000000
0.8678276755000001 0.9797700000000000 1.3778999999999999 1.1680999999999999
0.8941504974000000 0.9797600000000000 1.3779999999999999 1.1705000000000001
0.9205477112900000 0.9797500000000000 1.3781000000000001 1.1724000000000001
0.9470007650400000 0.9797500000000000 1.3782000000000001 1.1738999999999999
0.9734910671600000 0.9797500000000000 1.3782000000000001 1.1750000000000000
1.0000000000000000 0.9797600000000000 1.3782000000000001 1.1755000000000000
1.0265089328400001 0.9797700000000000 1.3782000000000001 1.1756000000000000
1.0529992349599999 0.9797800000000000 1.3781000000000001 1.1750000000000000
1.0794522887100000 0.9797900000000000 1.3781000000000001 1.1738999999999999
1.1058495025999999 0.9798200000000000 1.3779999999999999 1.1721999999999999
1.1321723244999999 0.9798500000000000 1.3778999999999999 1.1699999999999999
1.1584022544999999 0.9798900000000000 1.3777999999999999 1.1673000000000000
1.1845208577999999 0.9799300000000000 1.3775999999999999 1.1640999999999999
1.2105097781000000 0.9799900000000000 1.3774999999999999 1.1604000000000001
1.2363507502000000 0.9800600000000000 1.3773000000000000 1.1561999999999999
1.2620256127000000 0.9801400000000000 1.3771000000000000 1.1516999999999999
1.2875163211000000 0.9802400000000000 1.3768000000000000 1.1467000000000001
1.3128049603000000 0.9803500000000001 1.3765000000000001 1.1413000000000000
1.3378737573000001 0.9804800000000000 1.3762000000000001 1.1355000000000000
1.3627050933000000 0.9806300000000000 1.3757999999999999 1.1293000000000000
1.3872815167999999 0.9807900000000001 1.3754000000000000 1.1228000000000000
1.4115857551000000 0.9809700000000000 1.3749000000000000 1.1158999999999999
1.4356007271000000 0.9811800000000001 1.3745000000000001 1.1087000000000000
1.4593095547999999 0.9814200000000000 1.3738999999999999 1.1012999999999999
1.4826955754000000 0.9817000000000000 1.3733000000000000 1.0938000000000001
1.5057423529000000 0.9820300000000000 1.3727000000000000 1.0861000000000001
1.5284336898999999 0.9824000000000001 1.3720000000000001 1.0782000000000000
1.5507536387000000 0.9828300000000000 1.3712000000000000 1.0703000000000000
1.5726865127000000 0.9833100000000000 1.3704000000000001 1.0622000000000000
1.5942168970999999 0.9838500000000000 1.3695999999999999 1.0540000000000000
1.6153296603000000 0.9844800000000000 1.3686000000000000 1.0456000000000001
1.6360099638999999 0.9851799999999999 1.3675999999999999 1.0369999999999999
1.6562432736999999 0.9859900000000000 1.3665000000000000 1.0281000000000000
1.6760153695000000 0.9869000000000000 1.3653000000000000 1.0188999999999999
1.6953123553000000 0.9879300000000000 1.3640000000000001 1.0092000000000001
1.7141206690000002 0.9891100000000000 1.3625000000000000 0.9989500000000000
1.7324270919000000 0.9904700000000000 1.3609000000000000 0.9878700000000000
1.7502187580999999 0.9920200000000000 1.3590000000000000 0.9758400000000000
1.7674831634000001 0.9938100000000000 1.3569000000000000 0.9626900000000000
1.7842081743000000 0.9958600000000000 1.3545000000000000 0.9482400000000000
1.8003820363000000 0.9982300000000000 1.3516999999999999 0.9322600000000000
1.8159933821000001 1.0009999999999999 1.3485000000000000 0.9145000000000000
1.8310312401000000 1.0042000000000000 1.3448000000000000 0.8946499999999999
1.8454850413999999 1.0079000000000000 1.3405000000000000 0.8723600000000000
1.8593446278000001 1.0123000000000000 1.3352999999999999 0.8472300000000000
1.8726002585999999 1.0175000000000001 1.3291999999999999 0.8188600000000000
1.8852426176999999 1.0237000000000001 1.3220000000000001 0.7868200000000000
1.8972628197999999 1.0309999999999999 1.3132999999999999 0.7507400000000000
1.9086524170999999 1.0398000000000001 1.3028999999999999 0.7102700000000000
1.9194034048000002 1.0502000000000000 1.2906000000000000 0.6652100000000000
1.9295082269999999 1.0626000000000000 1.2762000000000000 0.6155600000000000
1.9389597819000000 1.0772999999999999 1.2593000000000001 0.5616100000000001
1.9477514268000000 1.0944000000000000 1.2399000000000000 0.5040300000000000
1.9558769829000000 1.1141000000000001 1.2181000000000000 0.4438300000000000
1.9633307392999999 1.1365000000000001 1.1941999999999999 0.3824000000000000
1.9701074573000001 1.1612000000000000 1.1687000000000001 0.3213500000000000
1.9762023741000001 1.1879000000000000 1.1422000000000001 0.2623500000000000
1.9816112057000002 1.2159000000000000 1.1155999999999999 0.2069400000000000
1.9863301501000001 1.2442000000000000 1.0899000000000001 0.1564600000000000
1.9903558897000000 1.2719000000000000 1.0659000000000001 0.1119200000000000
1.9936855921999999 1.2976000000000001 1.0445000000000000 0.0741180000000000
1.9963169100000000 1.3200000000000001 1.0266000000000000 0.0436260000000000
1.9982479675000000 1.3378000000000001 1.0128999999999999 0.0208940000000000
1.9994772578000000 1.3498000000000001 1.0039000000000000 0.0062619000000000
2.0000000000000000 1.3550000000000000 1.0000000000000000 0.0000000000000000


==> figures/turbulent_channel/reynolds_stresses_present.txt <==
0.3447242332652796 0.0015797584614269 0.0000494829866712 0.0000000088184731 0.0000079113311921 -0.0000001064634677
1.0529679203988023 0.0048254077356407 0.0004393639293049 0.0000000986172559 0.0000622577065465 -0.0000018359545469
1.7997587659224301 0.0082477060346530 0.0012313740099856 0.0000004558021535 0.0001575361598828 -0.0000081556904755
2.5870510883480069 0.0118556093612843 0.0024382536530091 0.0000014752716237 0.0002831715998278 -0.0000228337106216
3.4168818074884681 0.0156584522531134 0.0040593528023396 0.0000037468114398 0.0004306980226123 -0.0000501562981592
4.2913720084095486 0.0196659549495567 0.0060720929746743 0.0000079555805809 0.0005933718433896 -0.0000941087905513
5.2127282826818018 0.0238882295383880 0.0084265550457976 0.0000149332830941 0.0007663400692694 -0.0001582657361648
6.1832438080745575 0.0283357849036225 0.0110449894685719 0.0000254484369526 0.0009460274838083 -0.0002445815158472
7.2052991242318614 0.0330195302801866 0.0138267539049460 0.0000404407762027 0.0011303516870277 -0.0003539851024857
8.2813625581454957 0.0379507772037209 0.0166574064514333 0.0000605916571283 0.0013176785921867 -0.0004850444932814
9.4139902494196495 0.0431412396263606 0.0194197915502919 0.0000868882404508 0.0015072232417819 -0.0006356887436245
10.6058257214505574 0.0486030319515919 0.0220047003370423 0.0001198129940645 0.0016978203051989 -0.0008015445452620
11.8595989407688229 0.0543486647235248 0.0243193908250989 0.0001603946610614 0.0018887704592361 -0.0009787403002868
13.1781248029742368 0.0603910376884282 0.0262934748886316 0.0002088184926044 0.0020785200682840 -0.0011614507555502
14.5643009800070793 0.0667434299294775 0.0278811841411954 0.0002661370126882 0.0022659214572410 -0.0013457338062746
16.0211050600299885 0.0734194867597682 0.0290611089864726 0.0003320948000380 0.0024489099857555 -0.0015258543916271
17.5515909080433126 0.0804332030442063 0.0298335146484221 0.0004077187671331 0.0026260153259233 -0.0016992285020148
19.1588841726377588 0.0877989026084245 0.0302168022714772 0.0004921357317147 0.0027950648784142 -0.0018612060746148
20.8461768621356818 0.0955312133830106 0.0302427526628794 0.0005862035039112 0.0029549443042502 -0.0020111773673695
22.6167209119290185 0.1036450379247208 0.0299526256751655 0.0006882995346785 0.0031041218412518 -0.0021457319889544
24.4738206642588629 0.1121555189537675 0.0293922738206601 0.0007990304507532 0.0032422318480111 -0.0022661587309564
26.4208241821686443 0.1210779995485070 0.0286093799303925 0.0009159072064516 0.0033686875008074 -0.0023698420881458
28.4611133211031770 0.1304279776468231 0.0276502184141019 0.0010393065375401 0.0034835042096463 -0.0024595106257981
30.5980924848162381 0.1402210545181284 0.0265590127573352 0.0011659809042143 0.0035863087089657 -0.0025330266968014
32.8351759971121808 0.1504728768921838 0.0253759597226089 0.0012961842091961 0.0036770786601906 -0.0025940761065888
35.1757740276958017 0.1611990724618702 0.0241376677720186 0.0014259978653070 0.0037561143417688 -0.0026404468020279
37.6232770192665669 0.1724151785176522 0.0228763567042566 0.0015556243043166 0.0038238663790662 -0.0026763058225348
40.1810385741754459 0.1841365635227216 0.0216194754399783 0.0016807096235914 0.0038816302923029 -0.0026993435962134
42.8523567726700847 0.1963783415006221 0.0203895204148102 0.0018017424439967 0.0039302061237227 -0.0027138539406424
45.6404539111586374 0.2091552791823368 0.0192034753375235 0.0019143598137277 0.0039711120268950 -0.0027170821552734
48.5484546681688443 0.2224816959480169 0.0180721625174926 0.0020196637014740 0.0040036530327971 -0.0027129017884179
51.5793627278592055 0.2363713567001757 0.0170007495771098 0.0021137847194837 0.0040284129236832 -0.0026985572267081
54.7360359160911045 0.2508373579204357 0.0159907779191220 0.0021984698095938 0.0040436984231388 -0.0026779387761079
58.0211599321524858 0.2658920072906061 0.0150409374895130 0.0022703122966852 0.0040500646973274 -0.0026485588228246
61.4372207901129244 0.2815466974004230 0.0141493172185628 0.0023314860264963 0.0040453824950904 -0.0026140207117015
64.9864761172533747 0.2978117742176358 0.0133130558935377 0.0023789886938442 0.0040301782743182 -0.0025720619005475
68.6709254927075960 0.3146964011596984 0.0125300926834098 0.0024152840194054 0.0040020904650898 -0.0025258733359911
72.4922800469050941 0.3322084197779546 0.0117964113100332 0.0024378644324180 0.0039625619060398 -0.0024733720448328
76.4519315810038762 0.3503542082420942 0.0111097460504182 0.0024495167178966 0.0039096091585496 -0.0024171437054611
80.5509215044989588 0.3691385389913682 0.0104690537073936 0.0024483677948389 0.0038447373780670 -0.0023555026218531
84.7899099276904593 0.3885644370954742 0.0098754494069952 0.0024375251843052 0.0037676702356043 -0.0022908986632257
89.1691452826666477 0.4086330410374535 0.0093268161933285 0.0024157488672802 0.0036826009998584 -0.0022222165627188
93.6884348807475931 0.4293434677880812 0.0088177577248785 0.0023864763141023 0.0035897483420974 -0.0021509922719028
98.3471168446864397 0.4506926841803204 0.0083417801852960 0.0023489286832820 0.0034905387109676 -0.0020756375728880
103.1440338790070825 0.4726753867073552 0.0078943991642907 0.0023063059172286 0.0033828551912575 -0.0019972122739927
108.0775093603071753 0.4952838919522659 0.0074698779801710 0.0022578691798224 0.0032688251955504 -0.0019148522971378
113.1453262398137127 0.5185080399053387 0.0070651968920230 0.0022066201989332 0.0031487152522102 -0.0018295013313790
118.3447092516621808 0.5423351124304256 0.0066799774381860 0.0021520160565215 0.0030256794423021 -0.0017408166691438
123.6723109111150478 0.5667497690993575 0.0063121689661058 0.0020966481800639 0.0029007346077056 -0.0016496349280187
129.1242017662706303 0.5917340025187123 0.0059591630036784 0.0020398227918555 0.0027767503177479 -0.0015557857438217
134.6958653340269905 0.6172671151229938 0.0056214393024303 0.0019835104363752 0.0026518961520890 -0.0014597947495088
140.3821981057633366 0.6433257192006673 0.0052979471893191 0.0019272541068437 0.0025268424286186 -0.0013615363556110
146.1775149503689590 0.6698837616544746 0.0049880135949788 0.0018727336778024 0.0024042229466586 -0.0012613219335954
152.0755601722943879 0.6969125746768678 0.0046910863063771 0.0018193866586824 0.0022871709534002 -0.0011591825491599
158.0695244010903764 0.7243809531492444 0.0044069501722066 0.0017687743246206 0.0021755710126166 -0.0010554405089330
164.1520673977704234 0.7522552591560508 0.0041351566770510 0.0017207204384919 0.0020707155374600 -0.0009505371196595
170.3153467640834720 0.7804995535499937 0.0038769456222307 0.0016766582626216 0.0019734371336883 -0.0008444112363273
176.5510524356473638 0.8090757540227930 0.0036369393336339 0.0016363333354188 0.0018851721638844 -0.0007373642570949
182.8504467314757846 0.8379438186390715 0.0034215033058118 0.0016008769873602 0.0018056923972546 -0.0006294292185984
189.2044096236406574 0.8670619532924176 0.0032338551255409 0.0015705688562095 0.0017349073745189 -0.0005209347489154
195.6034887847446555 0.8963868410565894 0.0030752292447143 0.0015464884269295 0.0016740354252696 -0.0004115803690915
202.0379538707192637 0.9258738909458321 0.0029485234133823 0.0015281744384067 0.0016266385248113 -0.0003018296139679
208.4978544053368807 0.9554775031806731 0.0028584490851351 0.0015154192251574 0.0015949050089392 -0.0001917599234905
214.9730805536755724 0.9851513476928423 0.0028079549065475 0.0015077583871267 0.0015795077174164 -0.0000820759957120


==> figures/turbulent_channel/reynolds_stresses_ref.txt <==
0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
0.0005227422000000 0.0000055722000000 0.0000000007945600 0.0000009659800000 -0.0000000069862000
0.0017520325000000 0.0000615690000000 0.0000000084385000 0.0000102510000000 -0.0000001305600000
0.0036830900000000 0.0002655400000000 0.0000000452000000 0.0000415420000000 -0.0000009460000000
0.0063144078000000 0.0007562100000000 0.0000002156700000 0.0001090700000000 -0.0000042810000000
0.0096441103000000 0.0016958000000000 0.0000008833400000 0.0002222000000000 -0.0000143540000000
0.0136698499000000 0.0032417000000000 0.0000029271000000 0.0003827600000000 -0.0000387490000000
0.0183887943000000 0.0055016000000000 0.0000079478000000 0.0005857000000000 -0.0000882400000000
0.0237976259000000 0.0084786000000000 0.0000182860000000 0.0008219100000000 -0.0001745800000000
0.0298925427000000 0.0120330000000000 0.0000368180000000 0.0010818000000000 -0.0003066800000000
0.0366692607000000 0.0158900000000000 0.0000666130000000 0.0013575000000000 -0.0004868500000000
0.0441230171000000 0.0197030000000000 0.0001105900000000 0.0016434000000000 -0.0007093300000000
0.0522485732000000 0.0231360000000000 0.0001712100000000 0.0019349000000000 -0.0009615800000000
0.0610402181000000 0.0259390000000000 0.0002502300000000 0.0022272000000000 -0.0012276000000000
0.0704917730000000 0.0279730000000000 0.0003484800000000 0.0025143000000000 -0.0014917000000000
0.0805965952000000 0.0292040000000000 0.0004657300000000 0.0027893000000000 -0.0017409000000000
0.0913475829000000 0.0296770000000000 0.0006006700000000 0.0030448000000000 -0.0019664000000000
0.1027371802000000 0.0294910000000000 0.0007510000000000 0.0032737000000000 -0.0021628000000000
0.1147573823000000 0.0287730000000000 0.0009136200000000 0.0034710000000000 -0.0023283000000000
0.1273997414000000 0.0276570000000000 0.0010848000000000 0.0036351000000000 -0.0024624000000000
0.1406553722000000 0.0262680000000000 0.0012605000000000 0.0037691000000000 -0.0025664000000000
0.1545149586000000 0.0247230000000000 0.0014360000000000 0.0038775000000000 -0.0026427000000000
0.1689687599000000 0.0231270000000000 0.0016067000000000 0.0039617000000000 -0.0026952000000000
0.1840066178999999 0.0215610000000000 0.0017685000000000 0.0040204000000000 -0.0027281000000000
0.1996179637000000 0.0200770000000000 0.0019181000000000 0.0040549000000000 -0.0027447000000000
0.2157918257000000 0.0187000000000000 0.0020530000000000 0.0040692000000000 -0.0027470000000000
0.2325168366000000 0.0174360000000000 0.0021710000000000 0.0040684000000000 -0.0027372000000000
0.2497812419000000 0.0162790000000000 0.0022707000000000 0.0040586000000000 -0.0027167000000000
0.2675729081000000 0.0152190000000000 0.0023505000000000 0.0040440000000000 -0.0026863000000000
0.2858793310000000 0.0142400000000000 0.0024102000000000 0.0040223000000000 -0.0026468000000000
0.3046876447000000 0.0133300000000000 0.0024512000000000 0.0039854000000000 -0.0025990000000000
0.3239846305000000 0.0124920000000000 0.0024753000000000 0.0039302000000000 -0.0025440000000000
0.3437567263000000 0.0117280000000000 0.0024841000000000 0.0038653000000000 -0.0024822000000000
0.3639900361000000 0.0110220000000000 0.0024791000000000 0.0037964000000000 -0.0024136000000000
0.3846703397000000 0.0103650000000000 0.0024619000000000 0.0037225000000000 -0.0023397000000000
0.4057831029000000 0.0097610000000000 0.0024340000000000 0.0036414000000000 -0.0022636000000000
0.4273134873000000 0.0092113000000000 0.0023980000000000 0.0035494000000000 -0.0021868000000000
0.4492463613000000 0.0087150000000000 0.0023563000000000 0.0034507000000000 -0.0021093000000000
0.4715663101000001 0.0082665000000000 0.0023107000000000 0.0033442000000000 -0.0020302000000000
0.4942576471000000 0.0078544000000000 0.0022625000000000 0.0032277000000000 -0.0019493000000000
0.5173044246000000 0.0074729000000000 0.0022134000000000 0.0031058000000000 -0.0018668000000000
0.5406904452000000 0.0071204000000000 0.0021638000000000 0.0029808000000000 -0.0017829000000000
0.5643992729000000 0.0067863000000000 0.0021136000000000 0.0028552000000000 -0.0016969000000000
0.5884142449000000 0.0064630000000000 0.0020623000000000 0.0027305000000000 -0.0016089000000000
0.6127184832000000 0.0061423000000000 0.0020103000000000 0.0026084000000000 -0.0015185000000000
0.6372949067000000 0.0058161000000000 0.0019583000000000 0.0024915000000000 -0.0014256000000000
0.6621262427000000 0.0054892000000000 0.0019063000000000 0.0023791000000000 -0.0013316000000000
0.6871950397000000 0.0051694000000000 0.0018551000000000 0.0022716000000000 -0.0012368000000000
0.7124836789000000 0.0048618000000000 0.0018059000000000 0.0021692000000000 -0.0011413000000000
0.7379743873000000 0.0045703000000000 0.0017594000000000 0.0020712000000000 -0.0010447000000000
0.7636492498000000 0.0042949000000000 0.0017165000000000 0.0019779000000000 -0.0009461300000000
0.7894902219000000 0.0040363000000000 0.0016785000000000 0.0018888000000000 -0.0008462100000000
0.8154791422000001 0.0037936000000000 0.0016461000000000 0.0018081000000000 -0.0007458600000000
0.8415977455000000 0.0035670000000000 0.0016187000000000 0.0017412000000000 -0.0006456200000000
0.8678276755000001 0.0033631000000000 0.0015951000000000 0.0016882000000000 -0.0005457800000000
0.8941504974000000 0.0031892000000000 0.0015746000000000 0.0016469000000000 -0.0004463500000000
0.9205477112900000 0.0030484000000000 0.0015573000000000 0.0016158000000000 -0.0003475800000000
0.9470007650400000 0.0029394000000000 0.0015440000000000 0.0015942000000000 -0.0002486400000000
0.9734910671600000 0.0028613000000000 0.0015354000000000 0.0015813000000000 -0.0001483800000000
1.0000000000000000 0.0028167000000000 0.0015320000000000 0.0015792000000000 -0.0000468190000000
1.0265089328400001 0.0028097000000000 0.0015335000000000 0.0015880000000000 0.0000558730000000
1.0529992349599999 0.0028417000000000 0.0015398000000000 0.0016041000000000 0.0001592300000000
1.0794522887100000 0.0029103000000000 0.0015502000000000 0.0016246000000000 0.0002624400000000
1.1058495025999999 0.0030105000000000 0.0015643000000000 0.0016511000000000 0.0003648400000000
1.1321723244999999 0.0031323000000000 0.0015820000000000 0.0016869000000000 0.0004661100000000
1.1584022544999999 0.0032643000000000 0.0016037000000000 0.0017339000000000 0.0005660300000000
1.1845208577999999 0.0034062000000000 0.0016289000000000 0.0017919000000000 0.0006647400000000
1.2105097781000000 0.0035662000000000 0.0016570000000000 0.0018600000000000 0.0007624600000000
1.2363507502000000 0.0037502000000000 0.0016880000000000 0.0019369000000000 0.0008583500000000
1.2620256127000000 0.0039575000000000 0.0017227000000000 0.0020201000000000 0.0009516500000000
1.2875163211000000 0.0041870000000000 0.0017618000000000 0.0021117000000000 0.0010440000000000
1.3128049603000000 0.0044376000000000 0.0018050000000000 0.0022167000000000 0.0011367000000000
1.3378737573000001 0.0047060000000000 0.0018526000000000 0.0023349000000000 0.0012297000000000
1.3627050933000000 0.0049983000000000 0.0019046000000000 0.0024602000000000 0.0013234000000000
1.3872815167999999 0.0053187000000000 0.0019612000000000 0.0025848000000000 0.0014171000000000
1.4115857551000000 0.0056627000000000 0.0020219000000000 0.0027058000000000 0.0015099000000000
1.4356007271000000 0.0060318000000000 0.0020848000000000 0.0028247000000000 0.0016020000000000
1.4593095547999999 0.0064207000000000 0.0021474000000000 0.0029464000000000 0.0016921000000000
1.4826955754000000 0.0068187000000000 0.0022087000000000 0.0030760000000000 0.0017802000000000
1.5057423529000000 0.0072317000000000 0.0022679000000000 0.0032132000000000 0.0018680000000000
1.5284336898999999 0.0076646000000000 0.0023240000000000 0.0033542000000000 0.0019554000000000
1.5507536387000000 0.0081172000000000 0.0023761000000000 0.0034952000000000 0.0020407000000000
1.5726865127000000 0.0085934000000000 0.0024220000000000 0.0036328000000000 0.0021222000000000
1.5942168970999999 0.0090999000000000 0.0024590000000000 0.0037624000000000 0.0021983000000000
1.6153296603000000 0.0096435000000000 0.0024845000000000 0.0038822000000000 0.0022689000000000
1.6360099638999999 0.0102280000000000 0.0024969000000000 0.0039942000000000 0.0023346000000000
1.6562432736999999 0.0108520000000000 0.0024955000000000 0.0040989000000000 0.0023951000000000
1.6760153695000000 0.0115200000000000 0.0024798000000000 0.0041953000000000 0.0024493000000000
1.6953123553000000 0.0122540000000000 0.0024499000000000 0.0042801000000000 0.0024976000000000
1.7141206690000002 0.0130840000000000 0.0024053000000000 0.0043490000000000 0.0025410000000000
1.7324270919000000 0.0140240000000000 0.0023456000000000 0.0044009000000000 0.0025784000000000
1.7502187580999999 0.0150760000000000 0.0022700000000000 0.0044339000000000 0.0026084000000000
1.7674831634000001 0.0162310000000000 0.0021773000000000 0.0044396000000000 0.0026300000000000
1.7842081743000000 0.0174770000000000 0.0020666000000000 0.0044111000000000 0.0026412000000000
1.8003820363000000 0.0188090000000000 0.0019374000000000 0.0043484000000000 0.0026403000000000
1.8159933821000001 0.0202250000000000 0.0017908000000000 0.0042579000000000 0.0026266000000000
1.8310312401000000 0.0216930000000000 0.0016296000000000 0.0041470000000000 0.0025977000000000
1.8454850413999999 0.0231580000000000 0.0014580000000000 0.0040172000000000 0.0025506000000000
1.8593446278000001 0.0245640000000000 0.0012807000000000 0.0038669000000000 0.0024823000000000
1.8726002585999999 0.0258320000000000 0.0011028000000000 0.0036935000000000 0.0023890000000000
1.8852426176999999 0.0268590000000000 0.0009291400000000 0.0034967000000000 0.0022674000000000
1.8972628197999999 0.0275290000000000 0.0007642800000000 0.0032790000000000 0.0021147000000000
1.9086524170999999 0.0277180000000000 0.0006120200000000 0.0030416000000000 0.0019299000000000
1.9194034048000002 0.0273120000000000 0.0004754400000000 0.0027858000000000 0.0017146000000000
1.9295082269999999 0.0262200000000000 0.0003567400000000 0.0025145000000000 0.0014737000000000
1.9389597819000000 0.0243890000000000 0.0002570700000000 0.0022324000000000 0.0012161000000000
1.9477514268000000 0.0218340000000000 0.0001765800000000 0.0019445000000000 0.0009546100000000
1.9558769829000000 0.0186640000000000 0.0001144800000000 0.0016559000000000 0.0007052700000000
1.9633307392999999 0.0151030000000000 0.0000691790000000 0.0013709000000000 0.0004843500000000
1.9701074573000001 0.0114640000000000 0.0000383400000000 0.0010944000000000 0.0003049300000000
1.9762023741000001 0.0080890000000000 0.0000190880000000 0.0008327400000000 0.0001733100000000
1.9816112057000002 0.0052520000000000 0.0000083135000000 0.0005942600000000 0.0000874170000000
1.9863301501000001 0.0030953000000000 0.0000030658000000 0.0003889400000000 0.0000383160000000
1.9903558897000000 0.0016193000000000 0.0000009241900000 0.0002261300000000 0.0000141790000000
1.9936855921999999 0.0007221000000000 0.0000002238600000 0.0001111600000000 0.0000042310000000
1.9963169100000000 0.0002535600000000 0.0000000459830000 0.0000423900000000 0.0000009381300000
1.9982479675000000 0.0000587940000000 0.0000000084067000 0.0000104700000000 0.0000001306800000
1.9994772578000000 0.0000053206000000 0.0000000007866400 0.0000009873100000 0.0000000071010000
2.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000

